HAM: Hybrid Associations Models for Sequential Recommendation

Sequential recommendation aims to identify and recommend the next few items for a user that the user is most likely to purchase/review, given the user's purchase/rating trajectories. It becomes an effective tool to help users select favorite items from a variety of options. In this manuscript, we developed hybrid associations models (HAM) to generate sequential recommendations using three factors: 1) users' long-term preferences, 2) sequential, high-order and low-order association patterns in the users' most recent purchases/ratings, and 3) synergies among those items. HAM uses simplistic pooling to represent a set of items in the associations, and element-wise product to represent item synergies of arbitrary orders. We compared HAM models with the most recent, state-of-the-art methods on six public benchmark datasets in three different experimental settings. Our experimental results demonstrate that HAM models significantly outperform the state of the art in all the experimental settings, with an improvement as much as 46.6%. In addition, our run-time performance comparison in testing demonstrates that HAM models are much more efficient than the state-of-the-art methods, and are able to achieve significant speedup as much as 139.7 folds.

==> llncs2e/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> llncs2e/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> plots/CDs/avg.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0001
0.1000	0.0001
0.1200	0.0003
0.1400	0.0006
0.1600	0.0012
0.1800	0.0022
0.2000	0.0034
0.2200	0.0047
0.2400	0.0068
0.2600	0.0097
0.2800	0.0132
0.3000	0.0180
0.3200	0.0235
0.3400	0.0294
0.3600	0.0369
0.3800	0.0451
0.4000	0.0535
0.4200	0.0633
0.4400	0.0727
0.4600	0.0784
0.4800	0.0826
0.5000	0.0822
0.5200	0.0775
0.5400	0.0685
0.5600	0.0570
0.5800	0.0462
0.6000	0.0358
0.6200	0.0269
0.6400	0.0194
0.6600	0.0137
0.6800	0.0094
0.7000	0.0067
0.7200	0.0043
0.7400	0.0026
0.7600	0.0016
0.7800	0.0010
0.8000	0.0006
0.8200	0.0003
0.8400	0.0002
0.8600	0.0001
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/CDs/least-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0002
0.2200	0.0000
0.2400	0.0000
0.2600	0.0002
0.2800	0.0002
0.3000	0.0002
0.3200	0.0008
0.3400	0.0006
0.3600	0.0006
0.3800	0.0010
0.4000	0.0035
0.4200	0.0125
0.4400	0.0289
0.4600	0.1075
0.4800	0.3035
0.5000	0.3677
0.5200	0.1283
0.5400	0.0310
0.5600	0.0060
0.5800	0.0027
0.6000	0.0021
0.6200	0.0006
0.6400	0.0004
0.6600	0.0000
0.6800	0.0002
0.7000	0.0004
0.7200	0.0002
0.7400	0.0000
0.7600	0.0004
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/CDs/least-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0001
0.2000	0.0001
0.2200	0.0000
0.2400	0.0001
0.2600	0.0003
0.2800	0.0001
0.3000	0.0003
0.3200	0.0005
0.3400	0.0008
0.3600	0.0012
0.3800	0.0030
0.4000	0.0046
0.4200	0.0113
0.4400	0.0443
0.4600	0.1423
0.4800	0.2898
0.5000	0.3050
0.5200	0.1345
0.5400	0.0437
0.5600	0.0099
0.5800	0.0041
0.6000	0.0013
0.6200	0.0005
0.6400	0.0007
0.6600	0.0001
0.6800	0.0005
0.7000	0.0003
0.7200	0.0000
0.7400	0.0003
0.7600	0.0000
0.7800	0.0001
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/CDs/most-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0001
0.2000	0.0001
0.2200	0.0001
0.2400	0.0002
0.2600	0.0012
0.2800	0.0009
0.3000	0.0010
0.3200	0.0027
0.3400	0.0027
0.3600	0.0056
0.3800	0.0108
0.4000	0.0209
0.4200	0.0328
0.4400	0.0532
0.4600	0.0784
0.4800	0.1023
0.5000	0.1122
0.5200	0.1227
0.5400	0.1050
0.5600	0.0864
0.5800	0.0673
0.6000	0.0498
0.6200	0.0355
0.6400	0.0312
0.6600	0.0274
0.6800	0.0175
0.7000	0.0130
0.7200	0.0069
0.7400	0.0057
0.7600	0.0029
0.7800	0.0019
0.8000	0.0008
0.8200	0.0008
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/CDs/most-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.0000
0.2400	0.0000
0.2600	0.0001
0.2800	0.0001
0.3000	0.0003
0.3200	0.0004
0.3400	0.0004
0.3600	0.0015
0.3800	0.0038
0.4000	0.0086
0.4200	0.0244
0.4400	0.0724
0.4600	0.1472
0.4800	0.2235
0.5000	0.2232
0.5200	0.1536
0.5400	0.0799
0.5600	0.0357
0.5800	0.0148
0.6000	0.0054
0.6200	0.0024
0.6400	0.0010
0.6600	0.0007
0.6800	0.0003
0.7000	0.0002
0.7200	0.0001
0.7400	0.0001
0.7600	0.0001
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/CDs/x-avg.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/CDs/x-least-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/CDs/x-least-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/CDs/x-most-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/CDs/x-most-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/CDs/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0002
0.0000
0.0000
0.0002
0.0002
0.0002
0.0008
0.0006
0.0006
0.0010
0.0035
0.0125
0.0289
0.1075
0.3035
0.3677
0.1283
0.0310
0.0060
0.0027
0.0021
0.0006
0.0004
0.0000
0.0002
0.0004
0.0002
0.0000
0.0004
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0000
0.0001
0.0003
0.0001
0.0003
0.0005
0.0008
0.0012
0.0030
0.0046
0.0113
0.0443
0.1423
0.2898
0.3050
0.1345
0.0437
0.0099
0.0041
0.0013
0.0005
0.0007
0.0001
0.0005
0.0003
0.0000
0.0003
0.0000
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0001
0.0002
0.0012
0.0009
0.0010
0.0027
0.0027
0.0056
0.0108
0.0209
0.0328
0.0532
0.0784
0.1023
0.1122
0.1227
0.1050
0.0864
0.0673
0.0498
0.0355
0.0312
0.0274
0.0175
0.0130
0.0069
0.0057
0.0029
0.0019
0.0008
0.0008
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0003
0.0004
0.0004
0.0015
0.0038
0.0086
0.0244
0.0724
0.1472
0.2235
0.2232
0.1536
0.0799
0.0357
0.0148
0.0054
0.0024
0.0010
0.0007
0.0003
0.0002
0.0001
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/yold/y-avg.txt <==
0.0000
0.0000
0.0000
0.0001
0.0001
0.0003
0.0006
0.0012
0.0022
0.0034
0.0047
0.0068
0.0097
0.0132
0.0180
0.0235
0.0294
0.0369
0.0451
0.0535
0.0633
0.0727
0.0784
0.0826
0.0822
0.0775
0.0685
0.0570
0.0462
0.0358
0.0269
0.0194
0.0137
0.0094
0.0067
0.0043
0.0026
0.0016
0.0010
0.0006
0.0003
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/yold/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0002
0.0004
0.0003
0.0006
0.0009
0.0022
0.0028
0.0037
0.0057
0.0082
0.0141
0.0227
0.0315
0.0470
0.0670
0.0895
0.1141
0.1270
0.1257
0.1030
0.0750
0.0527
0.0389
0.0245
0.0164
0.0092
0.0065
0.0045
0.0024
0.0012
0.0005
0.0004
0.0004
0.0003
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/yold/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0002
0.0003
0.0005
0.0009
0.0009
0.0016
0.0025
0.0050
0.0068
0.0104
0.0141
0.0205
0.0290
0.0412
0.0560
0.0703
0.0864
0.0985
0.1056
0.1004
0.0889
0.0749
0.0588
0.0428
0.0295
0.0203
0.0136
0.0085
0.0047
0.0027
0.0021
0.0013
0.0006
0.0002
0.0001
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/yold/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0001
0.0003
0.0005
0.0012
0.0021
0.0038
0.0061
0.0085
0.0116
0.0157
0.0208
0.0277
0.0342
0.0414
0.0490
0.0556
0.0616
0.0680
0.0717
0.0710
0.0694
0.0656
0.0589
0.0525
0.0455
0.0394
0.0314
0.0247
0.0179
0.0134
0.0100
0.0075
0.0050
0.0029
0.0019
0.0013
0.0009
0.0004
0.0002
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/CDs/yold/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0002
0.0002
0.0008
0.0009
0.0015
0.0028
0.0056
0.0086
0.0128
0.0189
0.0253
0.0333
0.0441
0.0536
0.0642
0.0769
0.0842
0.0874
0.0848
0.0808
0.0727
0.0602
0.0478
0.0369
0.0293
0.0216
0.0160
0.0101
0.0076
0.0051
0.0027
0.0017
0.0010
0.0005
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/avg.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0001
0.1200	0.0001
0.1400	0.0002
0.1600	0.0003
0.1800	0.0008
0.2000	0.0015
0.2200	0.0030
0.2400	0.0057
0.2600	0.0090
0.2800	0.0115
0.3000	0.0159
0.3200	0.0206
0.3400	0.0263
0.3600	0.0333
0.3800	0.0406
0.4000	0.0481
0.4200	0.0566
0.4400	0.0623
0.4600	0.0688
0.4800	0.0730
0.5000	0.0764
0.5200	0.0740
0.5400	0.0692
0.5600	0.0634
0.5800	0.0543
0.6000	0.0460
0.6200	0.0368
0.6400	0.0292
0.6600	0.0214
0.6800	0.0165
0.7000	0.0122
0.7200	0.0085
0.7400	0.0055
0.7600	0.0038
0.7800	0.0023
0.8000	0.0013
0.8200	0.0007
0.8400	0.0004
0.8600	0.0002
0.8800	0.0001
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/Comics/least-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0005
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.0000
0.2400	0.0016
0.2600	0.0011
0.2800	0.0011
0.3000	0.0016
0.3200	0.0033
0.3400	0.0038
0.3600	0.0087
0.3800	0.0119
0.4000	0.0261
0.4200	0.0385
0.4400	0.0733
0.4600	0.1249
0.4800	0.1536
0.5000	0.1754
0.5200	0.1515
0.5400	0.0917
0.5600	0.0559
0.5800	0.0309
0.6000	0.0201
0.6200	0.0103
0.6400	0.0076
0.6600	0.0022
0.6800	0.0011
0.7000	0.0016
0.7200	0.0005
0.7400	0.0000
0.7600	0.0000
0.7800	0.0000
0.8000	0.0005
0.8200	0.0000
0.8400	0.0000
0.8600	0.0005
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/Comics/least-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.0008
0.2400	0.0004
0.2600	0.0008
0.2800	0.0023
0.3000	0.0019
0.3200	0.0027
0.3400	0.0054
0.3600	0.0134
0.3800	0.0149
0.4000	0.0299
0.4200	0.0429
0.4400	0.0716
0.4600	0.0992
0.4800	0.1337
0.5000	0.1865
0.5200	0.1444
0.5400	0.1057
0.5600	0.0643
0.5800	0.0318
0.6000	0.0191
0.6200	0.0107
0.6400	0.0057
0.6600	0.0042
0.6800	0.0027
0.7000	0.0019
0.7200	0.0004
0.7400	0.0008
0.7600	0.0011
0.7800	0.0004
0.8000	0.0004
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/Comics/most-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0001
0.2000	0.0004
0.2200	0.0008
0.2400	0.0012
0.2600	0.0021
0.2800	0.0034
0.3000	0.0065
0.3200	0.0095
0.3400	0.0150
0.3600	0.0208
0.3800	0.0290
0.4000	0.0450
0.4200	0.0627
0.4400	0.0842
0.4600	0.1023
0.4800	0.1159
0.5000	0.1214
0.5200	0.1127
0.5400	0.0890
0.5600	0.0703
0.5800	0.0459
0.6000	0.0269
0.6200	0.0156
0.6400	0.0089
0.6600	0.0045
0.6800	0.0028
0.7000	0.0013
0.7200	0.0009
0.7400	0.0005
0.7600	0.0004
0.7800	0.0001
0.8000	0.0001
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/Comics/most-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0001
0.2000	0.0001
0.2200	0.0002
0.2400	0.0008
0.2600	0.0008
0.2800	0.0010
0.3000	0.0019
0.3200	0.0027
0.3400	0.0047
0.3600	0.0101
0.3800	0.0162
0.4000	0.0272
0.4200	0.0432
0.4400	0.0690
0.4600	0.0979
0.4800	0.1292
0.5000	0.1415
0.5200	0.1429
0.5400	0.1105
0.5600	0.0817
0.5800	0.0513
0.6000	0.0288
0.6200	0.0161
0.6400	0.0084
0.6600	0.0054
0.6800	0.0027
0.7000	0.0019
0.7200	0.0011
0.7400	0.0008
0.7600	0.0006
0.7800	0.0002
0.8000	0.0002
0.8200	0.0004
0.8400	0.0001
0.8600	0.0001
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/Comics/x-avg.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/Comics/x-least-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/Comics/x-least-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/Comics/x-most-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/Comics/x-most-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/Comics/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0005
0.0000
0.0000
0.0000
0.0000
0.0000
0.0016
0.0011
0.0011
0.0016
0.0033
0.0038
0.0087
0.0119
0.0261
0.0385
0.0733
0.1249
0.1536
0.1754
0.1515
0.0917
0.0559
0.0309
0.0201
0.0103
0.0076
0.0022
0.0011
0.0016
0.0005
0.0000
0.0000
0.0000
0.0005
0.0000
0.0000
0.0005
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0008
0.0004
0.0008
0.0023
0.0019
0.0027
0.0054
0.0134
0.0149
0.0299
0.0429
0.0716
0.0992
0.1337
0.1865
0.1444
0.1057
0.0643
0.0318
0.0191
0.0107
0.0057
0.0042
0.0027
0.0019
0.0004
0.0008
0.0011
0.0004
0.0004
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0004
0.0008
0.0012
0.0021
0.0034
0.0065
0.0095
0.0150
0.0208
0.0290
0.0450
0.0627
0.0842
0.1023
0.1159
0.1214
0.1127
0.0890
0.0703
0.0459
0.0269
0.0156
0.0089
0.0045
0.0028
0.0013
0.0009
0.0005
0.0004
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0002
0.0008
0.0008
0.0010
0.0019
0.0027
0.0047
0.0101
0.0162
0.0272
0.0432
0.0690
0.0979
0.1292
0.1415
0.1429
0.1105
0.0817
0.0513
0.0288
0.0161
0.0084
0.0054
0.0027
0.0019
0.0011
0.0008
0.0006
0.0002
0.0002
0.0004
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/yold/y-avg.txt <==
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0002
0.0003
0.0008
0.0015
0.0030
0.0057
0.0090
0.0115
0.0159
0.0206
0.0263
0.0333
0.0406
0.0481
0.0566
0.0623
0.0688
0.0730
0.0764
0.0740
0.0692
0.0634
0.0543
0.0460
0.0368
0.0292
0.0214
0.0165
0.0122
0.0085
0.0055
0.0038
0.0023
0.0013
0.0007
0.0004
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/yold/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0002
0.0001
0.0001
0.0002
0.0003
0.0007
0.0008
0.0008
0.0025
0.0028
0.0047
0.0070
0.0113
0.0187
0.0268
0.0437
0.0531
0.0707
0.0836
0.1036
0.1094
0.1022
0.0945
0.0785
0.0593
0.0407
0.0281
0.0194
0.0123
0.0082
0.0054
0.0045
0.0024
0.0012
0.0008
0.0004
0.0004
0.0002
0.0001
0.0001
0.0000
0.0001
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/yold/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0001
0.0000
0.0001
0.0002
0.0004
0.0006
0.0007
0.0012
0.0019
0.0027
0.0042
0.0061
0.0104
0.0129
0.0204
0.0315
0.0411
0.0524
0.0703
0.0837
0.0942
0.0988
0.0959
0.0823
0.0711
0.0602
0.0465
0.0370
0.0255
0.0155
0.0111
0.0076
0.0051
0.0034
0.0023
0.0011
0.0011
0.0004
0.0001
0.0001
0.0001
0.0000
0.0001
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/yold/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0002
0.0003
0.0008
0.0018
0.0037
0.0072
0.0113
0.0140
0.0192
0.0241
0.0302
0.0370
0.0431
0.0498
0.0572
0.0598
0.0655
0.0683
0.0714
0.0693
0.0647
0.0605
0.0516
0.0450
0.0364
0.0296
0.0220
0.0174
0.0132
0.0093
0.0060
0.0043
0.0025
0.0014
0.0008
0.0005
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/Comics/yold/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0003
0.0002
0.0009
0.0012
0.0017
0.0030
0.0047
0.0076
0.0099
0.0145
0.0210
0.0284
0.0389
0.0465
0.0571
0.0670
0.0717
0.0743
0.0784
0.0744
0.0726
0.0665
0.0610
0.0506
0.0413
0.0311
0.0225
0.0170
0.0115
0.0088
0.0059
0.0037
0.0023
0.0017
0.0007
0.0005
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/data_distribution/CDs.txt <==
0.0333	0.0087
0.0667	0.0000
0.1000	0.0255
0.1333	0.0000
0.1667	0.0514
0.2000	0.0000
0.2333	0.0796
0.2667	0.0957
0.3000	0.1949
0.3333	0.0760
0.3667	0.1060
0.4000	0.0988
0.4333	0.0627
0.4667	0.0521
0.5000	0.0342
0.5333	0.0329
0.5667	0.0227
0.6000	0.0186
0.6333	0.0139
0.6667	0.0085
0.7000	0.0067
0.7333	0.0045
0.7667	0.0031
0.8000	0.0016
0.8333	0.0012
0.8667	0.0005
0.9000	0.0003
0.9333	0.0002
0.9667	0.0001
1.0000	0.0000


==> plots/data_distribution/Comics.txt <==
0.0333	0.0000
0.0667	0.0000
0.1000	0.0000
0.1333	0.0000
0.1667	0.0000
0.2000	0.0017
0.2333	0.1317
0.2667	0.1727
0.3000	0.1322
0.3333	0.0963
0.3667	0.0952
0.4000	0.0740
0.4333	0.0700
0.4667	0.0542
0.5000	0.0424
0.5333	0.0355
0.5667	0.0282
0.6000	0.0211
0.6333	0.0145
0.6667	0.0104
0.7000	0.0078
0.7333	0.0041
0.7667	0.0030
0.8000	0.0019
0.8333	0.0018
0.8667	0.0007
0.9000	0.0004
0.9333	0.0002
0.9667	0.0000
1.0000	0.0001


==> plots/data_distribution/ml1m.txt <==
0.0333	0.0000
0.0667	0.0000
0.1000	0.0000
0.1333	0.0000
0.1667	0.0000
0.2000	0.0205
0.2333	0.0410
0.2667	0.0394
0.3000	0.0512
0.3333	0.0522
0.3667	0.0557
0.4000	0.0483
0.4333	0.0592
0.4667	0.0547
0.5000	0.0557
0.5333	0.0566
0.5667	0.0541
0.6000	0.0618
0.6333	0.0595
0.6667	0.0522
0.7000	0.0522
0.7333	0.0467
0.7667	0.0426
0.8000	0.0342
0.8333	0.0243
0.8667	0.0179
0.9000	0.0090
0.9333	0.0058
0.9667	0.0045
1.0000	0.0010


==> plots/data_distribution/ml20m.txt <==
0.0333	0.0000
0.0667	0.0000
0.1000	0.0000
0.1333	0.0427
0.1667	0.0662
0.2000	0.0697
0.2333	0.0730
0.2667	0.0615
0.3000	0.0700
0.3333	0.0629
0.3667	0.0646
0.4000	0.0632
0.4333	0.0571
0.4667	0.0535
0.5000	0.0525
0.5333	0.0414
0.5667	0.0391
0.6000	0.0355
0.6333	0.0307
0.6667	0.0240
0.7000	0.0231
0.7333	0.0192
0.7667	0.0182
0.8000	0.0113
0.8333	0.0081
0.8667	0.0064
0.9000	0.0031
0.9333	0.0015
0.9667	0.0012
1.0000	0.0003


==> plots/data_distribution/xaxis4CDs.txt <==
0.0333
0.0667
0.1000
0.1333
0.1667
0.2000
0.2333
0.2667
0.3000
0.3333
0.3667
0.4000
0.4333
0.4667
0.5000
0.5333
0.5667
0.6000
0.6333
0.6667
0.7000
0.7333
0.7667
0.8000
0.8333
0.8667
0.9000
0.9333
0.9667
1.0000


==> plots/data_distribution/xaxis4Comics.txt <==
0.0333
0.0667
0.1000
0.1333
0.1667
0.2000
0.2333
0.2667
0.3000
0.3333
0.3667
0.4000
0.4333
0.4667
0.5000
0.5333
0.5667
0.6000
0.6333
0.6667
0.7000
0.7333
0.7667
0.8000
0.8333
0.8667
0.9000
0.9333
0.9667
1.0000


==> plots/data_distribution/xaxis4ml1m.txt <==
0.0333
0.0667
0.1000
0.1333
0.1667
0.2000
0.2333
0.2667
0.3000
0.3333
0.3667
0.4000
0.4333
0.4667
0.5000
0.5333
0.5667
0.6000
0.6333
0.6667
0.7000
0.7333
0.7667
0.8000
0.8333
0.8667
0.9000
0.9333
0.9667
1.0000


==> plots/data_distribution/xaxis4ml20m.txt <==
0.0333
0.0667
0.1000
0.1333
0.1667
0.2000
0.2333
0.2667
0.3000
0.3333
0.3667
0.4000
0.4333
0.4667
0.5000
0.5333
0.5667
0.6000
0.6333
0.6667
0.7000
0.7333
0.7667
0.8000
0.8333
0.8667
0.9000
0.9333
0.9667
1.0000


==> plots/data_distribution/yaxis4CDs.txt <==
0.0087
0.0000
0.0255
0.0000
0.0514
0.0000
0.0796
0.0957
0.1949
0.0760
0.1060
0.0988
0.0627
0.0521
0.0342
0.0329
0.0227
0.0186
0.0139
0.0085
0.0067
0.0045
0.0031
0.0016
0.0012
0.0005
0.0003
0.0002
0.0001
0.0000


==> plots/data_distribution/yaxis4Comics.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0017
0.1317
0.1727
0.1322
0.0963
0.0952
0.0740
0.0700
0.0542
0.0424
0.0355
0.0282
0.0211
0.0145
0.0104
0.0078
0.0041
0.0030
0.0019
0.0018
0.0007
0.0004
0.0002
0.0000
0.0001


==> plots/data_distribution/yaxis4ml1m.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0205
0.0410
0.0394
0.0512
0.0522
0.0557
0.0483
0.0592
0.0547
0.0557
0.0566
0.0541
0.0618
0.0595
0.0522
0.0522
0.0467
0.0426
0.0342
0.0243
0.0179
0.0090
0.0058
0.0045
0.0010


==> plots/data_distribution/yaxis4ml20m.txt <==
0.0000
0.0000
0.0000
0.0427
0.0662
0.0697
0.0730
0.0615
0.0700
0.0629
0.0646
0.0632
0.0571
0.0535
0.0525
0.0414
0.0391
0.0355
0.0307
0.0240
0.0231
0.0192
0.0182
0.0113
0.0081
0.0064
0.0031
0.0015
0.0012
0.0003


==> plots/ml1m/avg.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0001
0.1400	0.0002
0.1600	0.0004
0.1800	0.0009
0.2000	0.0020
0.2200	0.0030
0.2400	0.0055
0.2600	0.0078
0.2800	0.0118
0.3000	0.0160
0.3200	0.0221
0.3400	0.0294
0.3600	0.0355
0.3800	0.0439
0.4000	0.0521
0.4200	0.0580
0.4400	0.0628
0.4600	0.0658
0.4800	0.0673
0.5000	0.0674
0.5200	0.0655
0.5400	0.0637
0.5600	0.0583
0.5800	0.0527
0.6000	0.0463
0.6200	0.0402
0.6400	0.0323
0.6600	0.0254
0.6800	0.0192
0.7000	0.0142
0.7200	0.0107
0.7400	0.0070
0.7600	0.0052
0.7800	0.0033
0.8000	0.0020
0.8200	0.0010
0.8400	0.0004
0.8600	0.0002
0.8800	0.0001
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml1m/least-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.0000
0.2400	0.0000
0.2600	0.0000
0.2800	0.0045
0.3000	0.0000
0.3200	0.0090
0.3400	0.0045
0.3600	0.0090
0.3800	0.0271
0.4000	0.0271
0.4200	0.0362
0.4400	0.0633
0.4600	0.0905
0.4800	0.1176
0.5000	0.1493
0.5200	0.1086
0.5400	0.0633
0.5600	0.0769
0.5800	0.0543
0.6000	0.0362
0.6200	0.0362
0.6400	0.0271
0.6600	0.0226
0.6800	0.0271
0.7000	0.0045
0.7200	0.0045
0.7400	0.0000
0.7600	0.0000
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml1m/least-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0017
0.2200	0.0000
0.2400	0.0000
0.2600	0.0017
0.2800	0.0000
0.3000	0.0017
0.3200	0.0051
0.3400	0.0119
0.3600	0.0136
0.3800	0.0187
0.4000	0.0340
0.4200	0.0578
0.4400	0.0969
0.4600	0.0884
0.4800	0.1037
0.5000	0.1054
0.5200	0.0969
0.5400	0.0833
0.5600	0.0731
0.5800	0.0731
0.6000	0.0391
0.6200	0.0476
0.6400	0.0221
0.6600	0.0102
0.6800	0.0068
0.7000	0.0051
0.7200	0.0000
0.7400	0.0000
0.7600	0.0017
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml1m/most-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0001
0.1600	0.0000
0.1800	0.0000
0.2000	0.0002
0.2200	0.0003
0.2400	0.0009
0.2600	0.0026
0.2800	0.0052
0.3000	0.0091
0.3200	0.0135
0.3400	0.0206
0.3600	0.0290
0.3800	0.0407
0.4000	0.0532
0.4200	0.0681
0.4400	0.0821
0.4600	0.0923
0.4800	0.0971
0.5000	0.0964
0.5200	0.0861
0.5400	0.0745
0.5600	0.0615
0.5800	0.0503
0.6000	0.0394
0.6200	0.0274
0.6400	0.0178
0.6600	0.0128
0.6800	0.0087
0.7000	0.0047
0.7200	0.0025
0.7400	0.0017
0.7600	0.0005
0.7800	0.0006
0.8000	0.0000
0.8200	0.0001
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml1m/most-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0002
0.2200	0.0007
0.2400	0.0009
0.2600	0.0018
0.2800	0.0027
0.3000	0.0075
0.3200	0.0082
0.3400	0.0149
0.3600	0.0242
0.3800	0.0368
0.4000	0.0489
0.4200	0.0642
0.4400	0.0795
0.4600	0.0918
0.4800	0.0955
0.5000	0.0976
0.5200	0.0982
0.5400	0.0827
0.5600	0.0642
0.5800	0.0560
0.6000	0.0432
0.6200	0.0276
0.6400	0.0222
0.6600	0.0126
0.6800	0.0080
0.7000	0.0043
0.7200	0.0027
0.7400	0.0016
0.7600	0.0011
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml1m/x-avg.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml1m/x-least-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml1m/x-least-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml1m/x-most-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml1m/x-most-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml1m/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0045
0.0000
0.0090
0.0045
0.0090
0.0271
0.0271
0.0362
0.0633
0.0905
0.1176
0.1493
0.1086
0.0633
0.0769
0.0543
0.0362
0.0362
0.0271
0.0226
0.0271
0.0045
0.0045
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0017
0.0000
0.0000
0.0017
0.0000
0.0017
0.0051
0.0119
0.0136
0.0187
0.0340
0.0578
0.0969
0.0884
0.1037
0.1054
0.0969
0.0833
0.0731
0.0731
0.0391
0.0476
0.0221
0.0102
0.0068
0.0051
0.0000
0.0000
0.0017
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0000
0.0000
0.0002
0.0003
0.0009
0.0026
0.0052
0.0091
0.0135
0.0206
0.0290
0.0407
0.0532
0.0681
0.0821
0.0923
0.0971
0.0964
0.0861
0.0745
0.0615
0.0503
0.0394
0.0274
0.0178
0.0128
0.0087
0.0047
0.0025
0.0017
0.0005
0.0006
0.0000
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0002
0.0007
0.0009
0.0018
0.0027
0.0075
0.0082
0.0149
0.0242
0.0368
0.0489
0.0642
0.0795
0.0918
0.0955
0.0976
0.0982
0.0827
0.0642
0.0560
0.0432
0.0276
0.0222
0.0126
0.0080
0.0043
0.0027
0.0016
0.0011
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/yold/y-avg.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0002
0.0004
0.0009
0.0020
0.0030
0.0055
0.0078
0.0118
0.0160
0.0221
0.0294
0.0355
0.0439
0.0521
0.0580
0.0628
0.0658
0.0673
0.0674
0.0655
0.0637
0.0583
0.0527
0.0463
0.0402
0.0323
0.0254
0.0192
0.0142
0.0107
0.0070
0.0052
0.0033
0.0020
0.0010
0.0004
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/yold/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0014
0.0028
0.0032
0.0060
0.0056
0.0116
0.0130
0.0130
0.0245
0.0319
0.0486
0.0505
0.0551
0.0620
0.0681
0.0699
0.0750
0.0745
0.0699
0.0611
0.0565
0.0472
0.0375
0.0306
0.0213
0.0181
0.0162
0.0069
0.0060
0.0051
0.0023
0.0023
0.0005
0.0014
0.0005
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/yold/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0008
0.0021
0.0028
0.0054
0.0059
0.0101
0.0157
0.0170
0.0276
0.0299
0.0418
0.0477
0.0523
0.0681
0.0688
0.0688
0.0709
0.0678
0.0644
0.0670
0.0552
0.0498
0.0369
0.0312
0.0260
0.0196
0.0150
0.0111
0.0064
0.0070
0.0041
0.0013
0.0013
0.0003
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/yold/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0002
0.0004
0.0008
0.0016
0.0029
0.0046
0.0073
0.0105
0.0141
0.0200
0.0271
0.0339
0.0408
0.0495
0.0572
0.0621
0.0662
0.0668
0.0687
0.0668
0.0648
0.0598
0.0555
0.0485
0.0425
0.0343
0.0267
0.0202
0.0145
0.0111
0.0074
0.0058
0.0034
0.0022
0.0009
0.0004
0.0002
0.0002
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml1m/yold/y-most-20-40.txt <==
0.0000
0.0000
0.0001
0.0000
0.0001
0.0002
0.0004
0.0007
0.0011
0.0035
0.0034
0.0069
0.0089
0.0149
0.0222
0.0293
0.0376
0.0431
0.0535
0.0602
0.0613
0.0654
0.0648
0.0681
0.0633
0.0626
0.0591
0.0524
0.0432
0.0387
0.0327
0.0265
0.0203
0.0159
0.0132
0.0102
0.0057
0.0035
0.0031
0.0021
0.0012
0.0004
0.0003
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/avg.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0001
0.2000	0.0001
0.2200	0.0003
0.2400	0.0005
0.2600	0.0009
0.2800	0.0015
0.3000	0.0028
0.3200	0.0051
0.3400	0.0095
0.3600	0.0206
0.3800	0.0353
0.4000	0.0467
0.4200	0.0922
0.4400	0.1168
0.4600	0.1218
0.4800	0.1293
0.5000	0.1181
0.5200	0.0923
0.5400	0.0711
0.5600	0.0507
0.5800	0.0328
0.6000	0.0211
0.6200	0.0124
0.6400	0.0072
0.6600	0.0044
0.6800	0.0026
0.7000	0.0016
0.7200	0.0009
0.7400	0.0006
0.7600	0.0003
0.7800	0.0001
0.8000	0.0001
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml20m/least-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0011
0.2200	0.0000
0.2400	0.0034
0.2600	0.0023
0.2800	0.0011
0.3000	0.0023
0.3200	0.0000
0.3400	0.0046
0.3600	0.0103
0.3800	0.0103
0.4000	0.0149
0.4200	0.0253
0.4400	0.0368
0.4600	0.0586
0.4800	0.1552
0.5000	0.2598
0.5200	0.1655
0.5400	0.0977
0.5600	0.0586
0.5800	0.0310
0.6000	0.0149
0.6200	0.0080
0.6400	0.0126
0.6600	0.0080
0.6800	0.0034
0.7000	0.0034
0.7200	0.0057
0.7400	0.0023
0.7600	0.0023
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml20m/least-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0004
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0008
0.2200	0.0000
0.2400	0.0004
0.2600	0.0004
0.2800	0.0008
0.3000	0.0023
0.3200	0.0023
0.3400	0.0039
0.3600	0.0039
0.3800	0.0078
0.4000	0.0140
0.4200	0.0248
0.4400	0.0450
0.4600	0.0725
0.4800	0.1493
0.5000	0.2043
0.5200	0.2001
0.5400	0.1086
0.5600	0.0686
0.5800	0.0345
0.6000	0.0186
0.6200	0.0101
0.6400	0.0074
0.6600	0.0081
0.6800	0.0043
0.7000	0.0016
0.7200	0.0019
0.7400	0.0008
0.7600	0.0008
0.7800	0.0008
0.8000	0.0000
0.8200	0.0008
0.8400	0.0004
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml20m/most-0-20.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.0000
0.2400	0.0000
0.2600	0.0001
0.2800	0.0001
0.3000	0.0002
0.3200	0.0004
0.3400	0.0011
0.3600	0.0024
0.3800	0.0063
0.4000	0.0174
0.4200	0.0490
0.4400	0.0868
0.4600	0.1497
0.4800	0.1703
0.5000	0.1566
0.5200	0.1220
0.5400	0.0941
0.5600	0.0626
0.5800	0.0419
0.6000	0.0207
0.6200	0.0102
0.6400	0.0042
0.6600	0.0019
0.6800	0.0010
0.7000	0.0005
0.7200	0.0002
0.7400	0.0001
0.7600	0.0001
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml20m/most-20-40.txt <==
0.0200	0.0000
0.0400	0.0000
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0001
0.2200	0.0000
0.2400	0.0001
0.2600	0.0003
0.2800	0.0004
0.3000	0.0008
0.3200	0.0013
0.3400	0.0023
0.3600	0.0042
0.3800	0.0073
0.4000	0.0138
0.4200	0.0265
0.4400	0.0471
0.4600	0.0801
0.4800	0.1084
0.5000	0.1426
0.5200	0.1552
0.5400	0.1360
0.5600	0.1071
0.5800	0.0692
0.6000	0.0409
0.6200	0.0247
0.6400	0.0136
0.6600	0.0080
0.6800	0.0043
0.7000	0.0027
0.7200	0.0013
0.7400	0.0009
0.7600	0.0003
0.7800	0.0003
0.8000	0.0001
0.8200	0.0001
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000
1.0000	0.0000


==> plots/ml20m/x-avg.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml20m/x-least-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml20m/x-least-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml20m/x-most-0-20.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml20m/x-most-20-40.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/ml20m/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0011
0.0000
0.0034
0.0023
0.0011
0.0023
0.0000
0.0046
0.0103
0.0103
0.0149
0.0253
0.0368
0.0586
0.1552
0.2598
0.1655
0.0977
0.0586
0.0310
0.0149
0.0080
0.0126
0.0080
0.0034
0.0034
0.0057
0.0023
0.0023
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0004
0.0000
0.0000
0.0000
0.0008
0.0000
0.0004
0.0004
0.0008
0.0023
0.0023
0.0039
0.0039
0.0078
0.0140
0.0248
0.0450
0.0725
0.1493
0.2043
0.2001
0.1086
0.0686
0.0345
0.0186
0.0101
0.0074
0.0081
0.0043
0.0016
0.0019
0.0008
0.0008
0.0008
0.0000
0.0008
0.0004
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0002
0.0004
0.0011
0.0024
0.0063
0.0174
0.0490
0.0868
0.1497
0.1703
0.1566
0.1220
0.0941
0.0626
0.0419
0.0207
0.0102
0.0042
0.0019
0.0010
0.0005
0.0002
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0000
0.0001
0.0003
0.0004
0.0008
0.0013
0.0023
0.0042
0.0073
0.0138
0.0265
0.0471
0.0801
0.1084
0.1426
0.1552
0.1360
0.1071
0.0692
0.0409
0.0247
0.0136
0.0080
0.0043
0.0027
0.0013
0.0009
0.0003
0.0003
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/yold/y-avg.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0001
0.0003
0.0005
0.0009
0.0015
0.0028
0.0051
0.0095
0.0206
0.0353
0.0467
0.0922
0.1168
0.1218
0.1293
0.1181
0.0923
0.0711
0.0507
0.0328
0.0211
0.0124
0.0072
0.0044
0.0026
0.0016
0.0009
0.0006
0.0003
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/yold/y-least-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0003
0.0000
0.0000
0.0003
0.0003
0.0003
0.0010
0.0031
0.0034
0.0072
0.0068
0.0109
0.0143
0.0171
0.0259
0.0283
0.0501
0.0709
0.0975
0.1211
0.1207
0.1201
0.0870
0.0651
0.0454
0.0304
0.0205
0.0181
0.0130
0.0075
0.0034
0.0051
0.0024
0.0010
0.0000
0.0010
0.0003
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/yold/y-least-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0005
0.0000
0.0003
0.0002
0.0010
0.0002
0.0012
0.0024
0.0033
0.0044
0.0071
0.0110
0.0194
0.0223
0.0347
0.0473
0.0738
0.0997
0.1193
0.1165
0.1041
0.0849
0.0755
0.0493
0.0408
0.0251
0.0181
0.0120
0.0075
0.0061
0.0044
0.0037
0.0014
0.0009
0.0005
0.0003
0.0003
0.0003
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/yold/y-most-0-20.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0002
0.0004
0.0008
0.0014
0.0026
0.0049
0.0095
0.0214
0.0368
0.0480
0.0969
0.1212
0.1240
0.1300
0.1175
0.0902
0.0692
0.0486
0.0308
0.0194
0.0111
0.0062
0.0037
0.0022
0.0012
0.0007
0.0004
0.0002
0.0001
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/ml20m/yold/y-most-20-40.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0001
0.0000
0.0001
0.0002
0.0005
0.0009
0.0013
0.0025
0.0032
0.0062
0.0092
0.0132
0.0222
0.0349
0.0537
0.0830
0.1054
0.1272
0.1271
0.1098
0.0887
0.0668
0.0476
0.0339
0.0221
0.0149
0.0100
0.0060
0.0038
0.0024
0.0015
0.0007
0.0004
0.0002
0.0002
0.0001
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/CDs/CDs_gate_weight.txt <==
0.6203
0.4709
0.5927
0.5759
0.5263
0.4120
0.3823
0.5347
0.4215
0.6204
0.5054
0.3909
0.4962
0.5493
0.5257
0.4206
0.6074
0.4863
0.5741
0.5173
0.3662
0.4699
0.5101
0.4910
0.5811
0.5351
0.5522
0.4569
0.5635
0.4832
0.5430
0.5172
0.4952
0.5700
0.5607
0.3486
0.4777
0.4882
0.5136
0.3768
0.6776
0.4822
0.4933
0.5153
0.4987
0.5130
0.5359
0.5285
0.4768
0.4220
0.4793
0.4661
0.4729
0.6018
0.6267
0.4840
0.4295
0.5493
0.5273
0.5555
0.4717
0.5003
0.4785
0.5172
0.5536
0.4297
0.4170
0.5014
0.4702
0.5958
0.6300
0.4143
0.5328
0.5803
0.4396
0.6265
0.5092
0.5003
0.6657
0.4168
0.6612
0.4285
0.4645
0.3854
0.5916
0.3839
0.3986
0.4439
0.5739
0.3711
0.5529
0.4725
0.5832
0.4619
0.4522
0.4468
0.4513
0.4939
0.5844
0.5593
0.3820
0.3815
0.3862
0.4128
0.4756
0.5582
0.5392
0.5560
0.5280
0.5357
0.4546
0.6068
0.4085
0.6611
0.5580
0.4646
0.5111
0.4495
0.5311
0.3567
0.6962
0.4315
0.5761
0.4806
0.5368
0.5671
0.4681
0.4623
0.5666
0.5979
0.4764
0.4784
0.4651
0.3830
0.4636
0.5482
0.5323
0.4660
0.5069
0.3817
0.5214
0.4936
0.6905
0.4839
0.4770
0.4025
0.3555
0.5672
0.4457
0.6343
0.3728
0.4717
0.4596
0.5006
0.4221
0.3637
0.4572
0.4695
0.4632
0.5833
0.4529
0.4008
0.4821
0.5185
0.4865
0.6150
0.4498
0.5072
0.5469
0.4983
0.5200
0.4762
0.6411
0.5554
0.4510
0.3549
0.6215
0.4108
0.4782
0.6527
0.5155
0.5566
0.5253
0.4883
0.5456
0.4117
0.2992
0.4869
0.4476
0.4357
0.3130
0.3636
0.3860
0.4542
0.4896
0.4486
0.4866
0.5300
0.4648
0.4962
0.4459
0.3286
0.5316
0.4814
0.4685
0.5486
0.5182
0.3944
0.6470
0.4693
0.4817
0.4364
0.6231
0.4643
0.5582
0.5945
0.5061
0.4673
0.6150
0.5213
0.3789
0.4954
0.5082
0.3546
0.4314
0.5358
0.4561
0.4824
0.4110
0.5150
0.4234
0.4460
0.5157
0.5623
0.5879
0.5516
0.4658
0.4908
0.4421
0.5171
0.5120
0.4640
0.4721
0.4294
0.5188
0.5234
0.4819
0.5514
0.4270
0.4161
0.5410
0.4158
0.5315
0.5434
0.4996
0.5448
0.5544
0.4156
0.5139
0.4245
0.3618
0.4253
0.4571
0.4532
0.6862
0.5539
0.4201
0.3791
0.5380
0.5176
0.4076
0.5068
0.5841
0.4722
0.5573
0.6321
0.5978
0.6314
0.6461
0.4653
0.4159
0.4098
0.5827
0.3450
0.4156
0.4614
0.4638
0.6141
0.6021
0.5493
0.6044
0.5190
0.4682
0.4286
0.4430
0.6073
0.5960
0.3589
0.4088
0.5826
0.7105
0.4710
0.4890
0.3419
0.3037
0.5547
0.4381
0.5213
0.6675
0.5071
0.3604
0.5428
0.6486
0.4776
0.4509
0.5757
0.5365
0.5438
0.5830
0.4853
0.5134
0.4566
0.3712
0.5094
0.6886
0.5563
0.4724
0.4437
0.5529
0.4202
0.4247
0.4228
0.5320
0.6310
0.5716
0.4281
0.5666
0.4322
0.5024
0.5189
0.5145
0.6958
0.5798
0.4762
0.4063
0.5183
0.5435
0.4427
0.3929
0.4260
0.4854
0.5735
0.5443
0.5396
0.4618
0.4948
0.4325
0.4663
0.5172
0.5146
0.5625
0.6336
0.5676
0.4197
0.4234
0.5688
0.4665
0.7327
0.4008
0.5109
0.5740
0.4794
0.4433
0.4359
0.6338
0.4476
0.6229
0.5035
0.5290
0.3855
0.4788
0.6177
0.4529
0.5382
0.5228
0.4211
0.4504
0.4382
0.4522
0.4858
0.5619
0.6822
0.4610
0.5708
0.3805
0.4555
0.5136
0.5619
0.3280
0.3975
0.5446
0.5680
0.5114
0.7512
0.6246
0.4038
0.5324
0.4907
0.3536
0.5002
0.5336
0.5796
0.4359
0.5621
0.4774
0.4822
0.3289
0.4403
0.5480
0.5005
0.4598
0.4604
0.4902
0.4885
0.5281
0.2846
0.7014
0.4941
0.5894
0.4519
0.6564
0.4898
0.5035
0.6749
0.4327
0.4217
0.5444
0.4672
0.5437
0.4285
0.4746
0.4640
0.5007
0.5098
0.4944
0.3579
0.4708
0.5991
0.4979
0.5128
0.5292
0.4904
0.5238
0.5999
0.4468
0.4699
0.4708
0.4624
0.4990
0.5412
0.4955
0.6494
0.4700
0.3439
0.4750
0.5871
0.4919
0.4408
0.5759
0.5383
0.4741
0.4403
0.6060
0.5732
0.5193
0.5690
0.5444
0.4015
0.4994
0.5898
0.4116
0.5334
0.5192
0.2798
0.3985
0.4295
0.6351
0.5962
0.4839
0.4863
0.3931
0.3898
0.4686
0.3951
0.2949
0.4624
0.3975
0.5149
0.5892
0.5879
0.5614
0.6089
0.5114
0.4739
0.5739
0.5586
0.3881
0.5182
0.5186
0.3742
0.4120
0.4435
0.4317
0.5778
0.3659
0.5890
0.4889
0.4592
0.4649
0.6323
0.5546
0.5451
0.4633
0.4513
0.5958
0.5990
0.3811
0.5298
0.4290
0.5849
0.4296
0.4703
0.3975
0.4196
0.4688
0.5350
0.4226
0.4044
0.5002
0.5780
0.4176
0.3324
0.4849
0.4987
0.4325
0.4335
0.4823
0.5225
0.3684
0.5051
0.3950
0.4712
0.4500
0.4887
0.3545
0.5811
0.4314
0.4358
0.6172
0.3853
0.5453
0.5680
0.5120
0.5157
0.4541
0.4157
0.4970
0.5676
0.3474
0.4695
0.4322
0.4439
0.4059
0.3419
0.5633
0.6068
0.4758
0.4125
0.6054
0.4900
0.5206
0.5218
0.5239
0.4694
0.6664
0.4843
0.4379
0.5900
0.5869
0.5466
0.6673
0.4508
0.4557
0.5542
0.4467
0.4925
0.5446
0.4994
0.5305
0.4570
0.5047
0.6974
0.4167
0.3761
0.4762
0.4843
0.4720
0.5319
0.5837
0.5557
0.6506
0.4423
0.6021
0.4560
0.5619
0.6160
0.4067
0.4545
0.4064
0.3517
0.4990
0.5444
0.4535
0.5470
0.4138
0.2287
0.4991
0.5175
0.4006
0.4095
0.5755
0.5221
0.5721
0.4301
0.4497
0.4826
0.4099
0.3404
0.4143
0.4889
0.6102
0.6149
0.5288
0.3913
0.3940
0.3868
0.4441
0.5113
0.5041
0.5276
0.4299
0.4963
0.5091
0.5985
0.4004
0.4343
0.4355
0.4704
0.4964
0.4957
0.5198
0.3516
0.5718
0.4548
0.4768
0.5066
0.4713
0.2779
0.5468
0.4379
0.6250
0.5640
0.4868
0.4870
0.4941
0.4158
0.4475
0.6301
0.3499
0.5633
0.5903
0.4759
0.4233
0.3426
0.5291
0.6493
0.4401
0.3743
0.6020
0.5732
0.4906
0.4397
0.3261
0.5642
0.3843
0.6162
0.5088
0.4295
0.4673
0.4638
0.6222
0.5295
0.4600
0.4838
0.5376
0.4955
0.4147
0.4271
0.4718
0.4004
0.4500
0.5210
0.5713
0.5387
0.4389
0.4011
0.4071
0.5390
0.5408
0.4377
0.4892
0.6218
0.5289
0.3996
0.3682
0.3468
0.3878
0.3068
0.5936
0.5185
0.4438
0.4721
0.5210
0.5308
0.5855
0.4071
0.6135
0.4847
0.4286
0.3989
0.5727
0.6341
0.4891
0.5843
0.2781
0.5528
0.7038
0.3935
0.5442
0.5389
0.6583
0.5165
0.5209
0.5735
0.5992
0.5103
0.5318
0.5023
0.4834
0.4159
0.4157
0.5603
0.4821
0.3970
0.5083
0.4826
0.4784
0.4231
0.3346
0.3473
0.5920
0.5178
0.5075
0.5046
0.4127
0.5855
0.5510
0.3593
0.5278
0.4548
0.3857
0.4879
0.4174
0.5274
0.4813
0.4393
0.6097
0.4057
0.4505
0.3372
0.5626
0.4124
0.5597
0.4789
0.3927
0.5925
0.5303
0.5170
0.4046
0.4291
0.3855
0.4267
0.5067
0.4741
0.4011
0.3973
0.4454
0.5987
0.4114
0.6497
0.5261
0.4120
0.5204
0.4783
0.4971
0.5182
0.6954
0.5386
0.5042
0.5933
0.3579
0.5381
0.4614
0.4580
0.4841
0.6037
0.4210
0.3787
0.5840
0.4078
0.4031
0.5050
0.5263
0.5241
0.5652
0.5305
0.4444
0.4581
0.5134
0.4663
0.6524
0.2673
0.4453
0.4537
0.5078
0.5396
0.5570
0.6181
0.4982
0.5810
0.5350
0.4344
0.4963
0.5355
0.4804
0.4888
0.3882
0.3486
0.5110
0.4340
0.5179
0.5428
0.6356
0.4412
0.4528
0.4706
0.5575
0.4730
0.3957
0.5707
0.4501
0.3303
0.5711
0.4213
0.4616
0.5242
0.5297
0.4019
0.5005
0.4068
0.2783
0.3329
0.5249
0.4905
0.5262
0.4079
0.4634
0.4980
0.5441
0.3913
0.4447
0.6775
0.5359
0.4715
0.4919
0.4863
0.3771
0.5596
0.4960
0.5177
0.5182
0.5549
0.4622
0.4930
0.5041
0.5319
0.5638
0.5448
0.5919
0.5979
0.3765
0.3905
0.4142
0.5209
0.4541
0.5815
0.3960
0.3050
0.3334
0.4394
0.4817
0.5417
0.5592
0.3549
0.4492
0.5857
0.4496
0.5134
0.5074
0.5698
0.4733
0.4899
0.4497
0.6354
0.5171
0.4718
0.5499
0.5552
0.5360
0.5561
0.4459
0.4961
0.5043
0.3809
0.4634
0.5468
0.4987
0.6569
0.5890
0.4688
0.5040
0.5924
0.3864
0.5546
0.4026
0.4406
0.6087
0.3997
0.4108
0.4396
0.5663
0.5856
0.4999
0.3858
0.4063
0.4247
0.5007
0.3221
0.4280
0.5725
0.5574
0.6390
0.5986
0.5018
0.4245
0.6838
0.5188
0.5837
0.4316
0.5703
0.5094
0.5352
0.6140
0.5947
0.4641
0.3075
0.4480
0.4880
0.5778
0.4831
0.4338
0.6126
0.4241
0.4158
0.5025
0.3468
0.3558
0.5179
0.5648
0.2999
0.5449
0.5227
0.4978
0.3971
0.4669
0.3854
0.4458
0.2629
0.6914
0.5204
0.4442
0.4787
0.5777
0.4349
0.5042
0.5309
0.4460
0.4727
0.3472
0.5614
0.4748
0.4804
0.4451
0.3765
0.4590
0.6856
0.6145
0.5491
0.3920
0.4538
0.4669
0.5077
0.3805
0.4685
0.4183
0.4612
0.4887
0.5320
0.4442
0.4079
0.3016
0.4780
0.5328
0.5772
0.4209
0.3395
0.4097
0.4810
0.4181
0.4434
0.5082
0.4429
0.4421
0.4321
0.3854
0.5354
0.3907
0.5287
0.4736
0.3732
0.4983
0.5194
0.5151
0.6020
0.5158
0.3142
0.3144
0.4515
0.4498
0.4763
0.5177
0.4452
0.4906
0.4803
0.5406
0.4849
0.2960
0.4713
0.5338
0.6302
0.4950
0.6272
0.6126
0.3642
0.4316
0.6306
0.5270
0.4436
0.5733
0.4163
0.4795
0.5236
0.4574
0.5875
0.5542
0.5003
0.5176
0.5013
0.4177
0.4956
0.5435
0.5016
0.4845
0.6103
0.4983
0.4283
0.5084
0.4665
0.4411
0.5431
0.5584
0.5529
0.5049
0.5288
0.4069
0.4677
0.5776
0.5038
0.4602
0.5305
0.4083
0.4334
0.3604
0.5372
0.6215
0.4470
0.4712
0.3285
0.5714
0.5805
0.4416
0.7134
0.5882
0.3750
0.4548
0.5843
0.5041
0.5454
0.5133
0.4187
0.5656
0.5489
0.4036
0.4704
0.4665
0.4519
0.3913
0.4999
0.3891
0.6714
0.3810
0.5733
0.6309
0.5670
0.5034
0.4040
0.5229
0.5417
0.5447
0.5226
0.5850
0.5329
0.4667
0.4478
0.5669
0.4938
0.5607
0.5553
0.5780
0.4207
0.5450
0.5351
0.4514
0.5127
0.3581
0.4726
0.4905
0.4143
0.6180
0.5705
0.4044
0.5447
0.4055
0.5070
0.4264
0.4236
0.6071
0.4074
0.5091
0.5050
0.4936
0.4548
0.5594
0.5279
0.3966
0.4038
0.4556
0.5665
0.5213
0.4404
0.5499
0.4237
0.5207
0.4472
0.4667
0.6167
0.5610
0.5120
0.5006
0.4332
0.4180
0.5522
0.3677
0.5503
0.4699
0.4755
0.4873
0.3742
0.4799
0.6676
0.6049
0.5706
0.4811
0.6301
0.5050
0.4898
0.3883
0.6180
0.5686
0.4111
0.4863
0.5326
0.3482
0.5615
0.5988
0.5780
0.5232
0.5707
0.4280
0.5064
0.3155
0.3178
0.4569
0.4417
0.4849
0.4945
0.4902
0.4523
0.6771
0.5155
0.5065
0.3962
0.4803
0.6936
0.4813
0.5268
0.4971
0.5017
0.5176
0.4699
0.6247
0.6254
0.4649
0.4919
0.5044
0.6219
0.6126
0.4968
0.3728
0.3829
0.4905
0.5585
0.4325
0.3685
0.6624
0.5294
0.4824
0.5468
0.5519
0.4467
0.4568
0.5374
0.5364
0.5050
0.3031
0.4128
0.3517
0.5304
0.4627
0.6672
0.6355
0.5033
0.5708
0.5043
0.4898
0.5495
0.5482
0.5931
0.4717
0.5605
0.2890
0.4839
0.4813
0.5608
0.2563
0.3496
0.4084
0.5411
0.5203
0.3759
0.4867
0.4973
0.4933
0.5849
0.5592
0.5314
0.5199
0.5470
0.6223
0.5291
0.4934
0.6151
0.3118
0.4393
0.6020
0.5682
0.4420
0.6495
0.4381
0.6571
0.5757
0.5457
0.3834
0.5562
0.4892
0.5649
0.5970
0.5226
0.4024
0.3745
0.3931
0.5067
0.5623
0.5164
0.4931
0.5106
0.4927
0.4840
0.4164
0.4591
0.4114
0.4664
0.5344
0.4712
0.4758
0.4032
0.4846
0.2787
0.5362
0.4286
0.3874
0.2996
0.4886
0.4843
0.6184
0.3576
0.4113
0.4790
0.5810
0.4874
0.6625
0.4978
0.3918
0.5607
0.4182
0.5377
0.5150
0.4631
0.4008
0.4413
0.5015
0.5080
0.6769
0.4488
0.5595
0.4381
0.5774
0.5087
0.5282
0.4646
0.4711
0.4032
0.6157
0.3361
0.3339
0.5620
0.6620
0.3741
0.5593
0.3763
0.5482
0.5712
0.7241
0.3700
0.5976
0.5083
0.5663
0.5122
0.4158
0.5121
0.4972
0.4012
0.5237
0.5834
0.3292
0.5349
0.4191
0.4501
0.5020
0.4620
0.4038
0.5720
0.5185
0.4721
0.4745
0.5626
0.4740
0.5595
0.4695
0.5288
0.4842
0.5655
0.5304
0.6434
0.6148
0.3844
0.6052
0.4858
0.5303
0.4616
0.4392
0.3922
0.5713
0.3722
0.4521
0.5129
0.4659
0.4615
0.4559
0.4253
0.4746
0.6000
0.4676
0.5431
0.5313
0.4402
0.6680
0.3896
0.4853
0.4143
0.4247
0.4766
0.4537
0.6816
0.3320
0.6290
0.6494
0.5776
0.2163
0.4940
0.5066
0.4929
0.5119
0.5670
0.3369
0.4552
0.5029
0.4421
0.6211
0.5682
0.3376
0.5006
0.4314
0.5940
0.4050
0.4925
0.6126
0.5699
0.5465
0.3456
0.4560
0.3479
0.4821
0.5103
0.4728
0.6690
0.6114
0.4536
0.5532
0.5303
0.4919
0.5743
0.4202
0.7291
0.5027
0.3501
0.4419
0.4861
0.6343
0.3942
0.4584
0.4238
0.5732
0.5278
0.5776
0.5150
0.4894
0.4950
0.6129
0.5184
0.6176
0.5859
0.5280
0.5628
0.4267
0.3434
0.4300
0.4397
0.4625
0.4796
0.5738
0.5021
0.3906
0.4393
0.4853
0.6956
0.5000
0.5700
0.5593
0.3291
0.5333
0.3998
0.5381
0.4775
0.2734
0.5348
0.4943
0.3607
0.4622
0.4330
0.5172
0.4794
0.4358
0.4230
0.4754
0.3976
0.3856
0.5167
0.4165
0.4555
0.4796
0.3553
0.4617
0.5764
0.4998
0.5865
0.3906
0.5248
0.4485
0.4960
0.5452
0.5018
0.5336
0.6305
0.6878
0.6031
0.5310
0.4089
0.4798
0.4224
0.5263
0.4784
0.4180
0.4411
0.4552
0.4883
0.3274
0.4453
0.5478
0.4595
0.5238
0.3717
0.4511
0.4297
0.4743
0.4722
0.4834
0.4479
0.5837
0.4660
0.4101
0.5072
0.4957
0.4951
0.3419
0.6113
0.4164
0.4832
0.5400
0.4214
0.4095
0.4487
0.4496
0.4717
0.4154
0.4546
0.4632
0.5530
0.5161
0.5761
0.5934
0.6145
0.4843
0.3077
0.4932
0.5188
0.4523
0.4875
0.4321
0.4135
0.5489
0.3901
0.4245
0.5122
0.6994
0.4795
0.5600
0.5222
0.5938
0.4018
0.4886
0.5809
0.5322
0.4689
0.4602
0.4428
0.6248
0.4393
0.4300
0.4832
0.4472
0.6247
0.5289
0.4034
0.5804
0.5677
0.5241
0.3473
0.4890
0.3905
0.4188
0.5581
0.5810
0.5263
0.7149
0.4737
0.5489
0.5240
0.2859
0.5617
0.5657
0.4982
0.4024
0.4978
0.5493
0.5195
0.4441
0.6494
0.4727
0.4430
0.5855
0.5250
0.4108
0.5199
0.5604
0.5053
0.3959
0.3356
0.2375
0.4723
0.3760
0.4779
0.4641
0.4597
0.3956
0.4827
0.4710
0.4190
0.3771
0.6353
0.4976
0.6256
0.4894
0.5356
0.4925
0.6033
0.5409
0.5026
0.5557
0.4967
0.5929
0.5560
0.4625
0.5600
0.5505
0.5094
0.4946
0.4465
0.4485
0.4441
0.5614
0.4583
0.5056
0.5463
0.4284
0.4957
0.4260
0.4981
0.4836
0.5025
0.4327
0.4102
0.5280
0.4105
0.5451
0.5134
0.3738
0.4883
0.5152
0.4755
0.4203
0.4753
0.6350
0.5667
0.5137
0.5492
0.6250
0.4377
0.7102
0.5962
0.4719
0.5357
0.4362
0.5867
0.4580
0.6029
0.5464
0.4187
0.5953
0.4561
0.5044
0.5000
0.5145
0.3547
0.4027
0.2960
0.4922
0.6172
0.5669
0.4017
0.5030
0.5038
0.4899
0.5098
0.5183
0.4530
0.5622
0.5819
0.5060
0.3345
0.3568
0.5295
0.4093
0.5015
0.6020
0.4582
0.6191
0.5567
0.5537
0.4184
0.3784
0.4640
0.5468
0.6008
0.5213
0.5768
0.6007
0.4774
0.5292
0.4070
0.3324
0.4529
0.6322
0.4546
0.4408
0.6034
0.5222
0.4962
0.5472
0.5107
0.3732
0.4985
0.3856
0.3672
0.6056
0.3805
0.4892
0.6188
0.4680
0.5473
0.4625
0.6247
0.5955
0.5034
0.5620
0.3922
0.3178
0.4243
0.2698
0.4221
0.5695
0.4776
0.6189
0.3751
0.5468
0.4559
0.5006
0.4460
0.6611
0.4114
0.5109
0.4882
0.4576
0.5925
0.5435
0.4635
0.3919
0.4098
0.4459
0.3043
0.3852
0.4849
0.5950
0.4429
0.5237
0.4454
0.5545
0.3562
0.4713
0.3944
0.5103
0.4244
0.4793
0.5944
0.4878
0.5700
0.4858
0.4804
0.5258
0.4471
0.4998
0.5397
0.5010
0.5983
0.5165
0.5891
0.5525
0.7087
0.4896
0.4279
0.4540
0.6396
0.3240
0.4686
0.4742
0.4606
0.4548
0.4033
0.5005
0.4590
0.4676
0.6263
0.4258
0.4628
0.5752
0.4619
0.5733
0.4403
0.5727
0.4544
0.4145
0.5112
0.6145
0.4574
0.4516
0.5722
0.5219
0.4455
0.5581
0.4625
0.5335
0.3709
0.4189
0.4288
0.4826
0.4429
0.5538
0.4168
0.5969
0.4263
0.4196
0.5172
0.3494
0.6042
0.5494
0.5657
0.4671
0.4576
0.4945
0.5890
0.4220
0.4500
0.4105
0.4387
0.4440
0.4645
0.5171
0.4930
0.5175
0.5100
0.5468
0.4092
0.3971
0.5248
0.3073
0.4266
0.4891
0.4707
0.3268
0.4226
0.3372
0.5965
0.5364
0.4527
0.4145
0.4917
0.5479
0.4208
0.5287
0.4703
0.5614
0.4272
0.4169
0.4858
0.6293
0.5516
0.5396
0.4079
0.5088
0.7039
0.4066
0.4045
0.4685
0.6222
0.4663
0.4603
0.5481
0.3892
0.5346
0.4834
0.4421
0.4114
0.5130
0.5592
0.4173
0.4907
0.4618
0.4577
0.5350
0.5225
0.4232
0.6423
0.6586
0.4971
0.5325
0.5613
0.3566
0.6226
0.5561
0.4522
0.5235
0.5558
0.4638
0.3072
0.6095
0.3848
0.2312
0.6248
0.6680
0.3713
0.6445
0.3575
0.5069
0.5992
0.4461
0.5364
0.4582
0.5245
0.6199
0.4241
0.5453
0.5460
0.3772
0.4442
0.6777
0.5168
0.5962
0.5108
0.5812
0.4017
0.5016
0.4126
0.4811
0.5849
0.5859
0.5096
0.5219
0.5790
0.4334
0.6559
0.5382
0.5355
0.5329
0.5565
0.3977
0.6406
0.4773
0.4761
0.3946
0.4222
0.3789
0.3980
0.5212
0.4656
0.5736
0.4299
0.5802
0.3406
0.4932
0.4998
0.2613
0.5651
0.6052
0.3632
0.5100
0.4611
0.3993
0.2316
0.5642
0.4878
0.5111
0.6706
0.3012
0.5047
0.5090
0.4587
0.3945
0.5260
0.3102
0.5008
0.4776
0.5393
0.5229
0.2844
0.5017
0.3795
0.4778
0.4608
0.4506
0.5087
0.5469
0.5038
0.3473
0.4812
0.5523
0.4178
0.4951
0.4138
0.6473
0.4700
0.5136
0.5637
0.5038
0.5005
0.4665
0.4326
0.4687
0.5716
0.6722
0.4515
0.4770
0.5321
0.4839
0.5467
0.3403
0.4518
0.5786
0.4478
0.3932
0.5043
0.4386
0.4715
0.6062
0.4977
0.4925
0.5791
0.4172
0.4961
0.5170
0.5599
0.6130
0.4871
0.3767
0.5504
0.4530
0.5862
0.3711
0.5087
0.5717
0.3863
0.6855
0.6499
0.4754
0.4969
0.4468
0.5507
0.4689
0.4111
0.6085
0.4876
0.4334
0.2846
0.4378
0.4340
0.5451
0.4251
0.5588
0.4084
0.5658
0.5388
0.4753
0.5012
0.4818
0.3066
0.4514
0.5218
0.5617
0.5680
0.4313
0.6076
0.4641
0.3969
0.3945
0.4706
0.5337
0.4510
0.4927
0.5118
0.5339
0.3895
0.5767
0.5917
0.3145
0.3975
0.4122
0.4782
0.4984
0.5161
0.5119
0.4114
0.4879
0.5160
0.4233
0.4746
0.5183
0.4994
0.4555
0.3709
0.5084
0.3930
0.4512
0.4976
0.5025
0.5590
0.6686
0.5379
0.4985
0.5130
0.5500
0.5461
0.4722
0.6363
0.4942
0.5132
0.5252
0.5133
0.3391
0.4780
0.5889
0.3983
0.4742
0.6490
0.4996
0.5238
0.4968
0.5746
0.4942
0.5235
0.4408
0.4787
0.4622
0.6113
0.3023
0.5357
0.5745
0.4083
0.6134
0.5376
0.3526
0.4279
0.4577
0.4478
0.5885
0.5540
0.6473
0.5209
0.4810
0.3366
0.5049
0.3966
0.5477
0.4140
0.5095
0.5896
0.5552
0.4805
0.4748
0.3850
0.4494
0.4492
0.4986
0.5507
0.3654
0.4579
0.4097
0.4850
0.4703
0.3678
0.3771
0.5195
0.5350
0.5573
0.5593
0.4751
0.6227
0.3065
0.4245
0.4655
0.4200
0.5598
0.4643
0.3589
0.5677
0.4887
0.5150
0.4592
0.5307
0.5981
0.3818
0.3967
0.6146
0.5008
0.5723
0.6013
0.3812
0.6191
0.5313
0.5651
0.4902
0.5962
0.5081
0.6027
0.4779
0.5979
0.6137
0.4761
0.4640
0.4256
0.5300
0.5234
0.5264
0.6516
0.5825
0.5313
0.6243
0.4936
0.6089
0.4254
0.4649
0.6471
0.5054
0.4356
0.5191
0.5806
0.4898
0.3964
0.4826
0.4577
0.5291
0.5054
0.6627
0.5389
0.5056
0.4259
0.3910
0.3548
0.6288
0.5810
0.4523
0.5439
0.5135
0.4829
0.4998
0.5196
0.5118
0.6253
0.4687
0.5392
0.4213
0.4465
0.4271
0.6483
0.5625
0.5262
0.4398
0.5173
0.5261
0.5574
0.5336
0.4549
0.5584
0.4312
0.6032
0.5253
0.4719
0.6081
0.6557
0.3365
0.5407
0.4099
0.5306
0.5117
0.5442
0.4602
0.4266
0.5832
0.5560
0.4739
0.6798
0.4899
0.5663
0.4855
0.5028
0.6521
0.4377
0.6414
0.6398
0.5514
0.4899
0.5181
0.4631
0.4622
0.3399
0.6324
0.4421
0.5384
0.5628
0.5487
0.4159
0.5285
0.4720
0.5986
0.4501
0.4614
0.5119
0.5883
0.5575
0.5913
0.6551
0.4748
0.6514
0.5012
0.4439
0.4659
0.3994
0.4578
0.4921
0.4827
0.4925
0.5839
0.5028
0.5822
0.4899
0.3881
0.3811
0.4340
0.5326
0.5474
0.3354
0.6461
0.3629
0.3972
0.4782
0.4993
0.5688
0.6764
0.5215
0.3869
0.4563
0.5076
0.4301
0.4754
0.5460
0.5639
0.4690
0.4357
0.5259
0.5632
0.4926
0.5495
0.5723
0.4829
0.4385
0.4521
0.3951
0.4839
0.3699
0.5586
0.5056
0.4806
0.5711
0.5044
0.3906
0.4116
0.5846
0.5569
0.4724
0.4621
0.4932
0.4368
0.4531
0.4926
0.5107
0.4742
0.4764
0.5651
0.2880
0.3737
0.4598
0.4849
0.3863
0.4903
0.5452
0.4893
0.4552
0.4833
0.5719
0.5082
0.4258
0.4480
0.4710
0.5240
0.4277
0.4168
0.6090
0.6172
0.6839
0.5298
0.4672
0.4949
0.4778
0.5511
0.4875
0.3503
0.5167
0.4047
0.5614
0.4176
0.4413
0.5873
0.4758
0.5140
0.5280
0.4854
0.5835
0.4821
0.6007
0.5805
0.4893
0.5403
0.3699
0.6583
0.5408
0.3256
0.5692
0.4305
0.4714
0.4725
0.3974
0.5770
0.4597
0.5315
0.3897
0.5455
0.4703
0.5086
0.5296
0.6106
0.5057
0.5169
0.4135
0.6164
0.4117
0.4112
0.5225
0.5960
0.5047
0.3430
0.4891
0.4766
0.5705
0.5735
0.5987
0.3747
0.6089
0.4960
0.5607
0.3717
0.5632
0.4888
0.4852
0.3956
0.5365
0.5020
0.6069
0.3718
0.5430
0.5573
0.3897
0.5919
0.4602
0.6038
0.5685
0.4447
0.4183
0.5801
0.3913
0.5403
0.4419
0.5848
0.3948
0.4941
0.4833
0.4077
0.4992
0.4660
0.4422
0.4327
0.6199
0.5402
0.5604
0.4875
0.4991
0.5027
0.4997
0.4158
0.4738
0.5069
0.3365
0.6055
0.5880
0.4171
0.3812
0.5835
0.4479
0.5295
0.5387
0.5373
0.4944
0.5095
0.4894
0.4948
0.5979
0.5905
0.5414
0.5571
0.4960
0.5088
0.5096
0.5159
0.5997
0.6131
0.5412
0.4530
0.5094
0.4721
0.5401
0.6036
0.5047
0.5333
0.6123
0.5733
0.4721
0.5656
0.4429
0.4995
0.5245
0.6074
0.5391
0.3258
0.4606
0.4985
0.4529
0.5560
0.4490
0.5067
0.5111
0.4939
0.5353
0.4828
0.3246
0.3270
0.4475
0.3883
0.5334
0.5081
0.5882
0.5151
0.4956
0.4160
0.3631
0.3371
0.4801
0.5302
0.4324
0.3390
0.4430
0.4549
0.5210
0.5699
0.4865
0.5307
0.5444
0.6143
0.4593
0.4179
0.4959
0.5010
0.4116
0.5869
0.4957
0.5781
0.4387
0.7350
0.5951
0.5261
0.4744
0.4905
0.4865
0.5059
0.5102
0.3310
0.4930
0.5678
0.5596
0.4739
0.5570
0.5370
0.4331
0.5192
0.5126
0.3717
0.4939
0.5586
0.4157
0.4963
0.5384
0.2874
0.4278
0.4411
0.4355
0.6692
0.5827
0.4828
0.5735
0.7070
0.4375
0.3962
0.3419
0.5371
0.3898
0.3915
0.2992
0.4925
0.4880
0.5467
0.4447
0.6189
0.3618
0.4770
0.4940
0.5371
0.4867
0.3590
0.4297
0.5565
0.4810
0.4823
0.4638
0.5033
0.5127
0.4392
0.4942
0.6317
0.5202
0.3988
0.4302
0.5444
0.4282
0.4415
0.5101
0.4047
0.5461
0.4572
0.5766
0.4603
0.4354
0.3418
0.5446
0.1880
0.4573
0.5793
0.4725
0.4641
0.5229
0.4904
0.4958
0.5020
0.5193
0.5193
0.4677
0.6091
0.5390
0.5647
0.4427
0.5148
0.5065
0.6138
0.5641
0.5967
0.5022
0.5003
0.5176
0.5238
0.5401
0.4612
0.4585
0.6345
0.4832
0.4582
0.5468
0.4995
0.5170
0.3653
0.6128
0.5271
0.5696
0.4400
0.6141
0.5530
0.4792
0.5614
0.5425
0.4265
0.4728
0.3973
0.4653
0.3452
0.6701
0.4043
0.4630
0.5325
0.4998
0.5203
0.4869
0.5345
0.6074
0.4914
0.4720
0.6827
0.4903
0.3916
0.6554
0.4142
0.5147
0.6262
0.6834
0.5458
0.4625
0.6019
0.4636
0.5761
0.4481
0.3075
0.5800
0.5695
0.4275
0.3923
0.5078
0.4836
0.5461
0.5483
0.5117
0.4757
0.4327
0.3826
0.3838
0.5817
0.4387
0.6276
0.4878
0.5614
0.4956
0.2932
0.3685
0.6275
0.2717
0.4916
0.4645
0.6590
0.3214
0.3590
0.3783
0.3707
0.4098
0.4418
0.5953
0.6010
0.4083
0.5181
0.5790
0.4530
0.4941
0.4860
0.4533
0.5766
0.6374
0.4367
0.4276
0.5503
0.5301
0.3871
0.3405
0.4331
0.5448
0.4943
0.3762
0.4682
0.5122
0.4807
0.5162
0.5705
0.4780
0.5008
0.3561
0.4004
0.5595
0.4673
0.5709
0.4972
0.5302
0.5151
0.3640
0.5778
0.4087
0.6481
0.6441
0.5433
0.5087
0.5180
0.5944
0.5318
0.6031
0.4634
0.4391
0.4173
0.4054
0.6167
0.4937
0.4779
0.4666
0.4838
0.5890
0.3976
0.6575
0.5000
0.3898
0.5390
0.4451
0.3646
0.5946
0.5130
0.4251
0.4524
0.5052
0.5900
0.3884
0.5067
0.5878
0.5139
0.4949
0.5240
0.4577
0.4585
0.3545
0.5875
0.4687
0.4155
0.4486
0.4493
0.4801
0.4715
0.5852
0.4858
0.5247
0.4243
0.4346
0.3376
0.5830
0.6244
0.5514
0.3517
0.5833
0.6052
0.5394
0.5584
0.4553
0.5088
0.4981
0.5260
0.4391
0.4337
0.5049
0.4145
0.5799
0.4430
0.4912
0.5997
0.4977
0.4957
0.3955
0.3853
0.4496
0.5344
0.5436
0.4975
0.5613
0.5584
0.5419
0.4819
0.5068
0.4951
0.4393
0.5526
0.5703
0.6116
0.5182
0.3775
0.4072
0.4595
0.5508
0.4677
0.5514
0.6366
0.4068
0.5388
0.5639
0.6276
0.4706
0.5715
0.2934
0.4725
0.4413
0.4350
0.4512
0.5752
0.5421
0.7106
0.3674
0.3783
0.5015
0.4970
0.5344
0.3019
0.5348
0.6109
0.5392
0.4731
0.5449
0.4846
0.4116
0.4503
0.5908
0.5034
0.5764
0.4951
0.5289
0.6536
0.5624
0.5506
0.4155
0.3885
0.5056
0.2775
0.4917
0.5985
0.4597
0.5385
0.4839
0.3625
0.5690
0.4964
0.4601
0.4238
0.6432
0.3960
0.5106
0.4569
0.7235
0.4938
0.4637
0.4601
0.5453
0.5630
0.5346
0.5189
0.3998
0.5103
0.6026
0.3770
0.6198
0.5017
0.5621
0.3801
0.4486
0.5123
0.6029
0.5580
0.5247
0.4761
0.2901
0.4984
0.5478
0.5112
0.4625
0.4118
0.6513
0.5834
0.5353
0.3425
0.3908
0.4246
0.3970
0.4361
0.4983
0.5579
0.4654
0.4610
0.5374
0.5459
0.5299
0.3462
0.4035
0.4496
0.4871
0.4578
0.4984
0.5665
0.4785
0.6092
0.5237
0.5546
0.4807
0.4727
0.4066
0.4866
0.4095
0.4338
0.5085
0.4912
0.4159
0.3322
0.5896
0.4907
0.4100
0.4943
0.4660
0.3842
0.5253
0.5626
0.4336
0.5085
0.4935
0.5057
0.5861
0.6212
0.3782
0.5861
0.5095
0.4960
0.4101
0.4969
0.5814
0.4446
0.4105
0.2982
0.5204
0.4431
0.5419
0.5093
0.5546
0.4124
0.4589
0.5748
0.4411
0.5234
0.4274
0.4457
0.4605
0.4660
0.4409
0.4765
0.3947
0.5988
0.5245
0.3389
0.4244
0.5133
0.5056
0.5158
0.4027
0.4916
0.5515
0.3549
0.3804
0.5756
0.3015
0.4766
0.5718
0.4935
0.5741
0.5047
0.5017
0.4771
0.4536
0.6089
0.4179
0.4332
0.3987
0.5385
0.3709
0.4700
0.5866
0.3854
0.4654
0.4787
0.4392
0.4036
0.4902
0.5548
0.4517
0.5016
0.5588
0.4930
0.3674
0.3965
0.5026
0.4517
0.4459
0.4068
0.4099
0.4861
0.3637
0.4333
0.4773
0.5715
0.5146
0.5133
0.4649
0.5197
0.5012
0.5243
0.5116
0.5336
0.4943
0.4892
0.6498
0.5628
0.6468
0.3588
0.4238
0.4973
0.5869
0.4830
0.5294
0.5419
0.4462
0.4829
0.4892
0.5962
0.4064
0.3989
0.5664
0.3546
0.4398
0.5781
0.4775
0.4613
0.5456
0.4711
0.5564
0.4527
0.3891
0.5367
0.4475
0.5513
0.5081
0.5552
0.4625
0.4593
0.3563
0.6454
0.4347
0.4025
0.3911
0.4542
0.4641
0.3742
0.5578
0.4911
0.6078
0.5968
0.4880
0.4261
0.5621
0.3803
0.5079
0.4222
0.5067
0.4623
0.4522
0.5330
0.4254
0.4839
0.4383
0.5055
0.3958
0.5711
0.3080
0.4783
0.6496
0.4384
0.4950
0.4369
0.4487
0.6313
0.6113
0.4579
0.4802
0.4791
0.3979
0.4989
0.5779
0.3417
0.5689
0.3140
0.4377
0.4776
0.4473
0.5683
0.4386
0.3622
0.4747
0.4530
0.5159
0.5530
0.5933
0.4512
0.4484
0.3362
0.4968
0.4957
0.4464
0.7079
0.4388
0.4448
0.4925
0.4606
0.4923
0.6986
0.5498
0.4569
0.5354
0.5488
0.4395
0.5111
0.5238
0.4847
0.5584
0.4288
0.4953
0.4647
0.5553
0.3897
0.5322
0.5304
0.5344
0.4591
0.5220
0.5280
0.4953
0.4383
0.5536
0.5258
0.3321
0.6122
0.4946
0.3746
0.5127
0.4608
0.5607
0.4281
0.4250
0.5646
0.5621
0.5162
0.3848
0.4802
0.3989
0.6398
0.3928
0.4317
0.4654
0.3720
0.3299
0.6225
0.3463
0.5240
0.4668
0.4280
0.5339
0.3584
0.5057
0.4884
0.5198
0.4379
0.4216
0.4912
0.5049
0.5367
0.6443
0.5611
0.5079
0.4610
0.6249
0.3981
0.5020
0.5726
0.4993
0.5179
0.5059
0.6458
0.5286
0.5616
0.5241
0.5231
0.4178
0.4627
0.2622
0.5085
0.4012
0.5741
0.4872
0.5494
0.5521
0.4252
0.5051
0.5699
0.3926
0.4930
0.3878
0.4142
0.4898
0.5924
0.4453
0.4506
0.5912
0.2712
0.5183
0.4086
0.5109
0.5157
0.3448
0.4388
0.6420
0.4617
0.5673
0.5999
0.5044
0.4924
0.5746
0.5922
0.6545
0.6428
0.5865
0.4811
0.5184
0.3609
0.4684
0.5007
0.5246
0.5300
0.6035
0.5376
0.5237
0.1971
0.4828
0.5019
0.6497
0.3436
0.3213
0.5809
0.6359
0.2896
0.5870
0.4589
0.4585
0.3904
0.5986
0.4979
0.5545
0.5784
0.6204
0.3699
0.5181
0.5458
0.4636
0.3920
0.4944
0.4431
0.4805
0.5591
0.4661
0.5900
0.5096
0.6153
0.3918
0.6059
0.5533
0.4768
0.4826
0.3537
0.4815
0.4881
0.4033
0.5189
0.5465
0.5921
0.4096
0.5454
0.4810
0.4823
0.3743
0.6715
0.4529
0.5417
0.4986
0.3827
0.6057
0.3943
0.4309
0.5217
0.5646
0.5156
0.3902
0.5193
0.5584
0.4818
0.4231
0.3598
0.6636
0.4645
0.5485
0.6541
0.3476
0.6008
0.5313
0.4333
0.4528
0.4340
0.4609
0.5963
0.5127
0.3989
0.4748
0.6284
0.5327
0.4803
0.4294
0.5512
0.3868
0.5599
0.7011
0.2722
0.4534
0.4466
0.6103
0.5052
0.5712
0.4820
0.4546
0.4341
0.5920
0.5196
0.4933
0.5712
0.5122
0.5027
0.4892
0.5269
0.3982
0.5865
0.6619
0.5150
0.5378
0.4984
0.4543
0.4809
0.4407
0.5299
0.5631
0.6043
0.4233
0.4672
0.2922
0.4291
0.2053
0.3957
0.4044
0.5694
0.4931
0.4862
0.5571
0.4591
0.5148
0.5383
0.4690
0.4478
0.5202
0.5556
0.5865
0.4852
0.4909
0.5249
0.4739
0.6331
0.3639
0.4074
0.5433
0.5884
0.5588
0.5779
0.5169
0.4756
0.5164
0.5809
0.6293
0.5867
0.3993
0.4042
0.5095
0.4608
0.4647
0.3995
0.5077
0.3587
0.4207
0.4821
0.5231
0.4926
0.4848
0.5273
0.4793
0.5245
0.6153
0.5759
0.3681
0.3457
0.4145
0.5086
0.5296
0.6891
0.5013
0.5448
0.5344
0.3585
0.5305
0.5085
0.5591
0.5186
0.5180
0.4513
0.5769
0.4447
0.6197
0.6134
0.3710
0.5667
0.4255
0.5224
0.5377
0.5420
0.5207
0.6694
0.4738
0.4187
0.4341
0.4264
0.4417
0.5501
0.5126
0.4579
0.5386
0.4622
0.3601
0.4916
0.5635
0.4596
0.6077
0.4859
0.5666
0.5246
0.5826
0.5986
0.6181
0.4619
0.3645
0.6401
0.4026
0.6061
0.4471
0.4763
0.5239
0.5411
0.4697
0.4676
0.3994
0.5888
0.5195
0.5019
0.5038
0.5482
0.3989
0.3673
0.4620
0.5105
0.4636
0.6240
0.6319
0.4543
0.5508
0.6232
0.5740
0.5256
0.5461
0.4879
0.5273
0.5040
0.4826
0.5435
0.6788
0.5475
0.4809
0.5322
0.4951
0.6214
0.6071
0.6403
0.4250
0.4739
0.5182
0.5196
0.4680
0.5251
0.5449
0.4274
0.5596
0.5824
0.5943
0.3952
0.5466
0.7187
0.5511
0.5301
0.6198
0.4227
0.5163
0.6485
0.5667
0.3648
0.3692
0.4011
0.3581
0.5291
0.5387
0.5400
0.4820
0.5614
0.4728
0.6635
0.3978
0.5924
0.4976
0.3383
0.5307
0.6279
0.4166
0.5043
0.5097
0.3671
0.6320
0.5707
0.3277
0.5082
0.5804
0.3932
0.3473
0.5629
0.3459
0.4708
0.5612
0.4634
0.4098
0.5146
0.5229
0.3635
0.6739
0.4497
0.5942
0.5073
0.5222
0.3277
0.6483
0.4631
0.4971
0.6385
0.4788
0.4539
0.7382
0.5558
0.4685
0.5309
0.3475
0.4439
0.4234
0.5016
0.4433
0.7373
0.5779
0.5560
0.4935
0.5357
0.6018
0.6311
0.4668
0.4057
0.5751
0.4612
0.4801
0.4524
0.6381
0.5757
0.3791
0.5815
0.5560
0.4499
0.4282
0.4646
0.5270
0.6059
0.5594
0.5738
0.3568
0.3606
0.5052
0.5448
0.5300
0.4139
0.4348
0.5577
0.4986
0.5104
0.5710
0.5534
0.3996
0.6571
0.5416
0.3780
0.4929
0.6094
0.3534
0.2849
0.4955
0.5851
0.4465
0.3559
0.4775
0.4778
0.4852
0.4859
0.5775
0.5380
0.5329
0.4780
0.4750
0.5290
0.5441
0.7176
0.4624
0.5352
0.4916
0.3686
0.5767
0.5524
0.3904
0.5910
0.5578
0.4680
0.4945
0.4502
0.4767
0.7112
0.5886
0.6061
0.5561
0.5625
0.5424
0.4894
0.4994
0.6301
0.5960
0.6027
0.3253
0.4415
0.5483
0.4814
0.5260
0.5085
0.4653
0.5676
0.4564
0.5613
0.4385
0.5461
0.6619
0.5280
0.5776
0.4680
0.5549
0.4569
0.4652
0.6169
0.4830
0.4139
0.5731
0.5025
0.6101
0.4415
0.5143
0.5128
0.4757
0.4103
0.5544
0.5825
0.5925
0.5279
0.4566
0.4583
0.4480
0.5108
0.5185
0.4814
0.3849
0.5548
0.5975
0.3544
0.4950
0.5088
0.5461
0.4008
0.4916
0.5285
0.4438
0.4562
0.5242
0.3981
0.5393
0.5604
0.5367
0.5056
0.6058
0.4601
0.5413
0.5069
0.5896
0.4099
0.4993
0.4449
0.4234
0.5364
0.5062
0.6119
0.6663
0.4226
0.5860
0.5035
0.5072
0.5765
0.5072
0.5977
0.3921
0.3735
0.5828
0.5473
0.5631
0.3087
0.4767
0.4910
0.6111
0.5034
0.3781
0.5417
0.5043
0.6003
0.3762
0.5148
0.4546
0.3798
0.6138
0.4630
0.3765
0.5751
0.3762
0.4672
0.5607
0.4458
0.6426
0.5306
0.5789
0.4907
0.4482
0.5730
0.4940
0.4531
0.4723
0.3481
0.4398
0.4072
0.5160
0.5734
0.4954
0.5548
0.4970
0.5239
0.5416
0.5237
0.4612
0.5662
0.4579
0.5210
0.5369
0.4128
0.5997
0.3592
0.4840
0.4440
0.4155
0.5316
0.4242
0.4711
0.5095
0.4709
0.5039
0.5116
0.4532
0.5464
0.4505
0.4676
0.4647
0.5366
0.6205
0.4277
0.4900
0.4945
0.5934
0.5565
0.5546
0.4140
0.5035
0.4538
0.5339
0.5192
0.3944
0.5100
0.5009
0.4373
0.5452
0.5040
0.5187
0.5539
0.4339
0.3771
0.5616
0.5858
0.3627
0.5552
0.4700
0.4565
0.4858
0.5190
0.5398
0.4447
0.4587
0.5774
0.4890
0.3728
0.4495
0.6709
0.5274
0.5840
0.4732
0.5286
0.5009
0.3178
0.5160
0.5248
0.3152
0.4271
0.4062
0.4829
0.4438
0.5697
0.5123
0.4422
0.5258
0.6385
0.4469
0.4587
0.4720
0.4303
0.4872
0.3840
0.6003
0.4966
0.5378
0.5551
0.3719
0.5340
0.4738
0.6162
0.6235
0.5899
0.4345
0.6360
0.4532
0.5749
0.2771
0.5585
0.5493
0.4062
0.6308
0.6681
0.4475
0.5095
0.5251
0.3950
0.4170
0.5320
0.4702
0.5163
0.4523
0.5010
0.3581
0.5051
0.4728
0.5761
0.4953
0.4810
0.4189
0.5001
0.4579
0.5134
0.4018
0.4817
0.4623
0.5058
0.4581
0.4744
0.4244
0.5749
0.5118
0.3811
0.4703
0.3740
0.4756
0.5560
0.3911
0.5543
0.4739
0.6263
0.4419
0.5604
0.5302
0.5690
0.4371
0.4613
0.4745
0.5098
0.5157
0.4858
0.5876
0.4504
0.4816
0.4440
0.3898
0.4464
0.5504
0.5122
0.4310
0.4006
0.5367
0.4495
0.4544
0.4813
0.6011
0.4036
0.4411
0.5220
0.5684
0.5946
0.5019
0.5133
0.3572
0.6244
0.4283
0.4559
0.5356
0.4390
0.4430
0.4750
0.5347
0.5738
0.4277
0.4364
0.4761
0.5454
0.5216
0.5685
0.4539
0.5321
0.4519
0.4141
0.5917
0.4255
0.5379
0.3312
0.3774
0.3721
0.5714
0.4170
0.4450
0.4717
0.5790
0.4994
0.3936
0.5384
0.4857
0.4886
0.4599
0.6163
0.5321
0.4685
0.6067
0.4558
0.5459
0.2494
0.4692
0.5693
0.5437
0.3981
0.4114
0.4607
0.5357
0.4576
0.4158
0.3544
0.5185
0.4700
0.3732
0.4461
0.6150
0.4944
0.6462
0.4921
0.4411
0.4620
0.4861
0.5611
0.5778
0.5390
0.5209
0.5102
0.4778
0.5568
0.5397
0.4719
0.4564
0.4927
0.4236
0.4790
0.6177
0.5160
0.5510
0.4235
0.5797
0.5284
0.5349
0.5630
0.5015
0.4238
0.4779
0.4557
0.5780
0.5028
0.5620
0.4319
0.5330
0.5003
0.5333
0.5114
0.6651
0.4186
0.6184
0.4732
0.4611
0.5371
0.4911
0.2845
0.5347
0.5860
0.5318
0.4605
0.6088
0.4574
0.5111
0.5966
0.5425
0.5553
0.6621
0.3792
0.4069
0.4802
0.5925
0.5569
0.3773
0.4888
0.3499
0.3929
0.5470
0.5420
0.5053
0.3709
0.4492
0.4226
0.4608
0.5211
0.4641
0.4379
0.5328
0.6933
0.5979
0.5059
0.5232
0.5609
0.5753
0.4762
0.3421
0.5689
0.5122
0.5179
0.6062
0.4119
0.3188
0.4980
0.4763
0.4200
0.5597
0.6201
0.5043
0.5435
0.4134
0.6008
0.3250
0.3204
0.4386
0.3778
0.4743
0.4491
0.4370
0.5201
0.4898
0.6257
0.6011
0.5190
0.4126
0.3924
0.4246
0.6677
0.5156
0.5455
0.3731
0.3825
0.4890
0.5973
0.6683
0.4753
0.7487
0.5385
0.4493
0.4596
0.6001
0.5465
0.6022
0.3160
0.4721
0.6094
0.3976
0.5829
0.5324
0.4080
0.5110
0.5557
0.5460
0.4913
0.5379
0.5282
0.5020
0.4210
0.5861
0.4982
0.5623
0.4720
0.5139
0.5190
0.3664
0.4979
0.3801
0.5096
0.4917
0.3376
0.5493
0.5387
0.5428
0.5138
0.3733
0.4050
0.3297
0.4755
0.4578
0.5151
0.5277
0.6647
0.5372
0.5215
0.5233
0.5947
0.4178
0.3776
0.5254
0.4651
0.5665
0.3000
0.2541
0.5806
0.4910
0.6877
0.5790
0.3145
0.4669
0.5854
0.4090
0.3704
0.5497
0.6972
0.5754
0.5931
0.3508
0.5052
0.4857
0.7244
0.6282
0.6117
0.5407
0.4399
0.6865
0.5301
0.5023
0.5246
0.4929
0.2850
0.3470
0.6065
0.4572
0.5517
0.5127
0.3495
0.5557
0.4205
0.6476
0.5214
0.4018
0.5288
0.5309
0.4072
0.6021
0.6712
0.5072
0.6102
0.5371
0.4787
0.5010
0.4958
0.5341
0.5873
0.4157
0.3785
0.4691
0.6247
0.7162
0.4307
0.5144
0.5359
0.4029
0.4403
0.4728
0.5139
0.6104
0.4981
0.5104
0.4608
0.5028
0.5252
0.3484
0.4049
0.4725
0.4916
0.4069
0.5777
0.4371
0.5959
0.6579
0.5350
0.5681
0.4536
0.4571
0.5431
0.3798
0.4507
0.4956
0.4040
0.5655
0.4292
0.5158
0.3920
0.3749
0.3647
0.4351
0.4994
0.5115
0.5399
0.3961
0.5767
0.5623
0.6124
0.4466
0.4351
0.5675
0.4951
0.4560
0.6322
0.3944
0.4949
0.4205
0.5389
0.5586
0.4437
0.5261
0.4216
0.2682
0.5900
0.3142
0.4847
0.4620
0.4587
0.2034
0.4957
0.5433
0.5387
0.4492
0.4815
0.4779
0.4040
0.5356
0.5900
0.4460
0.5331
0.4061
0.5555
0.6261
0.4188
0.4400
0.7089
0.4399
0.5539
0.5902
0.6501
0.5175
0.6582
0.5920
0.4063
0.5674
0.5534
0.5754
0.4181
0.4592
0.5392
0.4121
0.5180
0.3865
0.4842
0.3849
0.4626
0.4749
0.5505
0.6883
0.5894
0.4454
0.4373
0.5451
0.4834
0.4910
0.3937
0.5516
0.4480
0.5039
0.5346
0.4977
0.4369
0.5090
0.3861
0.5089
0.5743
0.4996
0.4143
0.5514
0.6202
0.4129
0.6428
0.5760
0.5410
0.5811
0.4032
0.4258
0.5321
0.3994
0.4732
0.5538
0.3730
0.5264
0.6322
0.5235
0.5692
0.3877
0.6264
0.5433
0.5287
0.4532
0.5658
0.4657
0.5657
0.5302
0.4224
0.5536
0.4286
0.5947
0.5681
0.4839
0.5920
0.6487
0.4236
0.4003
0.6406
0.5745
0.3863
0.5468
0.5047
0.3809
0.4940
0.5190
0.5489
0.5398
0.3542
0.3578
0.5696
0.6332
0.6951
0.6307
0.4879
0.4365
0.3968
0.5257
0.6448
0.4659
0.5024
0.5575
0.4093
0.5340
0.6502
0.4696
0.6214
0.4835
0.4959
0.5155
0.4650
0.5186
0.6136
0.5003
0.5214
0.3211
0.5709
0.6014
0.5567
0.3996
0.3456
0.4641
0.5207
0.3554
0.5284
0.4028
0.6614
0.4129
0.6130
0.4767
0.4806
0.3828
0.5004
0.4348
0.6169
0.4802
0.5085
0.4625
0.5256
0.4811
0.5334
0.5613
0.5415
0.4426
0.5468
0.4770
0.4875
0.4608
0.4824
0.6339
0.3874
0.5413
0.4452
0.5083
0.6287
0.5805
0.5067
0.4826
0.5712
0.4964
0.4456
0.5255
0.6615
0.5890
0.5836
0.3818
0.4337
0.4894
0.5503
0.4610
0.5414
0.4952
0.4286
0.4544
0.4702
0.5701
0.4213
0.3685
0.3627
0.4333
0.6345
0.5556
0.6775
0.5482
0.5374
0.5944
0.5396
0.5553
0.6398
0.5246
0.4924
0.5126
0.4981
0.5153
0.5518
0.4779
0.6295
0.5002
0.5291
0.5188
0.3594
0.5766
0.5322
0.6072
0.4643
0.4447
0.4603
0.5230
0.5721
0.4903
0.5267
0.3882
0.5011
0.5536
0.3502
0.4773
0.3550
0.5951
0.4959
0.5749
0.5413
0.5131
0.4602
0.6057
0.5357
0.4840
0.6827
0.4241
0.4311
0.4030
0.4421
0.5312
0.3528
0.5710
0.5052
0.4176
0.4309
0.4595
0.4807
0.4827
0.5896
0.4343
0.6077
0.4346
0.5124
0.5562
0.4042
0.4897
0.3855
0.4881
0.5461
0.5138
0.6048
0.3596
0.6687
0.5597
0.4366
0.5490
0.4846
0.4287
0.5195
0.5449
0.5239
0.4082
0.5251
0.5054
0.3296
0.4874
0.4126
0.4529
0.5126
0.4934
0.5406
0.6409
0.5361
0.5161
0.5656
0.5237
0.4811
0.4892
0.4257
0.5205
0.5146
0.4242
0.5196
0.4430
0.4966
0.5564
0.4568
0.5539
0.4512
0.5186
0.5437
0.4663
0.5034
0.4912
0.4956
0.4437
0.3511
0.6426
0.6141
0.4898
0.3752
0.5287
0.3701
0.5241
0.4633
0.4704
0.5803
0.5236
0.3576
0.5204
0.5747
0.6385
0.5983
0.5092
0.4208
0.3679
0.5495
0.5148
0.5613
0.4709
0.4755
0.4116
0.4973
0.5204
0.3684
0.5547
0.5483
0.5135
0.5839
0.2419
0.4856
0.4213
0.4509
0.5270
0.6257
0.4426
0.4303
0.5618
0.5142
0.6773
0.3895
0.4917
0.6543
0.4676
0.5346
0.6302
0.4345
0.5386
0.4249
0.4406
0.5181
0.5233
0.4780
0.5331
0.5516
0.4715
0.5547
0.3980
0.5601
0.4761
0.4980
0.4375
0.4755
0.4598
0.4658
0.5105
0.5024
0.4477
0.5638
0.4579
0.5489
0.4254
0.5094
0.5946
0.5366
0.3949
0.4199
0.4641
0.5585
0.5699
0.6653
0.4526
0.4951
0.5002
0.5540
0.5630
0.5142
0.5340
0.4236
0.5014
0.3626
0.4942
0.5941
0.6258
0.5469
0.4752
0.3408
0.3355
0.5144
0.6937
0.4876
0.4069
0.4613
0.5258
0.4730
0.4213
0.4843
0.3938
0.5391
0.4189
0.6506
0.3879
0.5275
0.4072
0.5322
0.5182
0.3280
0.5302
0.5187
0.5071
0.4521
0.2178
0.6822
0.5168
0.5042
0.5731
0.5041
0.3989
0.5733
0.4695
0.4102
0.4467
0.5553
0.4836
0.5543
0.4291
0.3798
0.4294
0.4296
0.4244
0.4719
0.2925
0.4530
0.5659
0.5932
0.4686
0.5084
0.3853
0.6944
0.4250
0.5747
0.5028
0.3519
0.4720
0.4856
0.6382
0.4532
0.5461
0.3880
0.5881
0.5018
0.2550
0.3452
0.4397
0.3397
0.4920
0.5261
0.4333
0.5292
0.5277
0.5056
0.6613
0.7288
0.4301
0.3071
0.5992
0.4461
0.4824
0.5203
0.5122
0.4320
0.4929
0.4885
0.5540
0.4823
0.3195
0.3747
0.6581
0.4458
0.4635
0.3931
0.4968
0.5868
0.5551
0.3728
0.5213
0.6339
0.5341
0.4988
0.3555
0.4398
0.5310
0.5266
0.4277
0.4811
0.4991
0.4162
0.5008
0.3909
0.4604
0.4981
0.5587
0.4939
0.3822
0.4701
0.5293
0.4389
0.5803
0.4524
0.4860
0.5269
0.4311
0.5451
0.5480
0.4442
0.4736
0.2893
0.4214
0.3928
0.4367
0.5116
0.5542
0.3938
0.4799
0.4125
0.5839
0.7071
0.5711
0.5151
0.4664
0.5204
0.5372
0.4731
0.5493
0.4936
0.4630
0.5514
0.3613
0.5114
0.6958
0.4717
0.4521
0.5885
0.3600
0.5624
0.5026
0.4620
0.4388
0.4373
0.4263
0.5758
0.4292
0.3648
0.5182
0.4372
0.2666
0.4891
0.4381
0.5242
0.4474
0.4957
0.5783
0.5316
0.5206
0.5174
0.4628
0.5583
0.5820
0.4979
0.5172
0.5425
0.5443
0.5205
0.5607
0.5803
0.5176
0.5990
0.4501
0.3862
0.4581
0.4533
0.5506
0.3816
0.5086
0.3949
0.4713
0.4343
0.6401
0.4492
0.4004
0.3661
0.4075
0.3140
0.3361
0.3165
0.5843
0.4561
0.3994
0.4771
0.5553
0.5036
0.4816
0.5313
0.4854
0.5293
0.4669
0.5809
0.3524
0.3361
0.5667
0.3429
0.5976
0.5419
0.4712
0.3070
0.5929
0.4852
0.5153
0.4462
0.3419
0.4743
0.4715
0.3853
0.6027
0.5716
0.4280
0.6701
0.4978
0.3060
0.3196
0.4614
0.3694
0.6763
0.6098
0.5034
0.4655
0.6246
0.4779
0.4816
0.6138
0.3447
0.5721
0.4010
0.4008
0.5658
0.4333
0.6689
0.5081
0.5505
0.4915
0.3964
0.5355
0.6816
0.3444
0.4383
0.4789
0.6165
0.5716
0.5882
0.3895
0.4981
0.6210
0.5305
0.5341
0.3617
0.4750
0.3861
0.4591
0.5465
0.4194
0.4389
0.4626
0.5056
0.4312
0.4088
0.3508
0.5069
0.6048
0.4712
0.4497
0.5904
0.5963
0.3614
0.4532
0.5215
0.5034
0.5631
0.6203
0.5073
0.3941
0.4187
0.4593
0.5284
0.6737
0.4140
0.5272
0.4622
0.5189
0.4552
0.4733
0.4836
0.4837
0.5352
0.5430
0.5572
0.6054
0.4365
0.4650
0.4838
0.5377
0.5505
0.3400
0.5123
0.4928
0.4262
0.5617
0.5638
0.4633
0.4477
0.6283
0.5690
0.5521
0.5889
0.5296
0.4857
0.5269
0.5840
0.4056
0.6323
0.5357
0.3977
0.4647
0.6676
0.4741
0.5936
0.5625
0.4190
0.4817
0.4937
0.3968
0.3893
0.5926
0.5575
0.4574
0.4919
0.5805
0.3349
0.4630
0.4785
0.4974
0.5144
0.3645
0.4271
0.3154
0.4733
0.3664
0.5033
0.5336
0.4885
0.6843
0.5134
0.4144
0.3532
0.5371
0.4635
0.5858
0.5169
0.6064
0.3099
0.5869
0.3810
0.5620
0.6372
0.6027
0.3838
0.3783
0.5622
0.4820
0.4896
0.4478
0.5204
0.4924
0.4887
0.4361
0.5447
0.5545
0.4533
0.3914
0.5112
0.4668
0.4956
0.4126
0.3957
0.4275
0.4500
0.4039
0.3757
0.6095
0.4337
0.3816
0.6304
0.4157
0.5372
0.4978
0.4648
0.5103
0.5573
0.4434
0.4775
0.5087
0.4495
0.5344
0.5478
0.3473
0.4050
0.4769
0.3905
0.4510
0.4233
0.4870
0.6485
0.4894
0.5008
0.6256
0.4425
0.4353
0.4005
0.4554
0.5309
0.4328
0.4023
0.5547
0.6018
0.4989
0.4332
0.4790
0.4695
0.6191
0.5491
0.5632
0.5575
0.5614
0.5186
0.4162
0.4796
0.4843
0.5346
0.5321
0.5612
0.5122
0.3956
0.6477
0.4425
0.5696
0.3499
0.5299
0.5535
0.5280
0.5335
0.5020
0.5503
0.3540
0.5412
0.5373
0.4670
0.4906
0.4165
0.6627
0.6167
0.3002
0.4614
0.5950
0.5939
0.7160
0.4579
0.5620
0.4813
0.5997
0.3820
0.6534
0.4842
0.5319
0.4149
0.5059
0.4482
0.4522
0.5106
0.5210
0.5204
0.4249
0.5062
0.4420
0.4682
0.5083
0.3647
0.3716
0.5037
0.5239
0.4925
0.3169
0.5315
0.4319
0.4566
0.5927
0.4883
0.4070
0.4142
0.4904
0.6551
0.5981
0.4668
0.4040
0.4913
0.5281
0.5494
0.5758
0.4057
0.4647
0.5793
0.5049
0.5355
0.4065
0.4449
0.4420
0.4948
0.4582
0.5082
0.4969
0.5704
0.3447
0.4491
0.4452
0.5858
0.5552
0.5730
0.4912
0.4026
0.5660
0.3544
0.4966
0.4227
0.5427
0.4955
0.4219
0.4107
0.5108
0.5127
0.5175
0.4562
0.4993
0.4682
0.3841
0.5671
0.5735
0.3715
0.4952
0.5464
0.5500
0.3475
0.4702
0.6165
0.5540
0.4979
0.5990
0.4288
0.4873
0.4806
0.4933
0.5829
0.4253
0.4463
0.6457
0.4936
0.4522
0.4155
0.5675
0.3832
0.4238
0.7712
0.5312
0.5139
0.4433
0.4964
0.5190
0.5281
0.4673
0.4983
0.4923
0.4961
0.5706
0.4548
0.3670
0.4902
0.6100
0.5229
0.5048
0.5297
0.5134
0.5208
0.6188
0.4478
0.2635
0.4558
0.3528
0.4923
0.4531
0.5169
0.5716
0.4806
0.4836
0.4638
0.5262
0.3008
0.5836
0.5498
0.5933
0.4540
0.4429
0.5063
0.6943
0.4771
0.3034
0.5408
0.5092
0.4635
0.4167
0.4630
0.3742
0.4581
0.4037
0.4433
0.4816
0.5006
0.5208
0.4525
0.5801
0.4789
0.6648
0.4216
0.4518
0.4807
0.4225
0.4000
0.4696
0.3859
0.5168
0.5551
0.4039
0.5439
0.4980
0.5386
0.5714
0.5762
0.4847
0.5070
0.3930
0.4609
0.6827
0.4461
0.6020
0.5079
0.4791
0.4258
0.3654
0.4965
0.5160
0.3942
0.5347
0.5346
0.4595
0.5027
0.3797
0.5734
0.4562
0.4424
0.3852
0.4888
0.4629
0.5347
0.4586
0.4673
0.5643
0.5042
0.5075
0.6201
0.5955
0.4158
0.5863
0.4009
0.5727
0.4848
0.5647
0.5060
0.4443
0.4645
0.5719
0.4766
0.5265
0.4352
0.4483
0.4852
0.7349
0.4631
0.4028
0.5042
0.4727
0.5348
0.6122
0.4922
0.5734
0.4025
0.2619
0.4856
0.5201
0.5634
0.4859
0.5184
0.5719
0.6054
0.3903
0.5561
0.5430
0.5058
0.4764
0.6309
0.4347
0.5701
0.5311
0.3394
0.3603
0.3902
0.5525
0.6134
0.4834
0.5641
0.4393
0.4921
0.5185
0.4833
0.6164
0.5069
0.5672
0.5025
0.4870
0.5445
0.4552
0.4004
0.4903
0.6541
0.5575
0.5183
0.5244
0.6160
0.4633
0.6200
0.4054
0.4075
0.4918
0.6378
0.4667
0.4469
0.3472
0.4844
0.4977
0.5709
0.4609
0.5038
0.6217
0.3909
0.5202
0.4746
0.4440
0.4803
0.5301
0.5415
0.4783
0.5159
0.4902
0.4735
0.5135
0.5748
0.5057
0.5309
0.5223
0.5281
0.6892
0.5656
0.3352
0.5264
0.5918
0.5568
0.5135
0.4098
0.3033
0.5032
0.6046
0.5428
0.4632
0.5061
0.4782
0.5592
0.4342
0.5162
0.5923
0.6120
0.4254
0.4317
0.3934
0.5196
0.5481
0.4123
0.4007
0.2938
0.4981
0.5993
0.5735
0.5373
0.4772
0.3916
0.4822
0.5266
0.6360
0.4692
0.4496
0.4807
0.5227
0.5592
0.5645
0.6241
0.5450
0.5571
0.5038
0.4555
0.4355
0.5048
0.3581
0.4536
0.4492
0.5506
0.4181
0.5207
0.4642
0.6905
0.5894
0.5272
0.5920
0.4171
0.4703
0.4516
0.5493
0.5038
0.3976
0.3532
0.3689
0.5025
0.4529
0.4051
0.4992
0.5358
0.5320
0.5181
0.4284
0.3839
0.5142
0.5937
0.5709
0.6145
0.2838
0.5745
0.4438
0.5057
0.4130
0.3632
0.4808
0.5025
0.5878
0.4564
0.7486
0.4997
0.4354
0.6669
0.6955
0.5956
0.4837
0.5802
0.4830
0.4149
0.4786
0.4941
0.5434
0.5180
0.4183
0.5759
0.4883
0.5421
0.4643
0.4812
0.3853
0.5395
0.5148
0.5400
0.6251
0.5391
0.5268
0.3251
0.5430
0.5475
0.3447
0.5459
0.7147
0.4642
0.5322
0.5038
0.5106
0.4057
0.4678
0.4284
0.3558
0.6188
0.6227
0.4932
0.5361
0.5805
0.3514
0.6536
0.5526
0.4920
0.4763
0.5870
0.4912
0.6186
0.3805
0.5089
0.4395
0.4295
0.4301
0.3979
0.5599
0.3067
0.6711
0.4741
0.4088
0.5543
0.4690
0.4835
0.5672
0.4684
0.5397
0.6051
0.4198
0.5269
0.4240
0.5201
0.5311
0.3917
0.4419
0.5542
0.5719
0.5767
0.6429
0.5508
0.5051
0.4743
0.6070
0.5904
0.4099
0.5512
0.5710
0.6002
0.4701
0.5713
0.4009
0.5047
0.4889
0.5332
0.4453
0.5589
0.5557
0.4048
0.5350
0.4575
0.6040
0.4197
0.5073
0.4465
0.4060
0.3650
0.4921
0.4795
0.5052
0.5095
0.5050
0.4569
0.3608
0.5314
0.6446
0.4379
0.3729
0.5480
0.4708
0.6112
0.5387
0.4193
0.5028
0.5899
0.5695
0.4988
0.4161
0.4852
0.4656
0.5021
0.4444
0.6123
0.5493
0.4854
0.4583
0.5303
0.5375
0.5071
0.5287
0.3351
0.4274
0.5902
0.4475
0.6296
0.4905
0.5538
0.5260
0.5651
0.4170
0.5338
0.5225
0.4007
0.5901
0.4554
0.5239
0.3730
0.6831
0.3637
0.4704
0.5215
0.6041
0.5412
0.5128
0.3419
0.5155
0.5324
0.5144
0.4624
0.3633
0.6463
0.4961
0.5034
0.4069
0.4326
0.4754
0.3910
0.4184
0.5621
0.5265
0.4759
0.5422
0.4541
0.4818
0.3369
0.4327
0.4375
0.5439
0.3646
0.5548
0.6801
0.5387
0.3561
0.5381
0.4804
0.5373
0.4667
0.4024
0.5025
0.4660
0.5073
0.4848
0.5052
0.5388
0.4434
0.5219
0.3461
0.5514
0.4404
0.5033
0.3196
0.4858
0.6490
0.2919
0.5583
0.5221
0.4394
0.5449
0.4653
0.5826
0.5320
0.5229
0.5679
0.6263
0.5159
0.4906
0.4853
0.4508
0.5314
0.3657
0.3679
0.5677
0.4006
0.5974
0.5269
0.5017
0.3939
0.5246
0.5130
0.4821
0.5496
0.4549
0.5253
0.5642
0.3922
0.3972
0.6405
0.4544
0.4874
0.4654
0.5262
0.4464
0.4786
0.5304
0.5003
0.4971
0.5192
0.4258
0.4564
0.4804
0.4817
0.4297
0.4768
0.4588
0.4475
0.5184
0.2537
0.6215
0.4228
0.5246
0.4120
0.4025
0.3795
0.5204
0.5896
0.5001
0.4560
0.5356
0.4430
0.4969
0.4778
0.5975
0.4465
0.5452
0.4421
0.3133
0.4850
0.6386
0.4204
0.5131
0.5207
0.5035
0.4770
0.4091
0.5043
0.5186
0.4129
0.5312
0.4613
0.4298
0.5055
0.6627
0.5273
0.3322
0.4250
0.6043
0.5306
0.3997
0.5038
0.4294
0.4857
0.4987
0.4370
0.5683
0.4316
0.3049
0.3990
0.5500
0.5095
0.5440
0.5232
0.4556
0.5084
0.4158
0.5046
0.4404
0.3761
0.5052
0.4822
0.6520
0.5153
0.4752
0.5148
0.5276
0.4233
0.5420
0.3286
0.4748
0.5572
0.4992
0.4676
0.4961
0.5036
0.5185
0.5192
0.4540
0.4731
0.4725
0.6039
0.4764
0.4575
0.4779
0.5158
0.4113
0.5601
0.5219
0.4676
0.4011
0.6126
0.5609
0.5361
0.6847
0.6522
0.5109
0.5333
0.6988
0.6570
0.5146
0.5853
0.4912
0.5186
0.6642
0.5628
0.5438
0.5338
0.4736
0.4573
0.5082
0.4865
0.3636
0.4393
0.4783
0.4189
0.5614
0.3900
0.4735
0.4768
0.6771
0.4342
0.3493
0.6205
0.3767
0.3768
0.2201
0.4356
0.5786
0.4309
0.5557
0.4258
0.5624
0.4355
0.5991
0.5849
0.5650
0.3901
0.5238
0.4397
0.3440
0.4147
0.5463
0.4031
0.3904
0.4453
0.5283
0.4863
0.4765
0.5876
0.5680
0.4166
0.5389
0.4309
0.4557
0.4561
0.5258
0.4845
0.5577
0.4057
0.5444
0.5730
0.5521
0.5611
0.4710
0.4889
0.4508
0.5075
0.5530
0.5497
0.4501
0.5670
0.3189
0.5787
0.5055
0.4923
0.4645
0.4927
0.4974
0.5128
0.5783
0.5091
0.6304
0.4440
0.5714
0.6596
0.4687
0.4756
0.4328
0.6370
0.5828
0.4412
0.5096
0.4910
0.4545
0.4121
0.3103
0.5548
0.4042
0.4565
0.5453
0.3641
0.4105
0.4448
0.5912
0.4891
0.3702
0.5158
0.3129
0.6145
0.4549
0.4275
0.5986
0.5792
0.4755
0.3398
0.4791
0.5368
0.5088
0.5156
0.5153
0.5271
0.5243
0.4846
0.6024
0.5743
0.4229
0.5100
0.4941
0.3798
0.4038
0.5516
0.6346
0.3671
0.3548
0.6611
0.5025
0.6057
0.5639
0.5070
0.3990
0.5211
0.4310
0.4687
0.3976
0.5191
0.4780
0.4716
0.4612
0.5192
0.5569
0.5740
0.5545
0.3281
0.5613
0.4895
0.4618
0.4368
0.5609
0.4771
0.5490
0.5453
0.4694
0.6347
0.4861
0.5293
0.4409
0.4828
0.4869
0.6106
0.6180
0.5325
0.4858
0.5284
0.5366
0.5461
0.4932
0.4927
0.5301
0.5109
0.3145
0.4812
0.3853
0.4883
0.5037
0.4833
0.5363
0.3994
0.2726
0.5494
0.3209
0.5085
0.4884
0.3564
0.4841
0.3618
0.4801
0.4059
0.4048
0.4026
0.4969
0.4014
0.5038
0.4601
0.4472
0.5226
0.6705
0.5511
0.2771
0.4637
0.4743
0.4560
0.3320
0.5694
0.4321
0.2427
0.5691
0.7041
0.4182
0.4601
0.4457
0.5463
0.2933
0.5683
0.4571
0.4104
0.4955
0.5617
0.3896
0.3550
0.4955
0.5370
0.5601
0.5842
0.4762
0.4651
0.5674
0.4782
0.5598
0.4820
0.4935
0.5068
0.4446
0.4536
0.4731
0.4485
0.4984
0.4939
0.5581
0.5135
0.5169
0.5527
0.8230
0.5116
0.4437
0.6994
0.5660
0.4088
0.2552
0.4991
0.5490
0.7025
0.5374
0.5406
0.2495
0.4481
0.5471
0.4578
0.4966
0.6002
0.5720
0.4779
0.5684
0.5158
0.4639
0.4257
0.5047
0.5272
0.5482
0.3726
0.6050
0.5080
0.4418
0.4981
0.5655
0.5327
0.4033
0.5570
0.5617
0.4730
0.5277
0.4830
0.4474
0.5441
0.5466
0.4108
0.4818
0.5172
0.4809
0.5076
0.4816
0.4860
0.6293
0.4953
0.6924
0.5350
0.3489
0.4470
0.5513
0.4622
0.5408
0.5595
0.3861
0.6104
0.4296
0.5092
0.6721
0.4829
0.6777
0.5188
0.4539
0.4657
0.6800
0.4586
0.4626
0.5339
0.5284
0.5635
0.4011
0.5578
0.5217
0.5060
0.3842
0.5215
0.5947
0.7250
0.3491
0.5103
0.5154
0.5902
0.5763
0.4179
0.4279
0.3525
0.3402
0.4997
0.6131
0.4691
0.5690
0.4215
0.4907
0.5929
0.4905
0.5438
0.4697
0.4584
0.4345
0.3609
0.5596
0.6233
0.5903
0.5783
0.4314
0.4317
0.5291
0.4340
0.5193
0.4540
0.4489
0.5874
0.5693
0.4864
0.4563
0.6086
0.5637
0.5248
0.4402
0.4413
0.4416
0.5941
0.5670
0.5472
0.4548
0.5926
0.5237
0.5406
0.4690
0.6132
0.4660
0.5555
0.4958
0.4550
0.4499
0.4228
0.5433
0.6082
0.4290
0.4154
0.5571
0.5291
0.2931
0.5334
0.4289
0.4932
0.5953
0.7200
0.6115
0.4804
0.5085
0.5098
0.5882
0.4783
0.4664
0.5045
0.5346
0.7186
0.4260
0.5069
0.6303
0.4980
0.3433
0.5474
0.4247
0.4949
0.5731
0.5625
0.4681
0.4482
0.4735
0.6106
0.4573
0.4657
0.4509
0.5827
0.7347
0.4808
0.5815
0.4378
0.5093
0.3466
0.5900
0.4640
0.3699
0.4451
0.5271
0.5310
0.4775
0.5221
0.4359
0.4545
0.3991
0.4663
0.4652
0.5217
0.5798
0.4735
0.4470
0.5874
0.5093
0.4649
0.6716
0.5421
0.4380
0.5458
0.4679
0.3423
0.5526
0.5276
0.5536
0.5030
0.4689
0.6010
0.5292
0.4598
0.5270
0.6080
0.4555
0.4315
0.5674
0.3254
0.5034
0.5433
0.3701
0.4442
0.4306
0.4045
0.4461
0.4856
0.5157
0.5138
0.5687
0.3160
0.5485
0.5759
0.3500
0.5612
0.6149
0.5691
0.5865
0.5443
0.4645
0.5695
0.3632
0.4713
0.5516
0.4909
0.5358
0.5339
0.4341
0.5230
0.4705
0.4428
0.6002
0.3193
0.5566
0.4493
0.7273
0.5185
0.5761
0.5077
0.5147
0.3261
0.5134
0.4379
0.5804
0.4508
0.6081
0.4501
0.6104
0.6064
0.4805
0.4864
0.5415
0.5269
0.4346
0.5600
0.4149
0.5529
0.2412
0.3311
0.4502
0.6247
0.4424
0.5837
0.5707
0.6087
0.4858
0.6254
0.3701
0.4485
0.5645
0.4958
0.4634
0.3122
0.6375
0.4725
0.5257
0.4719
0.5458
0.2935
0.3156
0.4982
0.5593
0.5517
0.5346
0.4822
0.5329
0.4943
0.4097
0.4037
0.5318
0.4392
0.4385
0.4697
0.3731
0.4465
0.4294
0.6183
0.7172
0.5510
0.4918
0.5592
0.3892
0.4522
0.4607
0.6481
0.3355
0.5113
0.4064
0.4535
0.5036
0.5845
0.5444
0.4100
0.4446
0.4679
0.4497
0.5371
0.6996
0.5015
0.5534
0.6176
0.3638
0.6175
0.4310
0.4793
0.5817
0.3414
0.5001
0.3898
0.6576
0.4242
0.5287
0.3998
0.4812
0.5684
0.4920
0.4962
0.5110
0.4492
0.2689
0.5055
0.3808
0.6072
0.4514
0.6517
0.4728
0.6407
0.4562
0.4346
0.4555
0.5508
0.4969
0.4988
0.5830
0.4244
0.4660
0.5955
0.6715
0.5420
0.5376
0.4945
0.4436
0.5950
0.6338
0.8161
0.3629
0.4728
0.5237
0.5519
0.4210
0.3909
0.5788
0.5990
0.3122
0.5104
0.6021
0.4824
0.4730
0.4927
0.4868
0.3475
0.5400
0.4813
0.4772
0.4247
0.4488
0.3832
0.4903
0.2688
0.5561
0.5255
0.5800
0.5729
0.4684
0.4587
0.5245
0.5714
0.4913
0.4479
0.4138
0.4212
0.5408
0.4681
0.4534
0.5345
0.3827
0.4829
0.5409
0.4410
0.6739
0.4759
0.3867
0.4645
0.5240
0.5777
0.6133
0.4709
0.3590
0.3314
0.5702
0.5710
0.4511
0.5415
0.4921
0.4947
0.3991
0.5618
0.5335
0.5848
0.4705
0.5778
0.5738
0.4817
0.3650
0.5851
0.4298
0.6428
0.5095
0.5076
0.4659
0.5453
0.6328
0.4390
0.5443
0.4830
0.4836
0.3670
0.5951
0.4976
0.6138
0.4514
0.6163
0.3851
0.5012
0.4611
0.4988
0.3370
0.5217
0.4996
0.5875
0.4924
0.3777
0.5660
0.6705
0.6884
0.4134
0.4435
0.4319
0.6436
0.6169
0.5496
0.5110
0.5222
0.5108
0.5915
0.5347
0.2972
0.4663
0.5432
0.6377
0.6224
0.5452
0.5030
0.3671
0.5043
0.4683
0.4375
0.4723
0.5424
0.4693
0.4498
0.4186
0.4224
0.4346
0.4796
0.4442
0.5340
0.3535
0.4848
0.4355
0.4005
0.5535
0.4436
0.5964
0.5495
0.3699
0.4432
0.5373
0.4269
0.5067
0.3579
0.5524
0.5805
0.4430
0.5654
0.5310
0.4768
0.3935
0.7046
0.6522
0.4198
0.6303
0.5366
0.5630
0.4566
0.3541
0.4764
0.5769
0.4871
0.5601
0.5004
0.4877
0.5499
0.6053
0.5110
0.3061
0.5102
0.6021
0.4787
0.5037
0.5787
0.5714
0.5198
0.4706
0.4055
0.4443
0.5534
0.6048
0.4603
0.4549
0.4621
0.6203
0.5259
0.4170
0.5694
0.4395
0.5335
0.4235
0.5622
0.5326
0.4177
0.5766
0.4400
0.3981
0.4920
0.5101
0.3975
0.4886
0.5278
0.5881
0.3602
0.5227
0.4552
0.3829
0.4989
0.4679
0.5632
0.4670
0.5014
0.5320
0.3682
0.4556
0.5066
0.5455
0.3564
0.3893
0.5090
0.5872
0.3676
0.5391
0.6480
0.5416
0.4476
0.4135
0.5628
0.5134
0.5122
0.4966
0.4601
0.4669
0.5370
0.6672
0.5145
0.4807
0.6814
0.4655
0.3314
0.4773
0.3931
0.4420
0.4646
0.3672
0.4668
0.4932
0.3185
0.4607
0.3519
0.5618
0.4772
0.4338
0.4956
0.4429
0.5445
0.5685
0.5035
0.3823
0.6309
0.3988
0.4416
0.4572
0.6733
0.3496
0.4977
0.4280
0.4921
0.4458
0.5954
0.3766
0.4784
0.4664
0.4507
0.5643
0.5697
0.4729
0.5781
0.5648
0.5281
0.2514
0.3861
0.4165
0.5813
0.3264
0.4814
0.3613
0.6258
0.5419
0.5584
0.4618
0.4245
0.4252
0.5544
0.5889
0.3658
0.5120
0.4402
0.6015
0.4699
0.3669
0.5195
0.4789
0.5593
0.6833
0.4214
0.4323
0.4462
0.3984
0.5239
0.6339
0.5444
0.3845
0.2935
0.5535
0.5593
0.4297
0.4887
0.5181
0.4317
0.5752
0.4275
0.4882
0.5530
0.4860
0.6350
0.5440
0.4771
0.5624
0.3938
0.3744
0.3583
0.4849
0.5310
0.5658
0.5176
0.4330
0.5971
0.6229
0.3032
0.4797
0.5045
0.4478
0.3785
0.6680
0.3844
0.5149
0.4570
0.3939
0.5015
0.5732
0.6206
0.4140
0.6179
0.5432
0.5450
0.4839
0.5289
0.5338
0.5351
0.4554
0.5234
0.4909
0.3981
0.4885
0.4929
0.5126
0.5597
0.4592
0.5869
0.3744
0.4536
0.4475
0.4207
0.5135
0.5943
0.5438
0.5389
0.6425
0.4467
0.4923
0.5449
0.4941
0.5125
0.5111
0.6667
0.4510
0.3913
0.5042
0.5586
0.3437
0.4483
0.2320
0.4906
0.5374
0.5104
0.6068
0.4661
0.4721
0.4748
0.3843
0.3785
0.4465
0.3668
0.5561
0.3075
0.5028
0.4736
0.4333
0.4037
0.5039
0.5990
0.4029
0.5895
0.5577
0.4396
0.4945
0.4675
0.5451
0.4668
0.5327
0.5419
0.5590
0.3352
0.5901
0.5899
0.5765
0.5977
0.5605
0.4828
0.5019
0.5514
0.5371
0.4964
0.4704
0.4886
0.5206
0.4816
0.3831
0.6701
0.5183
0.5010
0.4564
0.4988
0.5220
0.4008
0.4639
0.3180
0.5881
0.4289
0.5561
0.4892
0.4845
0.4784
0.3539
0.4894
0.5459
0.4625
0.5340
0.4888
0.6143
0.4618
0.4236
0.5401
0.5009
0.4790
0.4832
0.6887
0.4567
0.5504
0.5612
0.5365
0.5040
0.6749
0.4836
0.4504
0.6312
0.4017
0.4695
0.5396
0.6299
0.4125
0.4560
0.5477
0.4441
0.3628
0.4680
0.4375
0.6287
0.5036
0.6280
0.6526
0.5783
0.4943
0.4159
0.5243
0.6072
0.4666
0.5028
0.4929
0.6017
0.5662
0.4686
0.4482
0.4990
0.6317
0.5205
0.4659
0.5295
0.5992
0.5326
0.4487
0.4402
0.5090
0.5287
0.4317
0.3332
0.3658
0.5622
0.4854
0.5181
0.6540
0.4049
0.3886
0.4258
0.4660
0.4906
0.4017
0.4398
0.4494
0.5057
0.4853
0.5676
0.3753
0.5514
0.6063
0.6357
0.4939
0.4362
0.4830
0.5035
0.6026
0.4727
0.4383
0.5044
0.4917
0.5335
0.5274
0.6149
0.5676
0.4711
0.3290
0.4865
0.5501
0.4904
0.5577
0.3771
0.5650
0.5097
0.4645
0.4974
0.5075
0.4990
0.5396
0.4369
0.4719
0.5011
0.4882
0.5168
0.4708
0.5085
0.5540
0.4652
0.5128
0.4502
0.4741
0.5236
0.4287
0.5328
0.4876
0.4623
0.5233
0.5940
0.4384
0.5290
0.5307
0.5072
0.4744
0.4638
0.3358
0.5602
0.4428
0.5047
0.6580
0.4517
0.6020
0.5784
0.5547
0.4133
0.4554
0.4925
0.5066
0.4933
0.5847
0.5427
0.3818
0.6294
0.5141
0.4925
0.5216
0.4071
0.4982
0.6892
0.2834
0.5597
0.5405
0.5341
0.4640
0.6826
0.5089
0.5449
0.3547
0.5852
0.4270
0.5283
0.4047
0.5463
0.4610
0.5907
0.5010
0.4764
0.4251
0.4143
0.5260
0.5272
0.5149
0.4573
0.5652
0.3798
0.5628
0.4140
0.6134
0.6874
0.3184
0.5108
0.5230
0.5717
0.4219
0.5203
0.4977
0.4937
0.6083
0.5249
0.4218
0.5345
0.4861
0.5221
0.3740
0.5235
0.4213
0.5378
0.4740
0.5808
0.5198
0.5271
0.3257
0.4888
0.5311
0.5141
0.6013
0.6334
0.3969
0.6657
0.4697
0.6497
0.4013
0.4624
0.6001
0.6187
0.4429
0.4809
0.5244
0.5862
0.5264
0.5537
0.5972
0.4466
0.5313
0.5104
0.5861
0.5162
0.3902
0.6216
0.5334
0.4373
0.4956
0.6197
0.5389
0.5509
0.6006
0.3499
0.5209
0.5717
0.5042
0.4465
0.3597
0.5017
0.5061
0.4760
0.5009
0.5371
0.3646
0.4836
0.4714
0.6066
0.4961
0.5327
0.6285
0.5728
0.4781
0.5939
0.6340
0.5169
0.3666
0.5959
0.5916
0.4630
0.4508
0.5953
0.5228
0.5642
0.6442
0.4974
0.5322
0.5481
0.3963
0.5315
0.4999
0.4788
0.5544
0.6260
0.5388
0.5470
0.6130
0.4555
0.3872
0.5816
0.4704
0.6560
0.6026
0.3958
0.5173
0.4130
0.6156
0.4787
0.4289
0.5153
0.5261
0.5965
0.4795
0.5382
0.5321
0.5395
0.4593
0.5321
0.6062
0.3848
0.5470
0.4483
0.4109
0.4985
0.4457
0.4323
0.5071
0.4031
0.3838
0.5583
0.5494
0.4888
0.3484
0.5498
0.5161
0.3682
0.5401
0.4916
0.4506
0.4501
0.5379
0.4716
0.4927
0.6022
0.5224
0.5346
0.5711
0.4316
0.5278
0.4422
0.6085
0.5335
0.5632
0.3965
0.5313
0.5160
0.2379
0.4304
0.6876
0.5051
0.6773
0.5803
0.5508
0.5486
0.3757
0.2969
0.5845
0.3962
0.4277
0.5409
0.5141
0.5622
0.4915
0.5403
0.4696
0.5556
0.4022
0.4124
0.4630
0.4070
0.4636
0.6163
0.3726
0.5007
0.4867
0.5246
0.4685
0.3674
0.4680
0.5841
0.4841
0.5453
0.3779
0.5127
0.5476
0.5129
0.5617
0.4719
0.5677
0.3993
0.5467
0.5994
0.4843
0.6281
0.3196
0.4396
0.5120
0.6197
0.4421
0.5970
0.5455
0.5248
0.5638
0.3789
0.6329
0.5022
0.3769
0.5656
0.4592
0.4352
0.4288
0.4570
0.3985
0.5315
0.4941
0.4610
0.4772
0.5035
0.4511
0.4277
0.5677
0.4006
0.4617
0.4791
0.5751
0.4658
0.5271
0.4236
0.5669
0.5177
0.5112
0.4912
0.5430
0.4270
0.5418
0.5344
0.5001
0.5739
0.5121
0.4692
0.4614
0.4248
0.5022
0.5532
0.4107
0.4564
0.3693
0.3268
0.5265
0.6459
0.4160
0.5177
0.4427
0.5528
0.5148
0.4799
0.5579
0.3965
0.4986
0.4944
0.5409
0.3855
0.4123
0.4741
0.5742
0.3741
0.4342
0.3444
0.4772
0.3059
0.6163
0.4854
0.5059
0.4974
0.5169
0.5770
0.4454
0.6554
0.6384
0.4874
0.5638
0.6400
0.4248
0.5842
0.6514
0.4580
0.5100
0.6205
0.5602
0.4688
0.5116
0.4567
0.5045
0.5321
0.3652
0.5661
0.4483
0.4232
0.5296
0.3151
0.4314
0.4058
0.5662
0.6088
0.5128
0.6023
0.4407
0.5465
0.3840
0.6244
0.4676
0.5063
0.4451
0.2889
0.4851
0.3042
0.4682
0.4376
0.4309
0.5044
0.5663
0.5446
0.5039
0.5196
0.4037
0.5150
0.3895
0.4965
0.4196
0.6183
0.3422
0.4769
0.5940
0.4960
0.5143
0.4840
0.5511
0.5589
0.4292
0.4866
0.3697
0.4624
0.4415
0.5803
0.6462
0.5507
0.5780
0.5520
0.4731
0.4632
0.5701
0.4773
0.6355
0.5110
0.5265
0.4495
0.6102
0.5323
0.4324
0.4357
0.5436
0.4683
0.5696
0.3516
0.5831
0.5944
0.4436
0.4518
0.5852
0.2789
0.4901
0.5561
0.4399
0.4127
0.4982
0.6694
0.5442
0.4334
0.3769
0.5756
0.4701
0.3836
0.3866
0.3676
0.5754
0.4685
0.4220
0.3818
0.4802
0.4665
0.5915
0.5169
0.4237
0.5248
0.4605
0.3607
0.5154
0.4419
0.4457
0.2869
0.4457
0.5169
0.5662
0.4424
0.4293
0.5921
0.5487
0.3405
0.4437
0.3224
0.5269
0.4759
0.4545
0.5220
0.5546
0.4255
0.3827
0.5729
0.4992
0.5482
0.5913
0.6795
0.5688
0.5269
0.6911
0.5422
0.3783
0.4625
0.4690
0.6202
0.4571
0.4927
0.5015
0.4683
0.3757
0.4991
0.4168
0.5366
0.5102
0.5816
0.4295
0.4951
0.5708
0.4964
0.4620
0.4686
0.5408
0.6102
0.4182
0.4565
0.5092
0.5431
0.6712
0.5197
0.5426
0.6059
0.5006
0.4269
0.4417
0.5813
0.5347
0.6495
0.4283
0.3599
0.3245
0.4694
0.4901
0.5530
0.5407
0.4771
0.5236
0.4997
0.6098
0.5449
0.3716
0.4163
0.5443
0.5042
0.6079
0.6058
0.7045
0.5653
0.4988
0.5246
0.4431
0.3798
0.5218
0.5516
0.3600
0.4593
0.5423
0.4154
0.3522
0.6545
0.4829
0.4775
0.6135
0.3950
0.5740
0.5801
0.4524
0.5925
0.4370
0.4564
0.6160
0.5563
0.4640
0.3450
0.5995
0.4905
0.5380
0.4628
0.5007
0.4991
0.4386
0.4900
0.6107
0.5499
0.5116
0.5181
0.4908
0.4596
0.5236
0.6052
0.5701
0.5422
0.6289
0.4970
0.4445
0.5849
0.5411
0.5564
0.4781
0.4639
0.4770
0.5120
0.5554
0.3929
0.5936
0.5854
0.4160
0.5349
0.5272
0.3205
0.4514
0.4964
0.2891
0.6375
0.5376
0.5694
0.4615
0.5183
0.4931
0.5810
0.4797
0.5720
0.6093
0.6220
0.4000
0.4097
0.5344
0.5629
0.5258
0.3885
0.4049
0.4195
0.4081
0.6319
0.6203
0.3107
0.6464
0.5094
0.4285
0.5151
0.5904
0.4121
0.4886
0.5718
0.5701
0.5451
0.4938
0.5001
0.6253
0.5770
0.5308
0.5627
0.4630
0.3822
0.5769
0.4929
0.4677
0.5312
0.4739
0.5090
0.4343
0.5279
0.5085
0.5572
0.4649
0.4455
0.5590
0.4779
0.5039
0.4219
0.3999
0.5590
0.6003
0.4837
0.4449
0.6468
0.6174
0.5017
0.5014
0.4444
0.5917
0.4750
0.6907
0.4069
0.4659
0.5712
0.3337
0.5328
0.5513
0.5105
0.4103
0.4433
0.5288
0.4235
0.5040
0.4398
0.4547
0.4462
0.5831
0.5048
0.4435
0.5162
0.4601
0.3745
0.5597
0.5239
0.5265
0.5291
0.5069
0.4966
0.5737
0.5052
0.5126
0.4778
0.5021
0.4038
0.5391
0.5596
0.4204
0.4280
0.3819
0.5270
0.5360
0.5283
0.4159
0.2374
0.3903
0.5593
0.5275
0.5404
0.3674
0.4669
0.6462
0.5475
0.5685
0.5575
0.4071
0.5603
0.4463
0.5127
0.4846
0.6443
0.4268
0.5491
0.4871
0.5340
0.5405
0.5460
0.4923
0.4837
0.3740
0.5063
0.6535
0.4345
0.5466
0.5643
0.2709
0.5912
0.5971
0.4594
0.5119
0.5083
0.3828
0.3910
0.5344
0.4864
0.4913
0.4348
0.3515
0.6257
0.4166
0.4225
0.4830
0.4325
0.5506
0.5724
0.4182
0.5883
0.4646
0.5140
0.6148
0.5916
0.5433
0.5413
0.6363
0.5897
0.6104
0.4772
0.5696
0.5034
0.6926
0.4561
0.4897
0.5397
0.4717
0.3575
0.4947
0.5650
0.6740
0.2986
0.4615
0.5177
0.4043
0.5745
0.4092
0.5240
0.5518
0.4895
0.4504
0.4597
0.4026
0.6116
0.6055
0.4726
0.4496
0.5516
0.5067
0.5120
0.4872
0.4864
0.4359
0.4839
0.4633
0.5134
0.4932
0.5980
0.5346
0.4940
0.5383
0.5632
0.5860
0.3334
0.5061
0.3761
0.4576
0.5658
0.5045
0.5177
0.6387
0.5381
0.5515
0.6041
0.3616
0.4686
0.5114
0.6504
0.4210
0.6566
0.3159
0.5602
0.4725
0.3524
0.5048
0.6738
0.3999
0.5061
0.5052
0.5784
0.5161
0.4927
0.4033
0.3990
0.3146
0.5365
0.5343
0.5794
0.6827
0.5644
0.4957
0.4785
0.4627
0.5041
0.5217
0.5173
0.3628
0.6861
0.5096
0.4782
0.4201
0.5865
0.5317
0.5177
0.5226
0.5474
0.4889
0.5765
0.5087
0.4810
0.5395
0.4513
0.5018
0.4927
0.5648
0.5159
0.6118
0.5938
0.5541
0.4956
0.5027
0.4611
0.4733
0.6053
0.4662
0.4952
0.5467
0.4755
0.5369
0.5478
0.5287
0.5674
0.5730
0.5440
0.4236
0.5716
0.5730
0.5575
0.5490
0.5114
0.4549
0.6039
0.5604
0.4440
0.3825
0.4489
0.4674
0.5110
0.5206
0.4332
0.6064
0.3554
0.5679
0.5185
0.5083
0.6398
0.4524
0.3642
0.5514
0.4801
0.5173
0.4415
0.5366
0.5162
0.4393
0.3417
0.3647
0.5012
0.4135
0.4640
0.5002
0.4797
0.4855
0.4416
0.3987
0.5429
0.4691
0.5803
0.4465
0.4211
0.3273
0.4019
0.3586
0.3973
0.5167
0.5070
0.5776
0.5330
0.6037
0.4005
0.5458
0.4696
0.7892
0.5550
0.3429
0.4816
0.4996
0.4685
0.5595
0.4560
0.5363
0.4748
0.5183
0.3409
0.4844
0.4076
0.6054
0.4654
0.4868
0.5332
0.4497
0.5376
0.6596
0.5713
0.4627
0.4739
0.5559
0.4295
0.4350
0.5244
0.5332
0.4447
0.6093
0.5130
0.4182
0.5440
0.4068
0.4947
0.5331
0.5682
0.3820
0.4419
0.6206
0.4182
0.2862
0.4815
0.4833
0.6252
0.6020
0.3497
0.4327
0.5942
0.6519
0.5773
0.4657
0.5271
0.4348
0.5686
0.5236
0.4665
0.4564
0.5609
0.5758
0.4382
0.6220
0.5193
0.5410
0.7338
0.6069
0.5359
0.5552
0.4154
0.5584
0.5429
0.5821
0.5161
0.4431
0.6214
0.4512
0.4573
0.4804
0.3893
0.4626
0.3982
0.4918
0.3819
0.7489
0.5001
0.4856
0.4001
0.5908
0.4142
0.4341
0.6838
0.5657
0.3663
0.4839
0.5911
0.4160
0.4461
0.3887
0.5161
0.5354
0.5496
0.5241
0.5545
0.5685
0.4899
0.4898
0.5248
0.5120
0.3320
0.4805
0.4938
0.5804
0.5332
0.4371
0.5077
0.4157
0.5556
0.5109
0.5761
0.5565
0.4383
0.5903
0.4196
0.4580
0.5155
0.5149
0.5141
0.6334
0.5511
0.4547
0.4085
0.4148
0.6865
0.5234
0.4647
0.5499
0.3050
0.4698
0.7483
0.5136
0.4880
0.3773
0.4809
0.5548
0.4451
0.5649
0.5239
0.4676
0.6522
0.5272
0.5195
0.5017
0.4677
0.4985
0.5787
0.3352
0.5259
0.5583
0.4212
0.5815
0.5736
0.4920
0.3220
0.5602
0.6521
0.4846
0.5920
0.5484
0.5537
0.5080
0.5779
0.5081
0.3858
0.4516
0.5098
0.5098
0.6775
0.4285
0.5080
0.5787
0.4221
0.6230
0.5200
0.5093
0.5664
0.5468
0.5256
0.5414
0.5044
0.4372
0.5401
0.4882
0.4522
0.5335
0.4808
0.4179
0.5422
0.6158
0.6102
0.4494
0.4744
0.4792
0.4242
0.5331
0.5340
0.6273
0.6103
0.4803
0.5429
0.4237
0.5570
0.4936
0.5487
0.5527
0.4942
0.3813
0.5893
0.7173
0.3764
0.5552
0.5144
0.4440
0.4475
0.4961
0.3778
0.5199
0.4659
0.6371
0.4272
0.4239
0.5454
0.5365
0.5832
0.4437
0.5487
0.4475
0.5025
0.5316
0.4067
0.5384
0.3435
0.3163
0.4554
0.5218
0.5769
0.5802
0.6132
0.4623
0.5584
0.4294
0.5811
0.4376
0.3909
0.4859
0.4130
0.4564
0.5830
0.5342
0.5839
0.5797
0.3905
0.4837
0.4624
0.5112
0.5889
0.6298
0.4247
0.4836
0.4614
0.4607
0.4666
0.6155
0.4597
0.4666
0.2924
0.4859
0.4012
0.5043
0.5057
0.4797
0.4653
0.4550
0.5611
0.5211
0.4811
0.6200
0.5081
0.3611
0.3044
0.5458
0.5752
0.5737
0.4457
0.5973
0.5747
0.5535
0.4247
0.5668
0.4589
0.4642
0.5566
0.4409
0.4349
0.4467
0.5751
0.3590
0.5098
0.4418
0.4580
0.4257
0.3937
0.5909
0.4776
0.4984
0.5514
0.4919
0.5706
0.5443
0.3656
0.5720
0.6204
0.3055
0.4447
0.3534
0.6348
0.4503
0.4314
0.4790
0.5311
0.4574
0.5512
0.3965
0.4666
0.4746
0.3794
0.3849
0.5342
0.4761
0.5368
0.3626
0.4672
0.5431
0.5739
0.5803
0.4982
0.4820
0.4629
0.3403
0.5746
0.4781
0.4999
0.5229
0.6166
0.5156
0.5530
0.5688
0.6243
0.4640
0.4775
0.5131
0.4594
0.5090
0.5016
0.5278
0.4421
0.5193
0.5144
0.4273
0.5387
0.4249
0.5853
0.3151
0.5082
0.5119
0.3864
0.6183
0.3633
0.4819
0.5291
0.5506
0.4004
0.3902
0.4979
0.6126
0.5421
0.6893
0.5321
0.5435
0.5561
0.5676
0.6335
0.4666
0.5126
0.4780
0.5211
0.5488
0.5377
0.6128
0.5450
0.5047
0.4299
0.4579
0.4086
0.5369
0.6387
0.4302
0.4353
0.4791
0.5638
0.4978
0.4673
0.4947
0.5159
0.5792
0.2568
0.4260
0.4715
0.5321
0.5073
0.5280
0.5759
0.3933
0.4602
0.5321
0.4548
0.4489
0.5661
0.4895
0.4834
0.5138
0.5414
0.5596
0.4275
0.3791
0.5805
0.5013
0.5584
0.5159
0.5150
0.5302
0.3418
0.4619
0.5699
0.6083
0.6916
0.4962
0.5507
0.4009
0.4469
0.5642
0.6717
0.5269
0.5704
0.5165
0.6126
0.4983
0.5503
0.3506
0.6127
0.4512
0.4628
0.4578
0.4978
0.5166
0.5098
0.5126
0.5234
0.4014
0.5311
0.5922
0.6013
0.6660
0.4397
0.5396
0.5157
0.4630
0.5923
0.5756
0.2674
0.5217
0.3863
0.6407
0.4580
0.6046
0.5713
0.5255
0.5717
0.5637
0.6185
0.6318
0.3894
0.5231
0.6829
0.4962
0.4044
0.3245
0.4601
0.5658
0.3655
0.5269
0.4721
0.5206
0.4141
0.3566
0.4624
0.4753
0.4123
0.4627
0.4816
0.4467
0.5668
0.2794
0.4413
0.4831
0.5111
0.4376
0.5469
0.5893
0.4793
0.4566
0.3144
0.5274
0.3154
0.5197
0.4462
0.5426
0.5045
0.4680
0.6278
0.4300
0.5799
0.4711
0.4595
0.4623
0.3581
0.5187
0.5135
0.4369
0.4299
0.3005
0.4019
0.3609
0.5461
0.4302
0.5436
0.4828
0.5071
0.5611
0.4434
0.6167
0.3850
0.5858
0.5574
0.3163
0.4885
0.3803
0.6017
0.3242
0.4716
0.5660
0.5801
0.5056
0.6023
0.5534
0.7518
0.4864
0.6617
0.4709
0.4429
0.6728
0.4904
0.5163
0.4455
0.6750
0.6610
0.5431
0.5766
0.5916
0.5978
0.5401
0.4153
0.4806
0.3946
0.4486
0.5177
0.5340
0.5434
0.6120
0.5282
0.4063
0.5766
0.5577
0.3791
0.5509
0.5143
0.4995
0.4414
0.3650
0.3655
0.4971
0.5543
0.5140
0.4265
0.5056
0.4557
0.6137
0.5504
0.5031
0.4485
0.5171
0.5642
0.6091
0.3463
0.3979
0.5514
0.4820
0.4598
0.6685
0.4462
0.6467
0.5131
0.3738
0.4341
0.4895
0.4744
0.5310
0.5337
0.5508
0.4467
0.5011
0.5001
0.3710
0.5675
0.4150
0.3923
0.3754
0.6010
0.4720
0.4243
0.5757
0.4146
0.5262
0.5935
0.5808
0.3840
0.4301
0.5526
0.3705
0.4369
0.6405
0.5227
0.3859
0.4503
0.4747
0.4258
0.5319
0.4631
0.4401
0.5373
0.4876
0.5067
0.4730
0.5161
0.5930
0.4847
0.5583
0.7434
0.4417
0.3976
0.5620
0.4398
0.4999
0.4414
0.3968
0.3545
0.4333
0.6574
0.4733
0.6013
0.5771
0.4716
0.4670
0.4783
0.5428
0.5409
0.5635
0.5198
0.6843
0.5247
0.5369
0.4290
0.4393
0.3822
0.4736
0.4634
0.6080
0.4076
0.5183
0.4127
0.5634
0.5709
0.5132
0.5042
0.4158
0.5382
0.6211
0.4720
0.5626
0.6896
0.4533
0.3416
0.5118
0.5765
0.5828
0.5434
0.3950
0.5102
0.5500
0.4855
0.5502
0.5001
0.4895
0.5894
0.4995
0.5400
0.4886
0.5175
0.4983
0.4534
0.4511
0.5435
0.3993
0.3506
0.5656
0.4615
0.4374
0.4428
0.5142
0.4560
0.3923
0.3952
0.5783
0.3572
0.5170
0.5150
0.4343
0.5868
0.6027
0.3402
0.5007
0.4782
0.4582
0.5981
0.5805
0.5586
0.4542
0.5201
0.5572
0.5693
0.5132
0.2802
0.5160
0.4582
0.5400
0.5063
0.5429
0.4508
0.5358
0.4505
0.2878
0.5108
0.5784
0.5777
0.5230
0.4674
0.6115
0.4636
0.3406
0.4713
0.5759
0.5086
0.5032
0.4490
0.3884
0.5479
0.5303
0.5244
0.4500
0.5476
0.5187
0.3988
0.6074
0.5622
0.4208
0.3736
0.3708
0.4866
0.3951
0.4181
0.4857
0.4558
0.4656
0.4720
0.4071
0.5609
0.5164
0.4379
0.6098
0.4950
0.5002
0.4335
0.5534
0.5682
0.4932
0.5050
0.3201
0.5400
0.3987
0.4040
0.5641
0.5982
0.5638
0.3772
0.4537
0.5008
0.4305
0.5419
0.5756
0.4851
0.4637
0.4730
0.4785
0.4862
0.6708
0.3989
0.4690
0.4318
0.5372
0.3769
0.5836
0.5303
0.6483
0.6435
0.5075
0.4557
0.4922
0.4579
0.5680
0.5859
0.4755
0.5127
0.6789
0.5912
0.5510
0.4398
0.4553
0.5587
0.5324
0.4798
0.4694
0.5728
0.5118
0.6010
0.4005
0.5798
0.5193
0.4757
0.5700
0.3600
0.4865
0.3491
0.4630
0.5734
0.5510
0.5455
0.5062
0.4771
0.4481
0.5170
0.5613
0.4079
0.4901
0.5019
0.5928
0.4890
0.5392
0.4499
0.5963
0.4963
0.4957
0.4518
0.4864
0.4199
0.4416
0.4881
0.5004
0.5837
0.6505
0.3457
0.4886
0.4843
0.6274
0.5782
0.4968
0.4749
0.5368
0.5091
0.4910
0.3573
0.4214
0.3006
0.2929
0.3743
0.3989
0.5033
0.5591
0.5797
0.4532
0.6067
0.6553
0.4372
0.4696
0.4666
0.3856
0.5424
0.6174
0.5825
0.4993
0.5343
0.3838
0.6356
0.4396
0.4103
0.4694
0.4150
0.4707
0.6325
0.4306
0.4399
0.6224
0.4855
0.5758
0.4098
0.6346
0.4997
0.6511
0.4341
0.4700
0.4642
0.4347
0.3726
0.4045
0.4142
0.3815
0.4532
0.4467
0.5055
0.4641
0.4834
0.4749
0.6513
0.4784
0.4302
0.5826
0.4376
0.3888
0.4883
0.3943
0.5824
0.5761
0.4257
0.5374
0.4570
0.3665
0.6535
0.5628
0.5493
0.5735
0.4602
0.4141
0.6876
0.4200
0.5638
0.4743
0.4069
0.4897
0.3381
0.3689
0.4855
0.4881
0.6300
0.6106
0.4884
0.4366
0.6171
0.5602
0.5236
0.3322
0.5618
0.4771
0.4262
0.5116
0.6359
0.4417
0.4576
0.5965
0.5736
0.5798
0.4782
0.5826
0.4605
0.6584
0.4805
0.4830
0.5193
0.5527
0.4675
0.4424
0.4656
0.5017
0.5011
0.4973
0.5305
0.5585
0.2253
0.5889
0.6218
0.4888
0.5536
0.4459
0.4371
0.4230
0.4149
0.4861
0.5155
0.4608
0.4068
0.5212
0.4758
0.5281
0.4949
0.3954
0.5615
0.5091
0.3735
0.6018
0.4686
0.5255
0.5378
0.4855
0.4975
0.5801
0.5341
0.5016
0.4670
0.3542
0.3641
0.4955
0.4018
0.5385
0.5133
0.5349
0.3284
0.4112
0.4715
0.5258
0.4072
0.5159
0.4358
0.5445
0.4831
0.4429
0.6367
0.3798
0.4618
0.4689
0.4639
0.4043
0.5018
0.4727
0.3348
0.4595
0.4205
0.5062
0.5391
0.4329
0.5203
0.3680
0.5307
0.3642
0.4970
0.6259
0.5766
0.5858
0.5339
0.4119
0.5041
0.6769
0.5493
0.5489
0.5245
0.3774
0.4470
0.4310
0.4983
0.5939
0.6026
0.4331
0.4900
0.5327
0.4817
0.4041
0.4888
0.5356
0.5120
0.5724
0.5794
0.4411
0.5364
0.4189
0.4231
0.4021
0.5396
0.3432
0.5477
0.4929
0.4598
0.4653
0.4709
0.4762
0.4578
0.5156
0.4656
0.5145
0.4923
0.4252
0.4733
0.4466
0.5607
0.4671
0.5247
0.5620
0.3854
0.5372
0.4768
0.5222
0.5339
0.5784
0.4255
0.5105
0.7929
0.5297
0.5346
0.6128
0.5570
0.5323
0.5456
0.5281
0.6131
0.5990
0.3711
0.5190
0.5985
0.6081
0.5097
0.5523
0.3482
0.3974
0.4775
0.4011
0.5721
0.5302
0.4294
0.4972
0.5515
0.5593
0.5024
0.4109
0.4854
0.4204
0.5350
0.5872
0.6059
0.3947
0.4285
0.4642
0.5036
0.5623
0.3657
0.5327
0.4677
0.4383
0.4960
0.5121
0.3854
0.4175
0.4838
0.5459
0.3374
0.4950
0.4666
0.2685
0.3892
0.4822
0.5518
0.3986
0.5190
0.5618
0.4833
0.3628
0.3785
0.6275
0.6710
0.4590
0.4970
0.4796
0.5908
0.5609
0.4801
0.4813
0.3769
0.4837
0.6887
0.5410
0.4952
0.4615
0.3876
0.5540
0.3837
0.3067
0.5747
0.4236
0.4211
0.4962
0.6046
0.4845
0.3405
0.5114
0.4810
0.4069
0.4043
0.6608
0.4676
0.4868
0.4670
0.4865
0.7019
0.5084
0.5530
0.4034
0.4865
0.5084
0.3711
0.5094
0.3341
0.5247
0.3793
0.4319
0.4119
0.5242
0.4134
0.5421
0.3561
0.4694
0.2811
0.4237
0.4601
0.4382
0.4863
0.5440
0.5293
0.4082
0.4666
0.4965
0.4864
0.4016
0.6203
0.4723
0.4736
0.4216
0.5298
0.5762
0.4460
0.4853
0.4641
0.5563
0.4007
0.3769
0.5206
0.5137
0.4335
0.3826
0.5255
0.5153
0.5573
0.5255
0.5225
0.5057
0.4814
0.4528
0.4308
0.7071
0.6601
0.3915
0.3711
0.5232
0.3426
0.3772
0.5276
0.5002
0.4925
0.4715
0.5498
0.6052
0.5671
0.5378
0.4689
0.5600
0.5033
0.4127
0.5888
0.6078
0.3768
0.4160
0.4688
0.5097
0.3935
0.6059
0.6414
0.5600
0.4299
0.5994
0.4569
0.5254
0.5544
0.4644
0.4005
0.4695
0.5200
0.6150
0.5256
0.5518
0.4250
0.3526
0.5122
0.5885
0.5327
0.3647
0.5014
0.4314
0.5779
0.4389
0.5097
0.4757
0.3583
0.5245
0.4687
0.5077
0.6248
0.4767
0.6422
0.4044
0.3886
0.5234
0.6212
0.4273
0.4476
0.4860
0.4363
0.5408
0.4771
0.4726
0.4562
0.6488
0.4414
0.3860
0.6840
0.5410
0.3350
0.3636
0.6423
0.5348
0.4328
0.5578
0.5446
0.5466
0.4952
0.4362
0.5104
0.4842
0.4718
0.5103
0.4712
0.4023
0.4342
0.5588
0.4630
0.4128
0.4499
0.5637
0.6820
0.5145
0.5205
0.4624
0.3479
0.5471
0.4052
0.4650
0.6406
0.5786
0.4878
0.4163
0.4852
0.6382
0.5047
0.5613
0.5342
0.6075
0.4984
0.4766
0.5560
0.4932
0.4770
0.5201
0.3671
0.5780
0.4773
0.4807
0.4221
0.5010
0.4484
0.6208
0.5076
0.5949
0.5511
0.5151
0.4044
0.5081
0.5055
0.4828
0.6237
0.4739
0.4094
0.5238
0.4656
0.5750
0.4561
0.4946
0.5534
0.4329
0.5068
0.5246
0.5132
0.4471
0.6740
0.5414
0.3533
0.3764
0.5744
0.4637
0.5672
0.5521
0.5094
0.6277
0.5156
0.3126
0.4033
0.4456
0.5587
0.4197
0.4695
0.5926
0.4901
0.5260
0.4134
0.4372
0.5351
0.5440
0.3972
0.4609
0.5276
0.4743
0.5751
0.6388
0.7073
0.3827
0.4862
0.5856
0.7336
0.5290
0.4504
0.3508
0.4387
0.4130
0.3157
0.5606
0.5535
0.5088
0.5095
0.4202
0.5253
0.5550
0.5048
0.4138
0.4445
0.4332
0.4824
0.5196
0.6228
0.4509
0.4965
0.4343
0.5154
0.5134
0.6213
0.5343
0.5850
0.5499
0.5914
0.3544
0.5403
0.5881
0.6627
0.5558
0.3919
0.5125
0.6424
0.5251
0.5119
0.4842
0.4733
0.5662
0.5436
0.5652
0.4579
0.5385
0.5755
0.4349
0.5132
0.5458
0.4710
0.5145
0.5468
0.4587
0.4831
0.5279
0.4687
0.5427
0.4562
0.4607
0.4856
0.4526
0.5890
0.4904
0.6086
0.5943
0.4066
0.5634
0.5496
0.4590
0.5906
0.6062
0.4847
0.4501
0.4970
0.5621
0.5617
0.3419
0.3611
0.5090
0.3386
0.4153
0.5085
0.4259
0.4659
0.5994
0.4241
0.3501
0.3363
0.5265
0.5121
0.4679
0.5553
0.5253
0.4280
0.5554
0.3456
0.5564
0.4404
0.5421
0.4965
0.4540
0.5903
0.4938
0.5183
0.3962
0.5374
0.4412
0.6035
0.5980
0.5565
0.5535
0.4720
0.4990
0.3266
0.4702
0.5148
0.5544
0.4870
0.3977
0.3838
0.4073
0.3542
0.3506
0.4373
0.5103
0.3466
0.4589
0.5552
0.4763
0.4624
0.3383
0.5856
0.4438
0.4694
0.5167
0.5705
0.4364
0.5066
0.4907
0.5376
0.4524
0.6714
0.3765
0.4494
0.4539
0.5310
0.6047
0.4632
0.5155
0.4133
0.4100
0.4550
0.4369
0.5578
0.4384
0.5045
0.5043
0.4757
0.5556
0.5179
0.4424
0.7108
0.6513
0.5725
0.5078
0.3216
0.3199
0.5241
0.5490
0.5021
0.3491
0.4638
0.4568
0.5436
0.4276
0.5665
0.1945
0.7609
0.5250
0.4374
0.3311
0.5917
0.4978
0.4567
0.4016
0.5830
0.4722
0.4374
0.4861
0.4719
0.3781
0.6290
0.3877
0.4200
0.3778
0.7037
0.5434
0.4106
0.4992
0.4522
0.4085
0.3640
0.4815
0.4376
0.4481
0.4814
0.6678
0.5098
0.4594
0.2401
0.4491
0.5430
0.3574
0.6117
0.4740
0.3719
0.5134
0.3619
0.5133
0.4845
0.5840
0.5009
0.4709
0.6551
0.6174
0.4450
0.4625
0.3810
0.5179
0.6305
0.4876
0.5013
0.4462
0.7313
0.5507
0.5146
0.4880
0.5126
0.5100
0.6063
0.4310
0.4120
0.5555
0.4202
0.5371
0.4899
0.5131
0.4988
0.4252
0.5106
0.5358
0.5128
0.4002
0.5725
0.6093
0.5502
0.6501
0.4348
0.4684
0.4915
0.2064
0.4818
0.5610
0.5286
0.5178
0.6024
0.5046
0.5188
0.3901
0.3310
0.5722
0.4835
0.5768
0.4968
0.4826
0.4936
0.4540
0.6146
0.5687
0.5071
0.5229
0.5047
0.5841
0.4961
0.5758
0.3307
0.5447
0.4223
0.5611
0.4085
0.4834
0.3544
0.5389
0.5281
0.4986
0.4823
0.5633
0.4915
0.4643
0.5519
0.4372
0.5275
0.2960
0.5618
0.5111
0.5466
0.5032
0.4453
0.4361
0.5541
0.5641
0.5321
0.6169
0.3777
0.5680
0.5358
0.4880
0.6297
0.6515
0.4563
0.6289
0.4136
0.5807
0.5112
0.4414
0.5412
0.5908
0.5096
0.5361
0.4571
0.4629
0.4730
0.4973
0.4432
0.5403
0.4622
0.4072
0.4013
0.4749
0.5008
0.5621
0.3270
0.4390
0.3965
0.4663
0.4750
0.4979
0.4819
0.4265
0.4322
0.5137
0.4593
0.5077
0.5221
0.5392
0.4156
0.4837
0.2980
0.4568
0.3187
0.3545
0.5511
0.4841
0.5157
0.4785
0.5189
0.5988
0.4565
0.5107
0.5240
0.4785
0.6145
0.3587
0.3920
0.4403
0.5120
0.4587
0.7098
0.3989
0.4594
0.5361
0.5480
0.4566
0.4935
0.6119
0.5237
0.4418
0.6394
0.4713
0.5569
0.3269
0.5543
0.5660
0.6271
0.3130
0.5060
0.4011
0.4843
0.5519
0.4021
0.4343
0.6424
0.3905
0.4834
0.3645
0.3082
0.6276
0.4991
0.6385
0.4468
0.4642
0.4652
0.3546
0.4541
0.4518
0.3782
0.5617
0.5346
0.5056
0.4361
0.5225
0.3996
0.6034
0.4671
0.4628
0.5506
0.5246
0.5428
0.5488
0.5656
0.4719
0.5325
0.4867
0.3283
0.5832
0.6123
0.5177
0.4396
0.4624
0.4710
0.4042
0.5877
0.3850
0.5142
0.5867
0.4773
0.5644
0.5044
0.5468
0.6320
0.4669
0.4692
0.5663
0.5002
0.4671
0.4751
0.4212
0.4690
0.5143
0.3861
0.5287
0.5833
0.5323
0.4669
0.5207
0.3820
0.4800
0.6612
0.4116
0.4387
0.3667
0.5256
0.4390
0.4379
0.6360
0.5289
0.5319
0.4607
0.6267
0.5317
0.5485
0.5191
0.4645
0.5706
0.5001
0.6223
0.6416
0.5188
0.4087
0.5485
0.3234
0.3950
0.6101
0.5398
0.4371
0.5981
0.3796
0.4824
0.6140
0.5309
0.4932
0.6126
0.5304
0.2695
0.3706
0.4668
0.6895
0.4005
0.4766
0.5320
0.4688
0.4601
0.3126
0.4983
0.5679
0.4596
0.3896
0.5021
0.2939
0.4658
0.4824
0.3472
0.5385
0.5425
0.4324
0.5781
0.4636
0.4553
0.3848
0.5375
0.5348
0.4760
0.5433
0.4605
0.3340
0.5041
0.5342
0.4863
0.3738
0.5047
0.4625
0.6198
0.5318
0.5557
0.4199
0.5849
0.5651
0.5510
0.5053
0.4802
0.4486
0.4320
0.4579
0.4518
0.4099
0.5163
0.5726
0.4844
0.4756
0.4314
0.5568
0.4169
0.4376
0.5217
0.5448
0.4653
0.4161
0.6233
0.5162
0.4099
0.5407
0.5989
0.4975
0.3991
0.4054
0.4014
0.5282
0.3470
0.4110
0.5646
0.3638
0.3973
0.6005
0.5474
0.4821
0.4228
0.4597
0.6368
0.5961
0.5400
0.4637
0.4014
0.5915
0.4415
0.5236
0.4702
0.5975
0.5622
0.5644
0.5533
0.5749
0.3360
0.4320
0.2645
0.5790
0.5294
0.5226
0.4591
0.6505
0.4864
0.4383
0.4058
0.5381
0.4660
0.3694
0.5749
0.5247
0.4007
0.4888
0.4801
0.4629
0.4374
0.4622
0.5977
0.4521
0.3200
0.4253
0.6341
0.5362
0.5373
0.4340
0.3944
0.4882
0.2330
0.4938
0.6277
0.4747
0.3781
0.4698
0.5711
0.5426
0.5593
0.4112
0.3922
0.6410
0.5344
0.3327
0.5581
0.6354
0.4971
0.5840
0.5041
0.5889
0.4514
0.5988
0.5452
0.6694
0.6698
0.4208
0.4634
0.3341
0.4144
0.3662
0.5831
0.4808
0.5230
0.6089
0.6306
0.4802
0.5248
0.5076
0.5122
0.5401
0.3276
0.6017
0.5432
0.5634
0.4427
0.4208
0.4525
0.4019
0.4463
0.4106
0.5073
0.4812
0.5040
0.5252
0.4936
0.4005
0.4139
0.6005
0.4999
0.3298
0.4291
0.4977
0.3942
0.5207
0.5288
0.4715
0.4979
0.5732
0.3709
0.5722
0.5809
0.4215
0.4228
0.4713
0.5695
0.5837
0.5551
0.4783
0.5293
0.4571
0.4655
0.4355
0.3589
0.4709
0.5408
0.4124
0.6396
0.5214
0.4758
0.3378
0.5222
0.4961
0.3876
0.5225
0.5028
0.4217
0.3438
0.4720
0.3752
0.3742
0.4542
0.5832
0.3406
0.4753
0.3826
0.4617
0.5082
0.4330
0.5010
0.3682
0.5267
0.5268
0.4196
0.5398
0.4938
0.5546
0.5734
0.4558
0.3536
0.6185
0.5598
0.4717
0.5257
0.4847
0.5630
0.4756
0.5180
0.5873
0.4965
0.4389
0.5078
0.4827
0.5197
0.4913
0.5545
0.6187
0.5644
0.4608
0.5703
0.5077
0.4439
0.4566
0.7437
0.5370
0.5671
0.6068
0.5436
0.6237
0.4856
0.4472
0.4401
0.4948
0.4455
0.5163
0.4722
0.5030
0.3642
0.5603
0.4990
0.4195
0.6187
0.6033
0.4099
0.5796
0.4728
0.4980
0.4579
0.4904
0.5735
0.4862
0.4473
0.4489
0.5749
0.6794
0.5785
0.5452
0.4842
0.5939
0.5213
0.5025
0.6927
0.6079
0.5070
0.4314
0.4958
0.5907
0.6620
0.3984
0.3540
0.4951
0.4256
0.4195
0.4047
0.5385
0.4716
0.4034
0.6158
0.6407
0.4555
0.4442
0.5914
0.5541
0.5564
0.6069
0.5241
0.5584
0.4905
0.4807
0.3954
0.4636
0.6002
0.3982
0.5749
0.5082
0.4866
0.4457
0.5239
0.4768
0.4874
0.4590
0.3744
0.4772
0.5977
0.3915
0.5401
0.5416
0.4909
0.6076
0.4523
0.4115
0.6731
0.5835
0.3946
0.6793
0.4385
0.4665
0.4855
0.4929
0.3604
0.4647
0.5117
0.3830
0.3640
0.5696
0.4136
0.5455
0.3277
0.4251
0.6955
0.4867
0.4969
0.4213
0.5591
0.3545
0.4195
0.6326
0.5882
0.5710
0.4679
0.4854
0.6583
0.5389
0.4890
0.5306
0.4864
0.3640
0.4835
0.3976
0.4424
0.4621
0.4982
0.3614
0.4808
0.4871
0.4171
0.3708
0.3934
0.5055
0.4764
0.4036
0.4875
0.4893
0.4778
0.3756
0.4975
0.5447
0.4456
0.4775
0.3797
0.5025
0.3501
0.6835
0.4284
0.4420
0.5467
0.5880
0.4748
0.3658
0.4540
0.6009
0.3943
0.6055
0.5126
0.4973
0.4894
0.4497
0.5057
0.5445
0.4931
0.3985
0.5172
0.4804
0.4963
0.4454
0.5722
0.6129
0.5903
0.5255
0.4065
0.5737
0.4211
0.4370
0.3922
0.6067
0.4045
0.6077
0.3899
0.4640
0.2756
0.5478
0.5366
0.5165
0.4879
0.5544
0.4467
0.5362
0.3103
0.5830
0.5517
0.3394
0.4216
0.5061
0.5567
0.4913
0.4847
0.5402
0.4457
0.5552
0.4681
0.5491
0.4123
0.4342
0.5376
0.6057
0.4828
0.5425
0.6022
0.4360
0.3306
0.5487
0.4529
0.5374
0.4293
0.4566
0.5120
0.5397
0.5509
0.5908
0.3948
0.5047
0.5650
0.7775
0.4460
0.3102
0.5058
0.3888
0.4835
0.4138
0.5465
0.4322
0.7646
0.5869
0.5843
0.5933
0.5099
0.4365
0.3996
0.6124
0.4216
0.5891
0.3794
0.4350
0.4831
0.4640
0.4644
0.5985
0.7135
0.3583
0.4705
0.5687
0.5334
0.3155
0.5093
0.5564
0.5595
0.4935
0.4888
0.3701
0.4745
0.5155
0.6218
0.4739
0.4558
0.5694
0.5610
0.5572
0.4699
0.3741
0.4898
0.4157
0.5266
0.4898
0.4179
0.5906
0.5311
0.4495
0.6141
0.6003
0.4687
0.5281
0.4601
0.4456
0.5951
0.4353
0.4628
0.4354
0.5198
0.6008
0.4189
0.4807
0.4696
0.3588
0.4345
0.4003
0.5251
0.3957
0.6658
0.4617
0.5521
0.6281
0.4685
0.5735
0.4925
0.6572
0.5799
0.4916
0.4356
0.3909
0.5078
0.4067
0.5679
0.2881
0.4968
0.4820
0.4018
0.4986
0.5008
0.4128
0.4554
0.4606
0.3370
0.4700
0.4360
0.5628
0.4327
0.5663
0.4530
0.5766
0.5440
0.4995
0.4642
0.4802
0.3903
0.6436
0.4752
0.4880
0.4221
0.4939
0.5475
0.5463
0.5629
0.3691
0.5691
0.5357
0.4776
0.4877
0.4810
0.3833
0.3277
0.5124
0.3891
0.4978
0.4931
0.5628
0.4719
0.4694
0.4818
0.5290
0.4586
0.5201
0.4193
0.6450
0.4775
0.5263
0.3811
0.3925
0.3144
0.5679
0.4901
0.4851
0.6070
0.4478
0.6215
0.4284
0.5120
0.3975
0.6302
0.5990
0.6107
0.4470
0.5464
0.5102
0.2940
0.5256
0.4568
0.6414
0.4217
0.4717
0.5142
0.5917
0.4132
0.5967
0.7401
0.3696
0.5004
0.4438
0.4039
0.4780
0.6651
0.4400
0.5188
0.4365
0.5201
0.3879
0.2347
0.5024
0.4825
0.4589
0.4943
0.3670
0.5287
0.4456
0.5945
0.5843
0.5281
0.6023
0.5073
0.4442
0.4596
0.5137
0.4271
0.6852
0.4862
0.5328
0.4855
0.4143
0.4605
0.5639
0.5246
0.3988
0.5677
0.5484
0.4261
0.3153
0.5804
0.4916
0.5374
0.5172
0.6387
0.4205
0.4135
0.5177
0.4890
0.4289
0.5390
0.5820
0.6278
0.4029
0.5340
0.5284
0.5068
0.6421
0.5594
0.4677
0.4357
0.5446
0.5212
0.5019
0.4744
0.4764
0.5467
0.5997
0.5027
0.4847
0.4748
0.5341
0.4883
0.4857
0.4956
0.4699
0.4945
0.5610
0.3655
0.5869
0.4754
0.4517
0.3018
0.5068
0.5420
0.2930
0.6030
0.5188
0.4664
0.4949
0.3373
0.3821
0.6578
0.6448
0.4661
0.4350
0.4157
0.3037
0.4488
0.3093
0.4409
0.5941
0.4861
0.4250
0.5423
0.4703
0.4415
0.5616
0.4793
0.6956
0.4762
0.5179
0.5166
0.6326
0.6315
0.5050
0.5376
0.4402
0.4109
0.5655
0.5236
0.4325
0.5230
0.4940
0.5292
0.5710
0.5304
0.4622
0.5452
0.5339
0.4046
0.6424
0.5052
0.4533
0.6036
0.4574
0.6296
0.5035
0.5072
0.6009
0.4505
0.4051
0.4788
0.3721
0.4926
0.3662
0.6699
0.4998
0.5572
0.4159
0.5104
0.5573
0.4511
0.5902
0.4535
0.4298
0.3908
0.5354
0.5450
0.5147
0.3731
0.6133
0.3774
0.5133
0.5104
0.4670
0.3897
0.4958
0.5146
0.6130
0.4849
0.5042
0.5025
0.4788
0.4825
0.5193
0.4135
0.5050
0.6643
0.5220
0.5082
0.4658
0.4215
0.5192
0.3574
0.4132
0.4522
0.5429
0.3719
0.6041
0.5031
0.5589
0.4979
0.6014
0.5664
0.4562
0.4139
0.3933
0.4838
0.5806
0.5281
0.5394
0.6588
0.4253
0.5743
0.5516
0.6345
0.5061
0.5160
0.4516
0.5606
0.6138
0.5631
0.5129
0.5174
0.3539
0.4837
0.5837
0.4711
0.4672
0.4466
0.4931
0.3797
0.4951
0.6078
0.4352
0.4905
0.5656
0.4280
0.5407
0.6219
0.4458
0.4773
0.6147
0.5986
0.5939
0.4897
0.7032
0.5675
0.5809
0.5027
0.4200
0.5006
0.5816
0.6616
0.5546
0.5884
0.5326
0.4848
0.4810
0.5358
0.4837
0.4605
0.2904
0.4429
0.4419
0.5396
0.4106
0.5946
0.5221
0.4188
0.4842
0.4224
0.3889
0.4544
0.5682
0.5503
0.4210
0.5383
0.3403
0.5488
0.4958
0.5649
0.5151
0.5801
0.3906
0.5626
0.5165
0.5329
0.5300
0.3613
0.4496
0.3119
0.4906
0.5058
0.5344
0.4768
0.5129
0.4242
0.4114
0.4391
0.5425
0.5837
0.6252
0.3390
0.4654
0.4864
0.5843
0.6479
0.4730
0.6077
0.4739
0.5078
0.5255
0.4488
0.3450
0.3738
0.4858
0.4671
0.5048
0.5020
0.5118
0.6202
0.5678
0.4900
0.5816
0.3978
0.4832
0.5679
0.5983
0.4319
0.3921
0.5259
0.5755
0.5353
0.5027
0.5826
0.4140
0.3437
0.5495
0.5040
0.5561
0.4955
0.5934
0.4357
0.4542
0.4567
0.4778
0.5689
0.4946
0.4696
0.4931
0.4575
0.4188
0.5451
0.4096
0.5478
0.5392
0.4994
0.4422
0.5569
0.5508
0.3536
0.5669
0.5712
0.5697
0.4818
0.3354
0.4268
0.6416
0.5678
0.4803
0.5275
0.2915
0.5103
0.4996
0.5484
0.5655
0.4689
0.4895
0.5491
0.5474
0.3953
0.5476
0.4654
0.5626
0.4746
0.5755
0.4872
0.5621
0.5121
0.4929
0.6765
0.4273
0.3070
0.5412
0.4781
0.4837
0.4553
0.4717
0.4784
0.4954
0.4654
0.4312
0.5158
0.6873
0.4616
0.5290
0.4574
0.4563
0.5493
0.4869
0.5168
0.5262
0.5130
0.4839
0.2236
0.4484
0.5308
0.4992
0.3912
0.5635
0.3725
0.3517
0.5146
0.5405
0.3667
0.4553
0.5241
0.5713
0.5792
0.5255
0.5206
0.5187
0.4951
0.5331
0.4929
0.5209
0.5687
0.4690
0.6956
0.5545
0.6785
0.5011
0.4784
0.5363
0.5161
0.4946
0.4554
0.5527
0.4487
0.4593
0.4159
0.5574
0.5748
0.4732
0.3951
0.4686
0.5164
0.5066
0.5299
0.2648
0.5419
0.5877
0.5013
0.4460
0.3983
0.5380
0.4251
0.4570
0.4070
0.4307
0.5346
0.4017
0.4802
0.3726
0.4923
0.5476
0.3908
0.6098
0.4489
0.5133
0.4991
0.4736
0.5381
0.4615
0.3460
0.7521
0.4780
0.4716
0.5263
0.4507
0.6481
0.5997
0.4176
0.4047
0.5618
0.5620
0.4875
0.4581
0.5518
0.4991
0.5959
0.6917
0.5168
0.4398
0.5832
0.4384
0.5441
0.5698
0.4049
0.6425
0.5901
0.4829
0.6334
0.5139
0.4945
0.6021
0.5082
0.5117
0.5544
0.5139
0.4828
0.4715
0.5623
0.6680
0.5643
0.5665
0.5908
0.3759
0.4898
0.5044
0.6954
0.5396
0.6105
0.4047
0.4695
0.5549
0.4680
0.4386
0.5959
0.3140
0.5514
0.5331
0.4868
0.6038
0.4305
0.5496
0.5070
0.4807
0.4983
0.4907
0.3097
0.4893
0.6585
0.6584
0.4734
0.5393
0.5482
0.4489
0.6061
0.6377
0.5555
0.4864
0.4667
0.4830
0.4258
0.4498
0.6000
0.4758
0.6828
0.4288
0.4628
0.3673
0.7806
0.4386
0.4922
0.4874
0.3712
0.5274
0.5377
0.4732
0.3930
0.4241
0.5741
0.6341
0.5535
0.5532
0.6551
0.5039
0.4643
0.3418
0.5019
0.4844
0.5003
0.6343
0.4732
0.5654
0.4172
0.4989
0.5262
0.6128
0.4659
0.4603
0.6802
0.4419
0.3922
0.5672
0.4811
0.5131
0.4937
0.4335
0.5703
0.5739
0.4756
0.4687
0.4988
0.4721
0.5067
0.5018
0.5599
0.2381
0.4742
0.5180
0.6601
0.4765
0.4566
0.5307
0.5268
0.3972
0.5169
0.5113
0.4687
0.3985
0.4484
0.5635
0.4690
0.5053
0.4702
0.4114
0.4798
0.6440
0.3778
0.6221
0.4857
0.5524
0.4972
0.4934
0.4471
0.5530
0.4760
0.5466
0.3786
0.5886
0.5843
0.3829
0.3628
0.4908
0.5495
0.6628
0.5351
0.5709
0.4979
0.4964
0.4943
0.4706
0.4578
0.4818
0.4797
0.4593
0.4754
0.4447
0.4435
0.5800
0.4371
0.5006
0.5417
0.4537
0.5172
0.4594
0.7552
0.5413
0.4807
0.5954
0.4399
0.5578
0.4845
0.5419
0.4681
0.4528
0.3817
0.5273
0.4356
0.5024
0.4269
0.4265
0.4693
0.5505
0.5128
0.3123
0.5519
0.4501
0.4328
0.6072
0.6154
0.5893
0.5542
0.5580
0.5730
0.5207
0.6306
0.4700
0.4365
0.3982
0.4062
0.3735
0.5064
0.4242
0.4858
0.5784
0.5879
0.5864
0.4302
0.4646
0.6253
0.4455
0.4165
0.5422
0.4983
0.6205
0.4857
0.4895
0.4888
0.4424
0.4679
0.5180
0.4041
0.5003
0.4645
0.5336
0.4500
0.5017
0.4337
0.4504
0.4107
0.6042
0.5993
0.4583
0.4091
0.4709
0.3673
0.6230
0.4873
0.5009
0.5471
0.5000
0.4535
0.5522
0.4540
0.3570
0.5789
0.4919
0.6019
0.4799
0.5515
0.5893
0.5713
0.5796
0.5224
0.4062
0.6557
0.6002
0.4463
0.5428
0.5521
0.5247
0.6123
0.5117
0.4755
0.4814
0.4717
0.5547
0.5759
0.4036
0.4547
0.4857
0.5475
0.3976
0.4877
0.4955
0.4449
0.4732
0.4606
0.4658
0.5137
0.5939
0.5640
0.4546
0.5108
0.6390
0.3752
0.5598
0.4722
0.2784
0.5129
0.5927
0.6723
0.3901
0.4701
0.3943
0.5162
0.4703
0.4558
0.4966
0.3973
0.5339
0.3594
0.4405
0.3379
0.5576
0.4751
0.5633
0.3041
0.4796
0.4724
0.5630
0.3674
0.3712
0.4520
0.4182
0.4837
0.6383
0.6125
0.3741
0.3748
0.5817
0.4518
0.5497
0.4324
0.6059
0.4917
0.3890
0.3198
0.4739
0.5720
0.6257
0.4788
0.4476
0.5070
0.3984
0.4261
0.5660
0.5106
0.5172
0.5345
0.4958
0.5578
0.5139
0.4308
0.4908
0.5334
0.5056
0.3622
0.5223
0.4788
0.5018
0.3367
0.4394
0.3161
0.4784
0.2970
0.3923
0.5582
0.5918
0.4009
0.4635
0.4342
0.5524
0.5101
0.5140
0.5842
0.4133
0.3255
0.4793
0.4876
0.5375
0.4306
0.6391
0.5538
0.5303
0.5236
0.6004
0.6553
0.4263
0.3374
0.4879
0.5432
0.5027
0.4159
0.5687
0.2925
0.5010
0.5891
0.4296
0.4944
0.4059
0.4466
0.5927
0.4281
0.4970
0.4181
0.3480
0.4310
0.4811
0.4715
0.4916
0.5222
0.6240
0.6357
0.4891
0.3831
0.5631
0.5876
0.5974
0.2933
0.3644
0.5326
0.4477
0.5042
0.5208
0.4218
0.3380
0.4791
0.3962
0.4623
0.5485
0.5392
0.4841
0.5841
0.2630
0.4611
0.5213
0.4796
0.4318
0.4954
0.3903
0.5268
0.3533
0.4620
0.4847
0.4946
0.2220
0.4098
0.5167
0.5434
0.2609
0.4279
0.4335
0.4384
0.5277
0.5052
0.4624
0.5150
0.4413
0.4437
0.5233
0.5019
0.3721
0.5966
0.5855
0.5309
0.5031
0.4545
0.5603
0.5309
0.4640
0.5636
0.5762
0.3993
0.5671
0.6505
0.4585
0.5324
0.4808
0.6210
0.5626
0.5811
0.4790
0.5271
0.5364
0.4389
0.5758
0.4820
0.3534
0.5421
0.5265
0.6161
0.5532
0.3592
0.4527
0.5545
0.5485
0.5576
0.5043
0.4587
0.4710
0.5114
0.5196
0.4686
0.4763
0.3962
0.6183
0.4652
0.6121
0.4152
0.4847
0.5307
0.3601
0.3527
0.6159
0.3872
0.4763
0.3313
0.5891
0.4486
0.3824
0.5466
0.3970
0.5903
0.4508
0.4400
0.5271
0.5540
0.4477
0.4985
0.4589
0.5155
0.4830
0.5161
0.4632
0.5745
0.6035
0.2891
0.4268
0.3872
0.4897
0.6435
0.6489
0.4833
0.4855
0.6777
0.6138
0.5072
0.4261
0.3981
0.5978
0.4863
0.4644
0.4959
0.4521
0.5429
0.4033
0.5241
0.5741
0.4815
0.4974
0.4589
0.5226
0.4664
0.3606
0.4846
0.5354
0.5618
0.5041
0.4020
0.4118
0.6202
0.5172
0.3334
0.6554
0.5357
0.5373
0.5544
0.4223
0.4437
0.4055
0.5259
0.3756
0.6280
0.5152
0.4593
0.5017
0.4532
0.6267
0.5316
0.5239
0.4973
0.5518
0.4367
0.5753
0.4375
0.4344
0.5456
0.5214
0.5656
0.3730
0.3971
0.4971
0.5821
0.4361
0.5758
0.4570
0.4950
0.3753
0.4992
0.5751
0.4780
0.6179
0.5027
0.3891
0.4126
0.5741
0.5042
0.4998
0.5387
0.4670
0.4428
0.6091
0.4288
0.3816
0.4707
0.4362
0.4507
0.6049
0.5739
0.5714
0.5876
0.4772
0.3930
0.5132
0.4327
0.5125
0.4794
0.5215
0.5411
0.5645
0.4294
0.6898
0.5379
0.3342
0.5114
0.5450
0.4724
0.4557
0.4876
0.6555
0.4778
0.5397
0.6834
0.3612
0.5762
0.3765
0.4369
0.6703
0.4367
0.5807
0.6296
0.4568
0.3399
0.3930
0.4909
0.6005
0.5357
0.3029
0.4574
0.4768
0.3664
0.4810
0.4039
0.4685
0.5578
0.3597
0.4986
0.4310
0.3775
0.5585
0.4479
0.4392
0.4082
0.2636
0.5623
0.3976
0.3328
0.5016
0.3816
0.3668
0.2922
0.4113
0.5252
0.5204
0.4011
0.5511
0.6834
0.4622
0.5987
0.5185
0.4095
0.4866
0.7048
0.4896
0.5048
0.5254
0.5616
0.4025
0.5284
0.4846
0.4191
0.4929
0.4863
0.5203
0.4932
0.3846
0.4370
0.4213
0.4158
0.3941
0.6258
0.6540
0.5625
0.5580
0.5670
0.4611
0.3209
0.5206
0.3865
0.4360
0.5543
0.5139
0.4204
0.4605
0.4235
0.3918
0.4948
0.4514
0.4100
0.2839
0.4152
0.5038
0.4998
0.4951
0.6763
0.5371
0.4933
0.4508
0.4774
0.5574
0.4568
0.7178
0.5456
0.4751
0.6728
0.5573
0.6580
0.5779
0.4556
0.3498
0.4705
0.5491
0.5485
0.5471
0.4787
0.6565
0.4523
0.4818
0.5111
0.4257
0.4347
0.4517
0.5523
0.5618
0.4850
0.4874
0.4032
0.4910
0.6107
0.3770
0.4962
0.4332
0.4120
0.5078
0.5591
0.5846
0.4403
0.4020
0.4760
0.3850
0.3569
0.4488
0.4852
0.5972
0.6882
0.4972
0.3600
0.4804
0.4230
0.5802
0.5465
0.5248
0.5623
0.3848
0.4226
0.3968
0.5471
0.5461
0.5051
0.4466
0.5206
0.6523
0.4194
0.5973
0.5307
0.4132
0.4300
0.4991
0.3785
0.4173
0.5080
0.4023
0.5033
0.5239
0.5104
0.4804
0.3098
0.4198
0.5917
0.6101
0.5498
0.5359
0.5000
0.3865
0.5382
0.6017
0.5783
0.3855
0.5869
0.5557
0.5243
0.4979
0.6527
0.3981
0.5283
0.4677
0.4790
0.4142
0.5692
0.4122
0.4546
0.3890
0.5117
0.4837
0.5335
0.4920
0.4359
0.4678
0.5545
0.4917
0.4277
0.4420
0.5213
0.5593
0.5036
0.3399
0.4828
0.4570
0.5619
0.6044
0.5602
0.4996
0.5436
0.4612
0.4000
0.5127
0.4430
0.5629
0.5063
0.5377
0.5170
0.4951
0.5118
0.4664
0.3536
0.3084
0.4386
0.6340
0.5871
0.4335
0.4638
0.5890
0.5272
0.4151
0.5138
0.4186
0.5073
0.4199
0.4672
0.5290
0.5220
0.4684
0.4420
0.5406
0.4586
0.6439
0.4683
0.5183
0.5450
0.5162
0.4276
0.3372
0.4335
0.4437
0.5199
0.6817
0.4337
0.5219
0.5565
0.4830
0.6016
0.6046
0.3446
0.4175
0.4946
0.5039
0.3686
0.5031
0.4311
0.4599
0.4113
0.6551
0.5136
0.5660
0.5381
0.3224
0.4496
0.5160
0.5586
0.3919
0.4475
0.4619
0.4410
0.5229
0.4070
0.4741
0.5324
0.6232
0.3773
0.6582
0.4734
0.5818
0.3886
0.3760
0.4612
0.4369
0.4999
0.5681
0.3116
0.5567
0.4391
0.4382
0.4731
0.5639
0.5804
0.6364
0.5355
0.5670
0.3407
0.4698
0.5334
0.5419
0.6438
0.4576
0.4569
0.5855
0.3781
0.3991
0.4776
0.5303
0.4695
0.5155
0.5869
0.4639
0.4494
0.4662
0.5396
0.5119
0.4687
0.4976
0.5476
0.3858
0.4143
0.4921
0.5097
0.5470
0.4426
0.6029
0.7073
0.4670
0.5605
0.5659
0.6140
0.4973
0.5503
0.4064
0.4798
0.4922
0.5691
0.4330
0.5727
0.4631
0.4541
0.5035
0.3774
0.5605
0.4007
0.4808
0.5556
0.6374
0.5445
0.5088
0.4329
0.4816
0.5460
0.5646
0.4929
0.5251
0.4267
0.4761
0.4993
0.4255
0.3654
0.3966
0.6550
0.4500
0.5042
0.4894
0.5729
0.5158
0.3091
0.3575
0.3084
0.5678
0.4788
0.5011
0.4277
0.5835
0.5584
0.4615
0.3934
0.5185
0.4850
0.4720
0.5941
0.6008
0.4072
0.4758
0.3913
0.4934
0.5016
0.5736
0.5380
0.6454
0.5313
0.4453
0.4895
0.6203
0.4089
0.6709
0.4711
0.5583
0.4706
0.3457
0.5105
0.5247
0.5529
0.5214
0.5438
0.5767
0.4459
0.4465
0.2883
0.3806
0.5431
0.5888
0.4016
0.5051
0.5080
0.5411
0.6679
0.5984
0.4248
0.5753
0.5397
0.4072
0.4511
0.4196
0.4712
0.3897
0.3974
0.4365
0.5512
0.5452
0.4734
0.5492
0.6450
0.6242
0.5413
0.5276
0.5612
0.4602
0.4743
0.3471
0.4969
0.4617
0.5705
0.6246
0.4695
0.5996
0.3280
0.5831
0.7674
0.4701
0.2808
0.4492
0.4632
0.5404
0.3691
0.4842
0.4391
0.4792
0.4653
0.3434
0.4673
0.4836
0.4708
0.6565
0.5638
0.4820
0.5602
0.5150
0.5455
0.5352
0.5246
0.5762
0.4910
0.5687
0.5458
0.5708
0.6012
0.4052
0.4866
0.5991
0.4740
0.5493
0.3905
0.5309
0.3693
0.3978
0.5142
0.5695
0.4057
0.5173
0.5635
0.5785
0.5331
0.4923
0.5661
0.6071
0.5777
0.5278
0.4283
0.4009
0.4563
0.5360
0.5468
0.4233
0.4784
0.5545
0.4749
0.4034
0.5313
0.5688
0.4090
0.3022
0.6663
0.6452
0.4802
0.6023
0.5789
0.3281
0.5233
0.5298
0.3930
0.5302
0.4408
0.4626
0.5862
0.5305
0.5883
0.3898
0.5568
0.5382
0.5562
0.4436
0.4060
0.4826
0.5098
0.5459
0.4935
0.5640
0.5274
0.3145
0.4807
0.5296
0.4331
0.5372
0.3585
0.3031
0.4969
0.4621
0.3416
0.4812
0.6367
0.5262
0.5566
0.5484
0.4905
0.4368
0.5724
0.4207
0.4796
0.2054
0.5321
0.5679
0.4811
0.5182
0.4268
0.4473
0.4134
0.5907
0.5780
0.3941
0.4370
0.5272
0.4641
0.5939
0.4956
0.5864
0.3025
0.5856
0.5078
0.4331
0.4909
0.4025
0.5388
0.4883
0.5781
0.5852
0.5250
0.6119
0.5085
0.4969
0.5770
0.4998
0.4337
0.4256
0.6372
0.5381
0.4932
0.6955
0.4917
0.5238
0.5041
0.4410
0.4470
0.6549
0.5480
0.4788
0.5153
0.5496
0.3627
0.4261
0.5642
0.5230
0.5664
0.5338
0.4718
0.4065
0.5726
0.5688
0.5606
0.4856
0.4610
0.5623
0.4395
0.5898
0.5062
0.5531
0.5609
0.5026
0.3936
0.5656
0.4914
0.5695
0.4378
0.3213
0.4229
0.4513
0.5144
0.4420
0.4525
0.5073
0.5384
0.5405
0.4117
0.2833
0.4299
0.4927
0.5393
0.5392
0.4726
0.5084
0.4528
0.5251
0.4756
0.3861
0.5007
0.6212
0.4989
0.5321
0.5140
0.6246
0.4966
0.3758
0.5979
0.5011
0.5803
0.5624
0.4983
0.4625
0.6434
0.6103
0.5802
0.4467
0.4734
0.6369
0.5315
0.4361
0.5156
0.4681
0.4481
0.4911
0.5772
0.2770
0.3400
0.4752
0.7252
0.6367
0.5634
0.4539
0.4044
0.5535
0.5696
0.4119
0.4549
0.4575
0.5307
0.5609
0.4993
0.4369
0.6268
0.4161
0.5005
0.4519
0.4602
0.4818
0.5749
0.5395
0.5354
0.4348
0.5544
0.5163
0.3158
0.6794
0.5020
0.5480
0.4481
0.5267
0.5588
0.3923
0.6157
0.4697
0.5958
0.5007
0.5630
0.6465
0.7624
0.6220
0.4208
0.4278
0.5356
0.4753
0.4661
0.4800
0.3950
0.5716
0.4949
0.3851
0.4777
0.6375
0.5141
0.4463
0.4632
0.4560
0.5146
0.4328
0.4210
0.6223
0.4834
0.5272
0.5820
0.6070
0.4611
0.5684
0.4725
0.4676
0.5304
0.4631
0.3739
0.5685
0.4976
0.4647
0.4272
0.5633
0.5246
0.4688
0.3761
0.4816
0.4048
0.6411
0.3952
0.5669
0.5890
0.4461
0.5837
0.4121
0.4465
0.5277
0.4902
0.5342
0.6731
0.2972
0.4834
0.5508
0.3927
0.5740
0.3668
0.4379
0.5427
0.4960
0.5222
0.5082
0.5391
0.5077
0.4161
0.5401
0.4931
0.5796
0.4130
0.6597
0.4856
0.5802
0.5316
0.5206
0.6382
0.3892
0.5085
0.4493
0.4391
0.4112
0.5497
0.5329
0.4199
0.5665
0.5328
0.3549
0.4317
0.4995
0.5159
0.4167
0.5751
0.4745
0.5468
0.4825
0.5347
0.4372
0.6153
0.4532
0.3466
0.4688
0.4122
0.4977
0.4654
0.6692
0.4198
0.4454
0.5208
0.5395
0.5382
0.5357
0.4542
0.4518
0.4768
0.6115
0.3878
0.5516
0.5797
0.5110
0.5427
0.4059
0.5580
0.5529
0.4704
0.4292
0.5237
0.5812
0.5255
0.4794
0.6123
0.5238
0.4686
0.5832
0.6009
0.5136
0.5123
0.3536
0.5909
0.6117
0.4831
0.4910
0.5940
0.4921
0.5392
0.4520
0.4637
0.5974
0.4259
0.4208
0.4772
0.5182
0.4497
0.4869
0.7445
0.5707
0.5587
0.6637
0.4447
0.4277
0.5146
0.4173
0.4663
0.3613
0.6157
0.4904
0.4278
0.5224
0.5932
0.4671
0.4334
0.5177
0.4951
0.5507
0.5371
0.4920
0.5783
0.3661
0.4479
0.4510
0.4405
0.5226
0.5671
0.3292
0.3458
0.5457
0.4965
0.4697
0.4827
0.5939
0.3752
0.4069
0.3050
0.4072
0.6422
0.4586
0.5402
0.5133
0.5824
0.5772
0.5291
0.5531
0.5000
0.5489
0.5843
0.5697
0.3859
0.4481
0.5240
0.5084
0.4081
0.5214
0.2737
0.6881
0.4162
0.4796
0.5320
0.4126
0.6017
0.2170
0.6080
0.4877
0.5124
0.5156
0.5332
0.5452
0.4433
0.4415
0.4538
0.4590
0.4752
0.4619
0.4630
0.5797
0.6102
0.5269
0.5481
0.3635
0.4950
0.3949
0.4560
0.4424
0.5429
0.4909
0.3971
0.4709
0.4687
0.3473
0.5752
0.3633
0.5750
0.3713
0.5490
0.4899
0.5001
0.7019
0.4542
0.6077
0.5199
0.5300
0.5215
0.6369
0.4934
0.5510
0.5154
0.5920
0.5258
0.5412
0.3861
0.3074
0.4692
0.3644
0.4365
0.4090
0.5251
0.4891
0.4442
0.4989
0.4496
0.5835
0.2938
0.5572
0.5397
0.4634
0.4612
0.4978
0.4618
0.5175
0.5451
0.5258
0.5625
0.4292
0.4537
0.4310
0.5283
0.5157
0.5290
0.5177
0.5405
0.4365
0.4708
0.5073
0.4638
0.5041
0.5410
0.5095
0.5884
0.5530
0.5040
0.5419
0.3943
0.4873
0.4429
0.5282
0.5415
0.6948
0.4996
0.4981
0.5404
0.3569
0.5371
0.4573
0.6263
0.3944
0.4944
0.3794
0.4297
0.6039
0.4260
0.4827
0.4747
0.4720
0.4274
0.4411
0.5228
0.3958
0.5839
0.4687
0.5046
0.3854
0.4429
0.7037
0.4311
0.4822
0.4437
0.5608
0.4038
0.5495
0.6232
0.3828
0.5116
0.3730
0.4913
0.5478
0.4436
0.4076
0.5318
0.4304
0.5580
0.4194
0.4744
0.4324
0.4567
0.4121
0.6362
0.5524
0.5572
0.3286
0.4765
0.3979
0.5689
0.6172
0.3677
0.4813
0.5195
0.5728
0.6152
0.5115
0.3455
0.5828
0.3076
0.4948
0.4386
0.4806
0.5039
0.4624
0.5992
0.5413
0.4793
0.5429
0.5925
0.5326
0.3751
0.2717
0.5769
0.5116
0.4759
0.3917
0.3933
0.4484
0.6421
0.6126
0.4889
0.5165
0.5668
0.6692
0.3595
0.6248
0.5188
0.5031
0.5813
0.4897
0.5476
0.6641
0.4475
0.3815
0.5495
0.4465
0.5168
0.3938
0.4115
0.5538
0.5235
0.4386
0.3854
0.6231
0.4849
0.4596
0.4446
0.5412
0.5627
0.5531
0.6192
0.4001
0.5648
0.5267
0.3867
0.5257
0.3881
0.5224
0.4972
0.5177
0.4729
0.5186
0.2601
0.4339
0.4844
0.5023
0.4861
0.5339
0.4781
0.5457
0.3319
0.5655
0.5666
0.4220
0.6686
0.5389
0.4521
0.5779
0.4095
0.4526
0.4998
0.4409
0.5232
0.4262
0.4397
0.4961
0.5815
0.5420
0.5904
0.5617
0.5377
0.3736
0.4145
0.2879
0.4425
0.4961
0.5414
0.4457
0.4696
0.4834
0.5135
0.4705
0.4783
0.6275
0.4972
0.4769
0.5985
0.3948
0.5094
0.2822
0.6415
0.4148
0.6273
0.5693
0.5005
0.4654
0.5652
0.5067
0.3866
0.5736
0.4183
0.5090
0.4634
0.3484
0.4577
0.2525
0.6018
0.3891
0.5445
0.4305
0.2860
0.4978
0.4016
0.5679
0.3138
0.4905
0.4644
0.7305
0.4900
0.5038
0.5972
0.3986
0.5998
0.6116
0.5641
0.4868
0.5260
0.3511
0.5805
0.3658
0.4292
0.5836
0.4988
0.3070
0.5221
0.3747
0.5980
0.5050
0.6298
0.5104
0.5109
0.5369
0.3946
0.6416
0.5140
0.3917
0.3308
0.4986
0.5658
0.6645
0.5034
0.5359
0.4469
0.3920
0.4757
0.5045
0.4048
0.5747
0.4583
0.4329
0.5563
0.3934
0.4248
0.4979
0.4257
0.4366
0.6234
0.5086
0.5895
0.5969
0.5461
0.5204
0.5106
0.5498
0.4702
0.5297
0.6097
0.5236
0.4189
0.5624
0.4927
0.5064
0.4144
0.3835
0.4370
0.4131
0.3467
0.4512
0.5292
0.5498
0.4520
0.4353
0.5930
0.6237
0.4250
0.5897
0.4327
0.6222
0.4197
0.4709
0.4484
0.6041
0.3109
0.6110
0.4847
0.4894
0.5023
0.5395
0.4408
0.4836
0.4930
0.5732
0.5748
0.6533
0.4754
0.5130
0.4792
0.3389
0.6328
0.4170
0.3184
0.4084
0.3782
0.5317
0.4934
0.4266
0.3188
0.5217
0.5710
0.2909
0.6820
0.4895
0.5545
0.5792
0.5721
0.4716
0.4374
0.7600
0.4851
0.4553
0.4622
0.4750
0.3899
0.3773
0.4291
0.5669
0.4105
0.3867
0.4371
0.4216
0.4986
0.5129
0.5334
0.4775
0.4006
0.5715
0.5895
0.5819
0.4022
0.5296
0.6210
0.4923
0.7169
0.5705
0.5077
0.4994
0.4468
0.5447
0.4889
0.4785
0.4708
0.5923
0.5696
0.4832
0.4501
0.4505
0.4441
0.7505
0.4526
0.4028
0.6286
0.5402
0.4491
0.2582
0.4449
0.4593
0.4460
0.4622
0.5954
0.6921
0.4483
0.5522
0.4545
0.4576
0.5260
0.5803
0.5304
0.6390
0.3545
0.3504
0.5654
0.3509
0.5209
0.3228
0.4940
0.4598
0.5001
0.4764
0.5521
0.5607
0.5054
0.3764
0.5045
0.4587
0.3658
0.5411
0.6460
0.4733
0.3517
0.3859
0.5029
0.5958
0.5218
0.3787
0.5320
0.5697
0.4772
0.6029
0.4743
0.3762
0.2877
0.6128
0.4828
0.4530
0.5450
0.7015
0.4140
0.5847
0.4398
0.4772
0.4766
0.5639
0.5097
0.4930
0.4399
0.6298
0.4251
0.4026
0.4070
0.7090
0.4383
0.5061
0.4180
0.4003
0.5384
0.5842
0.3856
0.7594
0.6036
0.3546
0.5101
0.5364
0.5514
0.4931
0.5887
0.5363
0.5167
0.4847
0.3157
0.5367
0.4750
0.5453
0.4579
0.4548
0.6620
0.5271
0.5945
0.5562
0.5193
0.5621
0.6258
0.4438
0.6162
0.4047
0.4838
0.5071
0.5419
0.3775
0.4989
0.4797
0.5507
0.5089
0.5041
0.5370
0.4162
0.5552
0.5666
0.5569
0.4048
0.5262
0.5902
0.5250
0.5720
0.7171
0.4045
0.6016
0.5088
0.4785
0.5227
0.4442
0.4233
0.5259
0.4179
0.5323
0.4156
0.4360
0.5599
0.3612
0.5036
0.4979
0.5218
0.6555
0.5177
0.4336
0.5832
0.4917
0.5021
0.6781
0.5617
0.5426
0.5660
0.4565
0.5928
0.4661
0.4935
0.4923
0.4208
0.4920
0.4132
0.2965
0.3957
0.5313
0.5055
0.4397
0.5209
0.4865
0.4491
0.4357
0.4986
0.5202
0.4711
0.5559
0.5027
0.5204
0.5732
0.5034
0.4592
0.5389
0.5315
0.5860
0.3956
0.4683
0.4510
0.5240
0.2344
0.4952
0.3501
0.4765
0.5153
0.5450
0.5333
0.6690
0.4721
0.4606
0.5971
0.4373
0.3964
0.4833
0.4316
0.4934
0.4488
0.4244
0.5322
0.4392
0.4884
0.5350
0.4480
0.5218
0.4232
0.4747
0.4857
0.4061
0.3435
0.6180
0.5091
0.5898
0.5254
0.4350
0.5118
0.5147
0.6270
0.5266
0.5664
0.4046
0.5965
0.5385
0.4519
0.6572
0.5295
0.4699
0.5973
0.4092
0.5829
0.6168
0.4955
0.4550
0.5810
0.4785
0.5517
0.5037
0.3971
0.4896
0.5545
0.3743
0.4805
0.4862
0.3776
0.5674
0.5030
0.3865
0.4695
0.4586
0.5736
0.5415
0.4080
0.4985
0.5918
0.4096
0.5987
0.4279
0.3680
0.5329
0.5602
0.5054
0.4887
0.5043
0.5563
0.3462
0.5171
0.5078
0.4645
0.6298
0.4631
0.3576
0.5848
0.4040
0.5543
0.5377
0.3770
0.5974
0.4247
0.2722
0.5088
0.4568
0.4807
0.5209
0.4567
0.6683
0.5447
0.5824
0.4313
0.4697
0.5410
0.4844
0.4841
0.4864
0.5628
0.5781
0.6359
0.5221
0.5892
0.4312
0.4295
0.3171
0.3351
0.3835
0.4146
0.4545
0.4403
0.4403
0.5591
0.3899
0.5137
0.5318
0.5287
0.6669
0.5956
0.4879
0.5140
0.6133
0.4525
0.4727
0.5359
0.4720
0.5184
0.4519
0.5249
0.5035
0.5375
0.3507
0.5913
0.6526
0.5407
0.4827
0.6066
0.4615
0.5591
0.5273
0.4690
0.5083
0.5783
0.3806
0.4077
0.5583
0.4617
0.7969
0.6268
0.5081
0.4671
0.3733
0.5915
0.4666
0.5622
0.4522
0.4615
0.3472
0.4045
0.5309
0.4912
0.5156
0.5665
0.5785
0.2994
0.4571
0.4704
0.4967
0.4152
0.4452
0.4769
0.4670
0.4259
0.3148
0.5547
0.4505
0.4759
0.5011
0.4885
0.5153
0.5029
0.5201
0.5862
0.4308
0.5432
0.5620
0.4473
0.5716
0.5111
0.7374
0.4881
0.5493
0.5559
0.5459
0.4080
0.4801
0.5826
0.3752
0.5794
0.4006
0.4962
0.5851
0.6373
0.5375
0.5402
0.4899
0.6181
0.5430
0.4437
0.5275
0.5256
0.5400
0.6404
0.4343
0.3774
0.4565
0.4866
0.4462
0.5015
0.4777
0.5575
0.6154
0.4648
0.5154
0.5757
0.4943
0.4516
0.5241
0.6357
0.6029
0.3866
0.4537
0.3698
0.4471
0.6149
0.6370
0.4730
0.5831
0.5126
0.5969
0.5248
0.5547
0.6948
0.4661
0.6491
0.4890
0.6264
0.4180
0.4762
0.4455
0.4381
0.4934
0.4339
0.4711
0.5361
0.4284
0.4064
0.3542
0.4040
0.6031
0.2858
0.5969
0.4347
0.5682
0.5127
0.5282
0.5983
0.4434
0.4206
0.3897
0.4849
0.4139
0.5355
0.5996
0.4972
0.5234
0.6298
0.5355
0.3986
0.4766
0.4939
0.3127
0.5112
0.5048
0.5624
0.4373
0.5666
0.3837
0.4917
0.6407
0.5735
0.4701
0.4932
0.4415
0.6392
0.4552
0.4456
0.5899
0.4359
0.4452
0.5180
0.5862
0.4785
0.5290
0.5855
0.4054
0.6112
0.5640
0.4947
0.5032
0.5869
0.5243
0.5132
0.5427
0.4563
0.4862
0.5173
0.3886
0.5291
0.4194
0.4999
0.4376
0.4163
0.3818
0.5064
0.4354
0.5356
0.6237
0.4746
0.4570
0.3728
0.5233
0.4373
0.5277
0.4372
0.5825
0.5027
0.4973
0.3899
0.6117
0.5454
0.5079
0.6884
0.5366
0.4913
0.6485
0.4649
0.6311
0.6033
0.5032
0.5626
0.6227
0.6269
0.4469
0.4150
0.5289
0.5263
0.5834
0.5697
0.4734
0.4348
0.4571
0.5561
0.4155
0.3183
0.6287
0.4416
0.4619
0.4772
0.4727
0.5082
0.5227
0.6192
0.5038
0.4958
0.5498
0.4885
0.5832
0.4383
0.4754
0.5384
0.4083
0.4761
0.6294
0.4912
0.5423
0.6564
0.3812
0.4534
0.5599
0.5014
0.4880
0.5690
0.3528
0.5297
0.5082
0.4411
0.4242
0.4920
0.4092
0.5635
0.5199
0.5035
0.5172
0.5526
0.5128
0.4193
0.5663
0.5201
0.5399
0.4877
0.3998
0.5091
0.5931
0.3305
0.4798
0.4173
0.5208
0.4949
0.4680
0.5022
0.4569
0.5610
0.4879
0.4370
0.4312
0.4876
0.5722
0.5263
0.4079
0.3628
0.5248
0.4764
0.5489
0.4191
0.5113
0.5343
0.4496
0.4428
0.5022
0.5084
0.5425
0.4631
0.5383
0.6268
0.5911
0.6017
0.5734
0.4934
0.4081
0.4851
0.4692
0.5029
0.6391
0.4105
0.6686
0.4479
0.3088
0.4805
0.5376
0.4288
0.5207
0.4786
0.4591
0.5112
0.4369
0.5279
0.5853
0.4835
0.4107
0.5550
0.4946
0.4820
0.6218
0.5453
0.3840
0.6089
0.3663
0.4495
0.2776
0.4983
0.4683
0.3516
0.4942
0.5976
0.5231
0.4337
0.6645
0.4697
0.4199
0.5416
0.4406
0.7311
0.4747
0.4936
0.5178
0.5990
0.5073
0.4775
0.5578
0.5165
0.4770
0.3788
0.5475
0.4318
0.5493
0.3039
0.4057
0.5218
0.4285
0.5321
0.5205
0.3848
0.4005
0.5563
0.5244
0.3968
0.5026
0.5124
0.4869
0.4965
0.5327
0.5325
0.4979
0.4672
0.5195
0.3742
0.7457
0.4598
0.6502
0.5238
0.4956
0.5733
0.5471
0.5032
0.3473
0.5385
0.5297
0.4883
0.4563
0.4419
0.5418
0.5326
0.5885
0.5465
0.5743
0.3290
0.5635
0.4167
0.5282
0.7088
0.5423
0.5231
0.4977
0.6468
0.4704
0.4419
0.4395
0.5736
0.4786
0.4862
0.3979
0.4412
0.5577
0.4753
0.6646
0.5413
0.4237
0.6199
0.4481
0.4603
0.4838
0.5144
0.4513
0.4111
0.4321
0.3861
0.6024
0.5542
0.6071
0.6171
0.5409
0.5629
0.6369
0.6258
0.5282
0.4213
0.7413
0.5196
0.4897
0.4605
0.3563
0.5193
0.4330
0.6008
0.5599
0.4678
0.4995
0.5255
0.5064
0.3983
0.5229
0.5259
0.3543
0.4010
0.5850
0.5667
0.5364
0.5432
0.4782
0.4858
0.4216
0.4222
0.4490
0.5624
0.6027
0.4089
0.5444
0.4570
0.4926
0.5125
0.4182
0.6161
0.5028
0.4234
0.4710
0.4528
0.3880
0.2568
0.5540
0.6655
0.4953
0.5227
0.4530
0.7386
0.4860
0.5771
0.4734
0.3875
0.4027
0.5660
0.4881
0.5556
0.5116
0.4234
0.6274
0.4284
0.4720
0.4693
0.5120
0.4937
0.4276
0.5156
0.5785
0.3327
0.5143
0.6625
0.6147
0.5186
0.5160
0.5355
0.5093
0.4672
0.5253
0.5891
0.4307
0.5443
0.4774
0.5348
0.4549
0.5624
0.4432
0.5282
0.4652
0.4444
0.5908
0.5112
0.4808
0.5448
0.4076
0.4952
0.5581
0.3888
0.5468
0.5252
0.5256
0.7288
0.4633
0.4555
0.6162
0.4449
0.5612
0.5711
0.6718
0.5103
0.4592
0.4329
0.4755
0.3986
0.3774
0.4438
0.5216
0.5801
0.4543
0.5849
0.5368
0.5094
0.4547
0.5732
0.3921
0.4149
0.4809
0.6168
0.5242
0.4032
0.4557
0.3703
0.5953
0.5532
0.3878
0.3932
0.5030
0.5615
0.5264
0.4257
0.5948
0.5381
0.4755
0.5576
0.5390
0.4826
0.4909
0.4567
0.5251
0.4102
0.4340
0.4284
0.4578
0.5306
0.5523
0.4649
0.5010
0.4393
0.5486
0.4811
0.4657
0.6070
0.4685
0.5303
0.3833
0.5873
0.4987
0.5403
0.5746
0.4962
0.5398
0.3455
0.4447
0.5658
0.4030
0.5668
0.5089
0.3547
0.5682
0.4430
0.6930
0.5272
0.5202
0.4216
0.5152
0.6106
0.4220
0.5405
0.4544
0.4655
0.5638
0.5608
0.5296
0.5139
0.4175
0.5479
0.6629
0.5416
0.3284
0.4270
0.5871
0.3515
0.5615
0.4512
0.4567
0.4023
0.5059
0.4902
0.5390
0.5605
0.4675
0.5352
0.5132
0.4255
0.4238
0.5050
0.2952
0.5219
0.4531
0.5080
0.5521
0.4769
0.4940
0.4711
0.4855
0.5980
0.5764
0.5863
0.5100
0.3850
0.4880
0.7034
0.4661
0.4151
0.4517
0.5841
0.5859
0.4843
0.4339
0.3642
0.3798
0.5086
0.5707
0.5933
0.5516
0.3950
0.3021
0.5335
0.5215
0.4022
0.5228
0.5994
0.5533
0.6142
0.7223
0.4193
0.3803
0.2292
0.4290
0.4882
0.6622
0.5020
0.5474
0.3425
0.3778
0.6023
0.4505
0.5807
0.5301
0.4220
0.6054
0.6008
0.6073
0.5127
0.4568
0.3251
0.5099
0.4721
0.4754
0.5709
0.4078
0.2998
0.4969
0.4266
0.6175
0.5736
0.3984
0.4253
0.5341
0.6157
0.5831
0.4383
0.6154
0.4472
0.5670
0.5541
0.6269
0.6573
0.4931
0.5681
0.5837
0.4513
0.5739
0.5142
0.6434
0.5415
0.4744
0.3957
0.4611
0.4756
0.5635
0.4598
0.5038
0.4110
0.4371
0.4751
0.5835
0.4529
0.4278
0.6401
0.4397
0.3018
0.5551
0.4958
0.7672
0.4301
0.4639
0.5916
0.5643
0.4584
0.6262
0.6786
0.5710
0.2783
0.5442
0.5700
0.4723
0.5181
0.5096
0.6371
0.5789
0.4843
0.5689
0.3449
0.4424
0.6500
0.4782
0.4401
0.6821
0.5578
0.5803
0.6158
0.6202
0.4951
0.4463
0.4264
0.3775
0.4379
0.4761
0.5481
0.5139
0.4721
0.5048
0.5447
0.5873
0.4466
0.5686
0.3569
0.5179
0.6105
0.5741
0.3370
0.4326
0.6388
0.5838
0.5666
0.5034
0.4744
0.4238
0.4941
0.4948
0.5247
0.5134
0.4862
0.5436
0.5240
0.5291
0.5050
0.4704
0.4891
0.5553
0.5095
0.5577
0.5601
0.6349
0.6251
0.4907
0.4037
0.5312
0.5841
0.4683
0.5006
0.4449
0.5653
0.4511
0.5218
0.4986
0.3965
0.6032
0.4586
0.3719
0.6246
0.3897
0.6151
0.5637
0.5380
0.4246
0.5705
0.4860
0.5032
0.4884
0.3371
0.5372
0.5196
0.4624
0.3985
0.4863
0.4748
0.4191
0.5437
0.4410
0.6596
0.5318
0.5982
0.5269
0.4333
0.5995
0.5596
0.5456
0.6848
0.5046
0.4813
0.4666
0.5398
0.4507
0.5008
0.3535
0.4580
0.4317
0.3421
0.4562
0.4588
0.3595
0.3573
0.4688
0.4096
0.5501
0.3852
0.4652
0.4326
0.4900
0.5949
0.4938
0.4617
0.5580
0.5467
0.4093
0.3558
0.6190
0.4723
0.5410
0.5743
0.6290
0.6047
0.5173
0.4716
0.5758
0.5267
0.6814
0.2851
0.5354
0.4530
0.5882
0.3181
0.4489
0.5350
0.5620
0.5705
0.4544
0.5444
0.6665
0.5440
0.4812
0.4920
0.5429
0.6370
0.3889
0.4665
0.5443
0.5407
0.5424
0.5397
0.5302
0.5455
0.4941
0.4918
0.4924
0.4208
0.4197
0.7012
0.4255
0.3779
0.6394
0.4872
0.4192
0.4555
0.4628
0.4459
0.6682
0.4906
0.4782
0.5224
0.5113
0.3476
0.4535
0.3716
0.5566
0.6045
0.3871
0.3735
0.6602
0.5018
0.4876
0.5643
0.4937
0.4701
0.3404
0.4693
0.4283
0.3034
0.5409
0.7153
0.5004
0.5172
0.6009
0.5512
0.4137
0.5609
0.5232
0.4998
0.4368
0.4541
0.4845
0.3949
0.6116
0.5666
0.4791
0.4638
0.4035
0.6158
0.5260
0.6261
0.5171
0.6333
0.3822
0.5337
0.5626
0.3975
0.5961
0.4476
0.5317
0.3929
0.5164
0.4925
0.5306
0.6334
0.4367
0.4871
0.5158
0.5039
0.5180
0.6243
0.4415
0.6070
0.5447
0.4724
0.4473
0.4732
0.5618
0.5256
0.4981
0.2071
0.5090
0.5548
0.5132
0.6596
0.5447
0.5049
0.3458
0.3739
0.3527
0.4702
0.4078
0.4412
0.4568
0.5809
0.5342
0.5565
0.4306
0.4912
0.4766
0.4599
0.3541
0.3727
0.5808
0.5865
0.4373
0.5211
0.4624
0.5417
0.4195
0.3593
0.5216
0.6460
0.4628
0.4847
0.4541
0.5245
0.5878
0.5142
0.4989
0.5005
0.6310
0.5001
0.5227
0.5387
0.5030
0.6199
0.4803
0.3594
0.5668
0.5653
0.4562
0.5646
0.5016
0.5358
0.4292
0.5584
0.3613
0.5970
0.7419
0.3937
0.4876
0.5933
0.4037
0.5848
0.4132
0.4651
0.5501
0.4862
0.5165
0.4271
0.3803
0.5192
0.5269
0.3878
0.6704
0.5130
0.4206
0.4118
0.5120
0.4484
0.5582
0.4409
0.3547
0.4486
0.4344
0.5469
0.6380
0.6443
0.4939
0.3213
0.5190
0.3977
0.5909
0.5241
0.6072
0.4808
0.5069
0.3807
0.4821
0.5054
0.2721
0.5836
0.5765
0.4831
0.5040
0.5036
0.4751
0.5275
0.3646
0.4685
0.5376
0.6347
0.4862
0.4472
0.5677
0.4142
0.4945
0.5163
0.5255
0.4600
0.3858
0.5289
0.3922
0.5592
0.6191
0.4766
0.4022
0.4740
0.6754
0.4802
0.4460
0.5974
0.3724
0.4257
0.5533
0.4262
0.4152
0.4338
0.6602
0.4958
0.4984
0.3621
0.6008
0.5228
0.5065
0.5172
0.4239
0.3910
0.4808
0.4892
0.5380
0.4366
0.4761
0.4566
0.3978
0.4625
0.4726
0.3866
0.5577
0.4985
0.5938
0.4797
0.5825
0.6012
0.4991
0.5144
0.5893
0.5143
0.4105
0.4480
0.4552
0.4211
0.5398
0.4071
0.4758
0.5203
0.4771
0.6659
0.7186
0.5482
0.5547
0.5168
0.6877
0.5261
0.4708
0.4559
0.5406
0.4200
0.4711
0.4619
0.5780
0.4896
0.5526
0.5496
0.5183
0.4568
0.5438
0.4317
0.5007
0.5832
0.6226
0.5949
0.4338
0.4531
0.4463
0.3221
0.4583
0.4633
0.4482
0.6201
0.4432
0.5669
0.4566
0.4827
0.5184
0.4989
0.4107
0.6443
0.5740
0.5751
0.6269
0.4767
0.5187
0.5266
0.3525
0.4948
0.5180
0.4258
0.7759
0.3437
0.4651
0.3330
0.3756
0.4611
0.4002
0.4866
0.4772
0.5038
0.5181
0.4311
0.5593
0.4717
0.4547
0.6274
0.4755
0.3554
0.5772
0.4935
0.5434
0.5756
0.3978
0.6460
0.4885
0.4633
0.5058
0.5345
0.4125
0.6692
0.5220
0.5337
0.3679
0.5723
0.4520
0.4172
0.5210
0.5621
0.6165
0.4549
0.4612
0.3912
0.4250
0.5471
0.4257
0.5576
0.4497
0.4331
0.4539
0.4044
0.4046
0.5107
0.4723
0.5743
0.5579
0.4743
0.5684
0.4929
0.3982
0.5366
0.5087
0.3789
0.4499
0.4478
0.4903
0.4562
0.3786
0.4960
0.5586
0.3856
0.4774
0.5903
0.4995
0.4422
0.5596
0.4325
0.4749
0.5214
0.6671
0.6417
0.4836
0.5142
0.5391
0.5328
0.5741
0.3916
0.4261
0.4068
0.5447
0.4809
0.4438
0.4872
0.5112
0.4440
0.3994
0.5446
0.5401
0.4816
0.4752
0.5162
0.5550
0.5039
0.5816
0.4257
0.4548
0.5084
0.4465
0.5405
0.4852
0.6497
0.5425
0.4278
0.5009
0.4372
0.4713
0.4864
0.5744
0.4938
0.4347
0.3693
0.4995
0.4553
0.4894
0.6800
0.4728
0.5096
0.5011
0.3829
0.4134
0.6247
0.4485
0.5525
0.5119
0.4755
0.4119
0.5238
0.4325
0.5044
0.4898
0.5003
0.6615
0.4599
0.4027
0.5797
0.5032
0.4828
0.4363
0.4977
0.6200
0.5157
0.3896
0.3779
0.4976
0.5554
0.4710
0.3803
0.4884
0.5343
0.4180
0.6116
0.5753
0.5168
0.5034
0.6366
0.3483
0.4880
0.4466
0.4668
0.4188
0.4412
0.5119
0.5956
0.6203
0.5114
0.5626
0.3816
0.5155
0.6310
0.4803
0.4575
0.5732
0.4296
0.4703
0.4452
0.5139
0.5470
0.3957
0.5049
0.4859
0.3356
0.5402
0.5142
0.5268
0.5567
0.4857
0.4137
0.6883
0.5182
0.5486
0.4915
0.4570
0.5037
0.5643
0.3773
0.4227
0.4815
0.4352
0.4204
0.5135
0.3632
0.5252
0.5176
0.5428
0.4074
0.4965
0.5852
0.5149
0.5310
0.5112
0.5135
0.4897
0.5327
0.4747
0.4214
0.5324
0.5198
0.4740
0.5797
0.5765
0.4992
0.4523
0.4692
0.4963
0.6947
0.5141
0.5899
0.5700
0.4082
0.5433
0.4670
0.2874
0.4868
0.3522
0.5281
0.4410
0.4764
0.3524
0.3863
0.4386
0.4395
0.4268
0.4951
0.3302
0.4932
0.5355
0.4504
0.2895
0.5306
0.5085
0.3683
0.5560
0.5834
0.6047
0.6634
0.6596
0.6272
0.3601
0.3275
0.5716
0.4394
0.5016
0.4577
0.5232
0.5318
0.5179
0.5834
0.7007
0.5520
0.3397
0.4600
0.5590
0.5360
0.4466
0.4613
0.5722
0.5546
0.5577
0.4701
0.3164
0.4443
0.4774
0.4741
0.5613
0.3930
0.5965
0.4539
0.5285
0.4769
0.4053
0.4602
0.6444
0.5642
0.3516
0.4656
0.5284
0.4876
0.4058
0.5544
0.6655
0.5174
0.5425
0.6136
0.3334
0.6469
0.5061
0.2280
0.5120
0.4648
0.4647
0.4731
0.6864
0.5639
0.4830
0.5581
0.6203
0.4546
0.3819
0.4824
0.5548
0.5016
0.4615
0.5515
0.4743
0.5458
0.4879
0.5501
0.4807
0.5816
0.3611
0.4765
0.5198
0.4127
0.3829
0.3967
0.5520
0.5846
0.4588
0.5017
0.4158
0.5926
0.4548
0.5682
0.6111
0.4193
0.4050
0.4279
0.4311
0.5783
0.4995
0.6077
0.5378
0.4784
0.4747
0.3884
0.5987
0.4027
0.5369
0.5319
0.3892
0.4562
0.5882
0.3873
0.5023
0.6636
0.3889
0.3472
0.4292
0.5889
0.5308
0.4983
0.4747
0.6735
0.3899
0.4655
0.5801
0.5819
0.5338
0.3891
0.4918
0.5065
0.4212
0.5205
0.5532
0.5328
0.4389
0.5609
0.3078
0.4261
0.6129
0.4383
0.5580
0.4676
0.5731
0.5037
0.4978
0.5080
0.5345
0.4528
0.4200
0.3983
0.4787
0.6283
0.3885
0.4304
0.5166
0.4051
0.5301
0.4189
0.4991
0.4870
0.5620
0.5936
0.5757
0.4892
0.5937
0.5611
0.6007
0.4268
0.6187
0.5003
0.5059
0.5365
0.4591
0.5427
0.3698
0.5071
0.5800
0.4323
0.5079
0.3910
0.3546
0.5204
0.4534
0.6261
0.4894
0.4111
0.4041
0.4071
0.4445
0.5707
0.5794
0.4705
0.4751
0.6644
0.4617
0.6056
0.4936
0.3399
0.6065
0.3571
0.4983
0.4027
0.5389
0.4365
0.4425
0.5411
0.3663
0.2785
0.3887
0.3926
0.5118
0.5249
0.4811
0.5969
0.6046
0.6405
0.5780
0.4417
0.4515
0.5821
0.5814
0.3951
0.3333
0.4259
0.5493
0.5188
0.5234
0.5476
0.5467
0.3926
0.5326
0.3165
0.6080
0.4545
0.4870
0.5797
0.3987
0.4010
0.6013
0.5269
0.4730
0.7203
0.5212
0.4970
0.4675
0.4595
0.4976
0.4079
0.5034
0.5670
0.5022
0.3970
0.5636
0.5618
0.4095
0.5605
0.5042
0.5033
0.4022
0.4292
0.3490
0.4348
0.5329
0.4665
0.3530
0.6369
0.5050
0.4601
0.5681
0.5542
0.4473
0.3783
0.5258
0.4647
0.4617
0.4077
0.5200
0.4105
0.5123
0.5445
0.5234
0.4825
0.3496
0.4567
0.5142
0.4641
0.4884
0.4165
0.6277
0.4369
0.6796
0.6776
0.5201
0.5198
0.4490
0.4709
0.5492
0.3541
0.7185
0.6308
0.5499
0.5053
0.6805
0.5516
0.5642
0.6127
0.5989
0.5430
0.4671
0.5692
0.4159
0.3579
0.3539
0.4163
0.5904
0.5797
0.3785
0.4453
0.3979
0.4921
0.4419
0.5182
0.5360
0.4441
0.5977
0.4305
0.4378
0.3795
0.5762
0.6095
0.6057
0.4004
0.5052
0.5606
0.6588
0.4411
0.5409
0.4464
0.5044
0.4298
0.7554
0.3898
0.5426
0.6515
0.2165
0.5332
0.4503
0.5521
0.6881
0.5300
0.4655
0.5276
0.5817
0.2895
0.4950
0.5388
0.4333
0.4482
0.2804
0.5815
0.4667
0.3407
0.5387
0.4625
0.5204
0.4428
0.4112
0.4446
0.5070
0.4527
0.6560
0.4574
0.4093
0.6037
0.5681
0.5058
0.6056
0.5929
0.5235
0.5714
0.6004
0.4895
0.4180
0.5846
0.6292
0.7843
0.5635
0.4799
0.4490
0.6026
0.5079
0.5349
0.4204
0.2938
0.4822
0.5270
0.5274
0.5186
0.3690
0.5339
0.6673
0.5263
0.4765
0.5526
0.4649
0.4262
0.4475
0.5457
0.5915
0.6320
0.3550
0.4745
0.6577
0.4214
0.5477
0.4770
0.5028
0.6060
0.5493
0.6042
0.5928
0.4980
0.5422
0.5097
0.4490
0.5564
0.4668
0.5108
0.3790
0.4562
0.5210
0.4745
0.5173
0.4961
0.4909
0.5370
0.4407
0.5146
0.5790
0.4393
0.5261
0.4864
0.5266
0.4195
0.6244
0.4600
0.4314
0.4423
0.4895
0.3949
0.3715
0.6434
0.4632
0.5247
0.4684
0.6698
0.5004
0.4795
0.5169
0.4820
0.5195
0.4850
0.4499
0.5917
0.4538
0.4947
0.5704
0.4893
0.4082
0.4309
0.6341
0.5455
0.5532
0.4758
0.4089
0.5149
0.5479
0.5187
0.5153
0.5581
0.5175
0.5567
0.6430
0.4989
0.5231
0.5946
0.6268
0.4071
0.3566
0.4890
0.4277
0.5540
0.4310
0.3035
0.5254
0.4104
0.4790
0.3100
0.5118
0.4289
0.6012
0.4591
0.3883
0.4897
0.5860
0.5014
0.4350
0.4529
0.4886
0.5006
0.4855
0.4261
0.5197
0.6423
0.3664
0.5585
0.3852
0.5365
0.6408
0.5606
0.4982
0.5779
0.5234
0.5939
0.5134
0.5835
0.5058
0.5289
0.5203
0.5356
0.6620
0.4215
0.3574
0.6083
0.4556
0.4908
0.4041
0.5859
0.4658
0.5693
0.4966
0.4416
0.5398
0.4246
0.2598
0.5495
0.4982
0.5491
0.4891
0.4878
0.4454
0.4384
0.5235
0.4040
0.5563
0.5145
0.4042
0.5127
0.4590
0.4889
0.4891
0.5436
0.4148
0.4899
0.5027
0.5361
0.6540
0.5677
0.5250
0.4262
0.4082
0.4180
0.5334
0.4531
0.3550
0.5066
0.6236
0.5232
0.4906
0.5108
0.3964
0.3795
0.5768
0.5430
0.3585
0.5848
0.5115
0.4533
0.4526
0.4677
0.5977
0.5652
0.5687
0.5034
0.5637
0.4455
0.5930
0.4860
0.4721
0.4658
0.5924
0.4140
0.4812
0.5904
0.4623
0.5354
0.6085
0.4601
0.4129
0.5624
0.3649
0.3948
0.4994
0.5880
0.6416
0.5027
0.4993
0.4483
0.5296
0.3485
0.5313
0.4277
0.5628
0.5071
0.4999
0.5444
0.3333
0.4688
0.4526
0.5142
0.4533
0.4650
0.5366
0.5142
0.4875
0.4014
0.6038
0.5582
0.5644
0.4970
0.5094
0.5013
0.4979
0.5488
0.6231
0.4107
0.6048
0.5362
0.5135
0.4796
0.5282
0.3918
0.5358
0.4653
0.5182
0.5254
0.3812
0.5334
0.4574
0.4937
0.5607
0.6915
0.5385
0.5308
0.4349
0.4916
0.5899
0.4158
0.4777
0.4755
0.4726
0.4591
0.4572
0.4282
0.4891
0.4598
0.5078
0.6391
0.5025
0.4562
0.3942
0.4981
0.4037
0.4795
0.4498
0.4400
0.4603
0.5064
0.5278
0.4121
0.6254
0.4450
0.7780
0.4973
0.5878
0.4991
0.3754
0.3863
0.5242
0.5427
0.5307
0.3970
0.5727
0.4690
0.5884
0.4737
0.5679
0.3663
0.6194
0.4023
0.4929
0.4842
0.4568
0.4889
0.4103
0.4525
0.5253
0.3191
0.4857
0.5852
0.4752
0.4863
0.4782
0.5593
0.3997
0.5422
0.4374
0.3960
0.4717
0.5463
0.4271
0.4214
0.2791
0.3374
0.4403
0.4675
0.3967
0.5228
0.4404
0.5650
0.5472
0.6263
0.5418
0.3757
0.5855
0.5418
0.5854
0.4986
0.5362
0.5266
0.4479
0.3670
0.5210
0.5288
0.4864
0.4806
0.4649
0.6118
0.5412
0.5620
0.5245
0.5224
0.5085
0.3940
0.5312
0.5551
0.4542
0.5507
0.6211
0.5642
0.3978
0.3828
0.4908
0.4762
0.4880
0.5409
0.4325
0.4716
0.5803
0.6278
0.4802
0.4265
0.3810
0.5136
0.3161
0.4137
0.3819
0.3917
0.4357
0.4830
0.3415
0.4909
0.5329
0.3973
0.6003
0.5235
0.5279
0.5147
0.4857
0.5111
0.4007
0.5910
0.5125
0.4841
0.6395
0.5632
0.2011
0.5038
0.4746
0.4043
0.3966
0.5313
0.5096
0.4894
0.6565
0.6120
0.3777
0.4364
0.5583
0.5090
0.5144
0.4587
0.4665
0.4702
0.4142
0.4438
0.4790
0.4535
0.4999
0.5519
0.5599
0.5083
0.3904
0.4964
0.4544
0.4521
0.5615
0.6072
0.4346
0.5229
0.5579
0.4814
0.4003
0.3563
0.4055
0.4789
0.5523
0.4989
0.3012
0.3481
0.5752
0.4767
0.4972
0.4743
0.6044
0.4113
0.4757
0.4972
0.4199
0.4522
0.4887
0.3753
0.4838
0.4469
0.4658
0.4872
0.5718
0.4469
0.5365
0.5332
0.4315
0.6523
0.3918
0.4938
0.5196
0.4842
0.4279
0.5541
0.4724
0.5000
0.5292
0.5323
0.4474
0.6145
0.3064
0.4638
0.5089
0.3742
0.5444
0.5354
0.4209
0.4504
0.5075
0.5874
0.4662
0.4432
0.5291
0.4070
0.5908
0.4998
0.8060
0.5133
0.4957
0.3969
0.5038
0.4191
0.6140
0.4282
0.4245
0.4229
0.5385
0.5324
0.4755
0.4812
0.4280
0.4909
0.5061
0.5997
0.4332
0.6014
0.4724
0.5917
0.5205
0.4130
0.5354
0.3898
0.4576
0.5271
0.5041
0.5078
0.4277
0.4580
0.5273
0.4629
0.5176
0.5441
0.2470
0.5513
0.6703
0.4271
0.5827
0.2731
0.5529
0.4581
0.6374
0.5266
0.4462
0.5015
0.3620
0.5292
0.5544
0.5104
0.6188
0.5002
0.4477
0.3958
0.5085
0.5429
0.5544
0.4576
0.4435
0.5430
0.4628
0.5960
0.6608
0.4511
0.4287
0.5458
0.5442
0.4934
0.4236
0.5401
0.4451
0.3363
0.5252
0.4775
0.4933
0.3683
0.3788
0.5676
0.5015
0.5693
0.4818
0.5053
0.3899
0.5165
0.3745
0.5223
0.4284
0.5056
0.3344
0.4123
0.4331
0.5723
0.3486
0.3911
0.6173
0.5571
0.5426
0.4067
0.6625
0.4791
0.4573
0.4410
0.5358
0.5410
0.4851
0.5018
0.5335
0.4774
0.4941
0.4884
0.4230
0.6066
0.4861
0.4665
0.5931
0.4127
0.4396
0.5332
0.5198
0.4767
0.5160
0.6296
0.5087
0.6162
0.5360
0.4523
0.5472
0.4882
0.5458
0.4874
0.4619
0.5482
0.4412
0.5956
0.4086
0.6094
0.5675
0.3583
0.4378
0.3948
0.5502
0.5369
0.4839
0.4536
0.5454
0.4494
0.4897
0.5178
0.5149
0.3837
0.4571
0.5108
0.4451
0.5423
0.4586
0.5158
0.4634
0.5167
0.5475
0.5726
0.4063
0.4467
0.5372
0.4730
0.4697
0.4858
0.5156
0.5620
0.5428
0.6071
0.6154
0.4866
0.6095
0.4236
0.5795
0.5645
0.4698
0.5176
0.5277
0.5571
0.5271
0.5007
0.4664
0.5622
0.5005
0.4368
0.6684
0.6043
0.3980
0.4134
0.5720
0.4907
0.4004
0.3615
0.4672
0.4551
0.4324
0.4562
0.4488
0.5864
0.6096
0.5470
0.3722
0.4708
0.4094
0.5005
0.4934
0.5801
0.5134
0.4473
0.4005
0.3967
0.6863
0.4218
0.3571
0.5193
0.4294
0.5332
0.4893
0.4825
0.4571
0.5411
0.5737
0.5621
0.4866
0.4369
0.4768
0.4978
0.4507
0.3156
0.5506
0.6365
0.4467
0.2863
0.5300
0.5404
0.5854
0.4489
0.4059
0.6497
0.5115
0.5930
0.6102
0.4724
0.3719
0.4636
0.3848
0.6959
0.5750
0.5721
0.5371
0.6031
0.5840
0.4483
0.3754
0.4709
0.6311
0.5230
0.3964
0.5567
0.4674
0.4320
0.4000
0.3363
0.5551
0.4747
0.5674
0.6147
0.6404
0.4974
0.4953
0.3524
0.4373
0.5455
0.4178
0.4011
0.5513
0.5231
0.5307
0.5266
0.5458
0.4848
0.4720
0.5693
0.5234
0.3513
0.4452
0.6663
0.5525
0.5791
0.5269
0.5329
0.4831
0.4724
0.4303
0.4875
0.4535
0.4735
0.4516
0.5567
0.3691
0.4376
0.4592
0.6115
0.3746
0.6348
0.4908
0.5660
0.4111
0.5285
0.4169
0.3440
0.4382
0.4223
0.5044
0.3740
0.6818
0.4166
0.4725
0.5529
0.5240
0.6014
0.4915
0.5831
0.5368
0.3102
0.4927
0.4577
0.3525
0.5338
0.5109
0.4583
0.6075
0.6540
0.4598
0.5578
0.5699
0.5062
0.4964
0.4553
0.4791
0.4031
0.3852
0.4954
0.4997
0.5178
0.4615
0.4686
0.3616
0.3596
0.4759
0.3451
0.4267
0.4797
0.5601
0.4711
0.3296
0.5754
0.4943
0.5287
0.4942
0.4930
0.6323
0.4586
0.5697
0.4840
0.5345
0.5021
0.4246
0.4789
0.5414
0.3816
0.5309
0.3652
0.5323
0.3311
0.4713
0.5456
0.2785
0.5119
0.4662
0.3092
0.5326
0.5118
0.5662
0.4082
0.6210
0.6758
0.4821
0.4959
0.5450
0.5836
0.4502
0.4669
0.4588
0.5923
0.3822
0.5366
0.3656
0.4655
0.5318
0.4318
0.5171
0.6850
0.5779
0.5254
0.4528
0.4250
0.6041
0.5820
0.6089
0.6106
0.4894
0.4444
0.4410
0.5459
0.3862
0.5473
0.5018
0.5177
0.5071
0.4750
0.3628
0.3769
0.5077
0.4692
0.4918
0.5172
0.4577
0.5374
0.5754
0.5341
0.4482
0.5914
0.5584
0.5657
0.3415
0.3998
0.7389
0.3606
0.3545
0.4979
0.5449
0.5769
0.3953
0.5835
0.3940
0.4441
0.5277
0.4720
0.5219
0.5512
0.4289
0.5679
0.6457
0.6083
0.5733
0.5414
0.4812
0.5215
0.5347
0.3861
0.5147
0.5508
0.4816
0.4047
0.5341
0.6341
0.5167
0.3947
0.4277
0.5222
0.5471
0.4000
0.4730
0.4942
0.4628
0.4026
0.4426
0.4508
0.4453
0.4311
0.4931
0.5277
0.3903
0.6447
0.4444
0.6062
0.5097
0.4851
0.3998
0.4745
0.4326
0.4657
0.6107
0.5845
0.6529
0.4910
0.4626
0.4949
0.6490
0.4565
0.4118
0.5169
0.4745
0.3793
0.5316
0.4075
0.5586
0.5870
0.6067
0.5035
0.4307
0.5221
0.5669
0.5389
0.5423
0.5677
0.4963
0.5775
0.5448
0.4723
0.5960
0.6634
0.5726
0.5531
0.5795
0.4679
0.5274
0.4730
0.4058
0.5243
0.5297
0.4578
0.4177
0.4559
0.4336
0.3975
0.5383
0.4793
0.4374
0.5237
0.4113
0.5004
0.5456
0.4993
0.4065
0.4238
0.4829
0.5662
0.4624
0.3682
0.5155
0.4595
0.4615
0.5286
0.5789
0.5758
0.5802
0.5388
0.2429
0.5691
0.4994
0.5339
0.4994
0.4187
0.3932
0.4993
0.4407
0.4026
0.4102
0.5215
0.4607
0.6580
0.4921
0.4838
0.4984
0.4943
0.4564
0.5537
0.5764
0.5053
0.4936
0.4630
0.4979
0.7078
0.5739
0.4793
0.5488
0.4135
0.5490
0.4410
0.3486
0.5179
0.5149
0.5042
0.4886
0.4978
0.4480
0.4977
0.5685
0.6364
0.5173
0.3978
0.3716
0.5867
0.5506
0.4894
0.4748
0.5802
0.4429
0.4634
0.5006
0.5543
0.4335
0.4089
0.4951
0.4029
0.4944
0.3445
0.4695
0.3539
0.3902
0.5466
0.3904
0.5091
0.5308
0.5005
0.4994
0.1973
0.4813
0.4937
0.5091
0.5670
0.5075
0.4416
0.5612
0.4227
0.3817
0.6081
0.5572
0.5070
0.4236
0.4054
0.5531
0.3099
0.6721
0.3785
0.4413
0.5206
0.5203
0.6676
0.4909
0.4914
0.4811
0.4713
0.4691
0.5259
0.4815
0.5903
0.5015
0.5760
0.4878
0.4629
0.5902
0.4674
0.5106
0.4027
0.5573
0.6417
0.5589
0.4003
0.4152
0.4188
0.5451
0.3329
0.4348
0.5888
0.5900
0.5031
0.5600
0.4925
0.5456
0.5815
0.3926
0.3367
0.6540
0.3683
0.4583
0.5358
0.4315
0.4159
0.4996
0.4733
0.5039
0.5787
0.4895
0.4064
0.4128
0.4863
0.5033
0.4286
0.5862
0.3286
0.5106
0.4370
0.3871
0.5510
0.3857
0.5845
0.5644
0.5616
0.4773
0.5858
0.4302
0.3850
0.5432
0.5345
0.6049
0.3829
0.4509
0.5402
0.4665
0.5414
0.5436
0.3871
0.2905
0.4252
0.5910
0.4986
0.4365
0.5170
0.5572
0.4905
0.4971
0.5927
0.5522
0.6009
0.5508
0.7049
0.4760
0.5363
0.3986
0.5303
0.5321
0.6956
0.5435
0.3993
0.5820
0.4777
0.4202
0.4973
0.5382
0.3302
0.4678
0.4935
0.5135
0.6464
0.5131
0.3861
0.6278
0.4653
0.4429
0.2961
0.4983
0.5280
0.4955
0.5401
0.5203
0.5586
0.5059
0.5460
0.4978
0.5802
0.4463
0.4393
0.5272
0.5093
0.5121
0.6922
0.4061
0.5033
0.4547
0.4776
0.5749
0.4587
0.5204
0.4445
0.6718
0.6969
0.3441
0.5590
0.3495
0.4469
0.3346
0.3936
0.4881
0.6515
0.6140
0.4119
0.2955
0.6832
0.3601
0.4010
0.5668
0.5398
0.3554
0.4516
0.5151
0.5237
0.5073
0.4555
0.3238
0.5103
0.6865
0.4883
0.4121
0.4620
0.4452
0.4756
0.3938
0.4408
0.4377
0.5499
0.5319
0.5982
0.6425
0.4699
0.4378
0.5934
0.4393
0.6461
0.3441
0.4394
0.5031
0.4887
0.5050
0.5144
0.4929
0.4885
0.4789
0.4513
0.4636
0.5948
0.3777
0.4914
0.3221
0.5435
0.3129
0.5121
0.6875
0.4008
0.4262
0.6017
0.6192
0.5623
0.5114
0.3932
0.4969
0.4218
0.5138
0.6134
0.5676
0.5787
0.4069
0.5437
0.6498
0.3684
0.4638
0.6155
0.6372
0.7783
0.5949
0.4854
0.5084
0.4902
0.4311
0.6577
0.4460
0.4851
0.3129
0.5020
0.4914
0.4917
0.4821
0.4402
0.4395
0.4386
0.5035
0.4686
0.2842
0.5620
0.5178
0.4139
0.5032
0.4573
0.6265
0.3567
0.4112
0.5065
0.4881
0.5014
0.5340
0.6309
0.6307
0.3447
0.4499
0.5964
0.4393
0.4412
0.4562
0.4615
0.4749
0.4814
0.7875
0.4994
0.4079
0.4352
0.4942
0.4195
0.5035
0.5233
0.5243
0.4607
0.3906
0.6798
0.6284
0.4765
0.3729
0.4298
0.4699
0.6234
0.6229
0.4314
0.4395
0.5298
0.5392
0.5759
0.3636
0.5720
0.6812
0.6112
0.5811
0.6783
0.5960
0.4563
0.5913
0.6128
0.4593
0.6379
0.5522
0.4346
0.5056
0.5655
0.4527
0.5195
0.5246
0.3971
0.5888
0.5684
0.6150
0.6195
0.2124
0.7835
0.6591
0.4185
0.5636
0.5373
0.5330
0.5756
0.5490
0.5601
0.5513
0.5500
0.5854
0.5643
0.5487
0.4458
0.4827
0.4983
0.4478
0.5961
0.4170
0.5844
0.4256
0.5773
0.4025
0.7931
0.3616
0.4790
0.4034
0.4434
0.3341
0.6237
0.4341
0.4361
0.3996
0.5010
0.4932
0.3931
0.5743
0.4507
0.3938
0.5083
0.5056
0.4095
0.4941
0.4068
0.6860
0.5104
0.6749
0.4472
0.4608
0.5068
0.5099
0.4610
0.5250
0.5712
0.4796
0.5185
0.5302
0.3866
0.5142
0.3470
0.5050
0.5447
0.5468
0.5201
0.6943
0.4723
0.4121
0.5146
0.5594
0.5086
0.4607
0.4690
0.3713
0.4731
0.4426
0.4233
0.5325
0.4867
0.4048
0.4141
0.4116
0.6439
0.5474
0.5399
0.3438
0.7114
0.4705
0.5206
0.4460
0.4353
0.4699
0.5145
0.4733
0.5674
0.4232
0.5094
0.5205
0.6534
0.3950
0.4508
0.5012
0.5052
0.5653
0.4432
0.5615
0.4661
0.4729
0.5269
0.5199
0.4897
0.5504
0.6219
0.5273
0.4272
0.6671
0.6332
0.6672
0.5997
0.4714
0.3178
0.3574
0.6895
0.5515
0.5093
0.4849
0.5539
0.4840
0.4661
0.5292
0.5550
0.5281
0.5386
0.4258
0.5237
0.4945
0.5814
0.5716
0.5000
0.5792
0.4842
0.5193
0.5665
0.4568
0.4837
0.5794
0.4540
0.5537
0.4841
0.3935
0.4718
0.4989
0.5152
0.4926
0.6077
0.4441
0.5815
0.4400
0.6387
0.5822
0.5001
0.5177
0.4578
0.4732
0.4568
0.4639
0.4974
0.4894
0.5478
0.4388
0.5816
0.4870
0.5640
0.5124
0.4751
0.4953
0.5081
0.4739
0.5575
0.4280
0.5846
0.5119
0.6692
0.5358
0.5840
0.4344
0.3353
0.5443
0.5222
0.4945
0.5947
0.4910
0.3410
0.6044
0.4116
0.5231
0.4740
0.5814
0.5687
0.3639
0.4695
0.4210
0.3997
0.3398
0.5011
0.3732
0.3910
0.4952
0.2814
0.5033
0.5136
0.3779
0.7581
0.5062
0.5150
0.4927
0.6137
0.4451
0.5399
0.4441
0.4709
0.3873
0.4604
0.5070
0.4673
0.5094
0.5968
0.5200
0.5516
0.5167
0.5210
0.4108
0.5569
0.3842
0.4596
0.5184
0.5200
0.4449
0.4718
0.4559
0.5040
0.4471
0.4922
0.4964
0.4352
0.3312
0.4959
0.5791
0.5679
0.4048
0.5623
0.6378
0.5080
0.4721
0.4480
0.5193
0.4305
0.4891
0.4390
0.6085
0.5091
0.5524
0.5133
0.5209
0.5617
0.5896
0.4827
0.4592
0.5448
0.4286
0.3383
0.4632
0.5191
0.5332
0.4426
0.5337
0.4899
0.4650
0.5495
0.4501
0.4068
0.4505
0.4667
0.5391
0.5485
0.5802
0.6074
0.4816
0.4994
0.5450
0.4990
0.6378
0.4755
0.4289
0.4327
0.6328
0.5246
0.4509
0.3304
0.4829
0.5343
0.4980
0.5241
0.5256
0.5656
0.4670
0.5426
0.5047
0.4882
0.5189
0.5770
0.5147
0.3685
0.4002
0.4439
0.5321
0.5024
0.4618
0.5446
0.3419
0.5786
0.3915
0.3978
0.5146
0.4207
0.4597
0.4164
0.4543
0.4419
0.5916
0.4874
0.4957
0.5027
0.5020
0.5530
0.2587
0.5932
0.3886
0.4988
0.6056
0.3805
0.5140
0.5888
0.6836
0.4496
0.4353
0.5246
0.5699
0.5092
0.6754
0.4464
0.5456
0.6452
0.6109
0.5608
0.4885
0.4753
0.4905
0.6080
0.5540
0.2788
0.4407
0.4331
0.4993
0.4625
0.5339
0.5476
0.5074
0.4899
0.4720
0.5059
0.5151
0.4970
0.5209
0.5569
0.4604
0.5032
0.5463
0.3608
0.4468
0.5235
0.4326
0.5912
0.4693
0.4796
0.5202
0.4451
0.6784
0.4559
0.4954
0.5128
0.5141
0.4999
0.5219
0.5116
0.6223
0.5540
0.6423
0.5308
0.5677
0.4123
0.4260
0.5731
0.4187
0.5411
0.4607
0.3949
0.4361
0.5867
0.3521
0.5251
0.6319
0.4594
0.4212
0.5526
0.5755
0.5301
0.4825
0.2758
0.4733
0.4912
0.5949
0.5962
0.5922
0.4639
0.4727
0.5879
0.4097
0.5862
0.5983
0.5008
0.5619
0.4693
0.4147
0.5269
0.5963
0.4528
0.4460
0.4993
0.4558
0.3876
0.4841
0.5145
0.4137
0.4743
0.4365
0.4847
0.6388
0.4906
0.4793
0.3784
0.4864
0.5070
0.3348
0.2148
0.4219
0.4454
0.4550
0.5586
0.5830
0.5069
0.4290
0.5301
0.2952
0.4470
0.5238
0.6360
0.5308
0.4468
0.5666
0.4947
0.5111
0.4818
0.6341
0.4402
0.4770
0.5098
0.6152
0.5738
0.3770
0.4757
0.4965
0.5549
0.4602
0.5467
0.4335
0.4329
0.3755
0.4916
0.5345
0.4619
0.4734
0.4861
0.4826
0.3513
0.3079
0.5325
0.5534
0.6111
0.4159
0.4838
0.5368
0.5274
0.4217
0.4372
0.4501
0.5155
0.5925
0.4871
0.5334
0.4206
0.4575
0.5429
0.5017
0.6486
0.4769
0.5333
0.5286
0.5236
0.4244
0.4452
0.4343
0.5133
0.4571
0.4963
0.5128
0.4789
0.4642
0.6005
0.4317
0.5255
0.5723
0.5500
0.3823
0.4425
0.5940
0.6398
0.5701
0.3959
0.5179
0.5612
0.4968
0.5632
0.4645
0.4335
0.6231
0.3903
0.4861
0.5608
0.5241
0.4829
0.4729
0.6389
0.5225
0.4567
0.4789
0.5956
0.3453
0.4914
0.5564
0.5420
0.4714
0.3429
0.3997
0.4534
0.4143
0.6097
0.5144
0.4634
0.6584
0.5648
0.5897
0.5139
0.4182
0.5374
0.3817
0.5229
0.5320
0.5550
0.5803
0.6141
0.4650
0.5894
0.3712
0.7015
0.4194
0.4898
0.4105
0.4347
0.5811
0.4710
0.4893
0.6010
0.4238
0.4445
0.4429
0.3847
0.7533
0.4968
0.4317
0.5052
0.7033
0.6884
0.4675
0.4815
0.7252
0.6053
0.3803
0.5452
0.3414
0.5280
0.4873
0.5110
0.6001
0.5278
0.6010
0.4041
0.4984
0.4144
0.4685
0.4320
0.4023
0.4994
0.4801
0.4605
0.6077
0.4306
0.4566
0.5646
0.3386
0.4197
0.4771
0.3995
0.5954
0.4713
0.5098
0.5035
0.6124
0.4614
0.4943
0.4429
0.5117
0.4358
0.5236
0.4855
0.5604
0.6158
0.6560
0.5627
0.4488
0.4824
0.4983
0.5038
0.4350
0.4941
0.4705
0.5296
0.4608
0.5827
0.4193
0.4970
0.4747
0.4897
0.5049
0.5021
0.2908
0.4884
0.4121
0.4085
0.6757
0.4372
0.5012
0.4800
0.5872
0.4827
0.5823
0.5598
0.6097
0.4660
0.4453
0.5675
0.4214
0.5763
0.5414
0.4913
0.5478
0.4513
0.5410
0.4615
0.4700
0.4929
0.5872
0.3595
0.4620
0.5294
0.5330
0.4465
0.5617
0.5405
0.5114
0.2933
0.7021
0.4978
0.5583
0.4647
0.6134
0.6666
0.4523
0.5611
0.3760
0.4189
0.4517
0.5331
0.4878
0.6271
0.5235
0.4030
0.5181
0.5487
0.4843
0.4665
0.4828
0.7961
0.4546
0.3405
0.5511
0.4911
0.4545
0.5112
0.4525
0.4712
0.4762
0.4323
0.4346
0.4553
0.4592
0.5694
0.4904
0.4538
0.6520
0.6371
0.4596
0.3963
0.6052
0.4509
0.5232
0.3971
0.4083
0.5256
0.6069
0.4672
0.5103
0.3632
0.5115
0.5432
0.4853
0.5358
0.4742
0.5643
0.5779
0.3806
0.5376
0.5025
0.4504
0.5573
0.3922
0.4587
0.6444
0.5508
0.4613
0.5114
0.4674
0.4090
0.6087
0.3037
0.5996
0.3758
0.5168
0.5916
0.6454
0.4975
0.4037
0.5033
0.5828
0.5084
0.6099
0.4424
0.4893
0.6720
0.5556
0.5121
0.4694
0.4576
0.5882
0.3223
0.4305
0.5986
0.4282
0.6218
0.4454
0.4753
0.4367
0.4879
0.5292
0.5164
0.4696
0.5577
0.5565
0.5165
0.6487
0.5247
0.5379
0.4582
0.5305
0.5007
0.5984
0.5678
0.4817
0.5414
0.4845
0.4810
0.7087
0.5523
0.4380
0.4850
0.4422
0.5293
0.5170
0.4415
0.4901
0.5242
0.5780
0.5462
0.5766
0.3495
0.4582
0.5655
0.4830
0.4978
0.6236
0.5831
0.4864
0.4885
0.4723
0.3951
0.5129
0.4758
0.4899
0.5581
0.6208
0.6335
0.3239
0.4781
0.5018
0.5210
0.5117
0.4099
0.5346
0.3297
0.4677
0.6643
0.4473
0.4272
0.5455
0.3949
0.4262
0.4412
0.3680
0.6906
0.4846
0.4779
0.5542
0.6645
0.5850
0.3955
0.5114
0.3418
0.5234
0.5642
0.5066
0.7865
0.4397
0.5083
0.6401
0.5017
0.4267
0.4970
0.4256
0.4973
0.3355
0.5228
0.4684
0.5591
0.4910
0.5273
0.5056
0.3644
0.4437
0.3130
0.7002
0.5241
0.3553
0.4179
0.5174
0.4672
0.5322
0.5028
0.4359
0.3879
0.4879
0.4145
0.4935
0.5709
0.4848
0.4456
0.5693
0.3560
0.3840
0.5472
0.3793
0.3981
0.4800
0.4515
0.5584
0.4936
0.6012
0.6792
0.7220
0.4479
0.5009
0.5380
0.4882
0.4585
0.4281
0.4669
0.4945
0.4946
0.6276
0.4938
0.4677
0.5270
0.6254
0.4453
0.4117
0.6290
0.5894
0.4934
0.4895
0.4713
0.5252
0.5077
0.5393
0.4561
0.2917
0.4455
0.5661
0.3850
0.4098
0.4271
0.5644
0.4456
0.4877
0.4750
0.5491
0.5521
0.4753
0.5865
0.5194
0.3641
0.5059
0.5703
0.4849
0.5041
0.5671
0.5886
0.4017
0.5271
0.4408
0.5003
0.5416
0.5325
0.3999
0.6643
0.4099
0.3250
0.3819
0.5525
0.4251
0.4286
0.3773
0.4847
0.5632
0.4261
0.4892
0.5746
0.5351
0.7107
0.3883
0.4539
0.4935
0.3491
0.5617
0.5491
0.5119
0.3242
0.5944
0.6187
0.5721
0.6554
0.5594
0.5023
0.4247
0.4767
0.4393
0.4651
0.5053
0.4946
0.5900
0.5300
0.2837
0.4491
0.4023
0.3754
0.4789
0.4691
0.5348
0.5241
0.3920
0.5468
0.3787
0.4606
0.4762
0.5678
0.4512
0.6098
0.4756
0.4791
0.3428
0.4949
0.5705
0.5237
0.4028
0.3818
0.5469
0.5078
0.4739
0.4336
0.4207
0.5971
0.4043
0.5621
0.5756
0.4054
0.4841
0.4825
0.3961
0.5968
0.4971
0.4524
0.4399
0.6257
0.5559
0.4940
0.6270
0.4082
0.5002
0.5563
0.5416
0.4985
0.4715
0.5224
0.4678
0.4894
0.5152
0.4853
0.7183
0.5571
0.5927
0.5626
0.6245
0.4146
0.4704
0.4645
0.5361
0.3384
0.5423
0.4749
0.5801
0.5288
0.5845
0.3915
0.5539
0.5187
0.4740
0.4861
0.4940
0.3791
0.3062
0.4804
0.4763
0.4124
0.3248
0.4473
0.5601
0.4539
0.6037
0.5177
0.5444
0.3779
0.4714
0.5408
0.3344
0.5695
0.6611
0.4688
0.4216
0.4470
0.5003
0.5515
0.5619
0.4630
0.4729
0.4977
0.3429
0.4788
0.5332
0.4745
0.5059
0.4783
0.5322
0.4386
0.4714
0.4570
0.4301
0.5403
0.4467
0.4683
0.5762
0.4033
0.4733
0.5656
0.4663
0.6703
0.4328
0.5423
0.3830
0.5003
0.4558
0.4419
0.4968
0.4978
0.5926
0.5890
0.4981
0.5805
0.4563
0.6721
0.4851
0.6295
0.5402
0.5990
0.5832
0.3621
0.5745
0.4448
0.4261
0.4279
0.4138
0.4267
0.5370
0.2602
0.5418
0.3816
0.4336
0.5797
0.5148
0.5102
0.4460
0.5220
0.4838
0.3817
0.5759
0.4563
0.4610
0.4836
0.5674
0.3814
0.4413
0.4169
0.5333
0.4715
0.5309
0.5552
0.5727
0.4652
0.5549
0.5667
0.5128
0.4578
0.5403
0.5339
0.5321
0.4894
0.4744
0.4700
0.4590
0.4348
0.5466
0.5785
0.6487
0.4529
0.5600
0.4675
0.4437
0.3807
0.6129
0.4227
0.4988
0.8235
0.5915
0.4271
0.5635
0.3696
0.5172
0.4705
0.3453
0.5310
0.4543
0.5539
0.4436
0.4296
0.4959
0.5036
0.5270
0.5733
0.4444
0.5718
0.5636
0.4375
0.3023
0.6244
0.4041
0.5363
0.4820
0.5490
0.5408
0.5539
0.4705
0.6558
0.5480
0.5302
0.5367
0.5866
0.4895
0.4962
0.4923
0.5072
0.5034
0.6087
0.5500
0.5204
0.4920
0.4920
0.3639
0.5552
0.5765
0.4492
0.4609
0.5238
0.3369
0.4068
0.5606
0.4263
0.4307
0.5924
0.4997
0.4558
0.5603
0.5382
0.3899
0.3702
0.6953
0.4246
0.6216
0.4322
0.4985
0.4842
0.4678
0.6675
0.5840
0.5358
0.4359
0.5334
0.5340
0.3613
0.5159
0.4982
0.5055
0.3039
0.5019
0.5498
0.4924
0.5269
0.4635
0.6066
0.3404
0.5926
0.4293
0.4453
0.5094
0.3368
0.3885
0.4840
0.5558
0.4221
0.4900
0.5461
0.6145
0.5075
0.5894
0.4572
0.5012
0.6192
0.4496
0.5389
0.5356
0.4120
0.5712
0.5525
0.3559
0.4834
0.5156
0.5306
0.4587
0.5935
0.4401
0.3023
0.3692
0.3320
0.4784
0.4329
0.4948
0.5867
0.4217
0.5571
0.3807
0.5877
0.2939
0.4305
0.4617
0.4368
0.5425
0.4854
0.5544
0.5591
0.6668
0.6731
0.5288
0.3827
0.4909
0.5620
0.3461
0.5316
0.5344
0.5862
0.6313
0.4591
0.5416
0.4736
0.5794
0.4470
0.5479
0.5522
0.5368
0.4769
0.4254
0.4918
0.5321
0.6880
0.5356
0.4107
0.4985
0.4830
0.4795
0.4658
0.4595
0.5082
0.5419
0.4886
0.5059
0.2875
0.5654
0.5108
0.4411
0.5673
0.5890
0.4842
0.5829
0.5244
0.4102
0.6581
0.4377
0.6290
0.4609
0.5435
0.4863
0.6293
0.6073
0.3803
0.5109
0.6418
0.5651
0.6414
0.4111
0.5355
0.4536
0.4793
0.4813
0.5169
0.6181
0.4067
0.4335
0.3723
0.3910
0.6167
0.6609
0.3394
0.4793
0.4321
0.4044
0.5780
0.4769
0.4441
0.5359
0.5712
0.6033
0.3779
0.4002
0.4686
0.4931
0.3439
0.5547
0.3784
0.6046
0.3437
0.6126
0.3888
0.5108
0.4240
0.6443
0.6053
0.4708
0.5990
0.4537
0.4517
0.4362
0.4694
0.5462
0.6669
0.5129
0.5612
0.4350
0.5132
0.4428
0.3774
0.3927
0.4681
0.5180
0.5183
0.4206
0.3545
0.5237
0.5257
0.5503
0.5751
0.4861
0.4947
0.4537
0.3848
0.4793
0.3929
0.3935
0.4511
0.5705
0.5249
0.5342
0.4387
0.5656
0.6285
0.4903
0.5046
0.6198
0.5484
0.6845
0.5219
0.5789
0.4760
0.4127
0.5934
0.5195
0.5059
0.5197
0.4913
0.6034
0.5281
0.4235
0.5590
0.5014
0.6080
0.5243
0.4813
0.5231
0.5630
0.5544
0.5110
0.4001
0.4117
0.3347
0.5880
0.5111
0.2906
0.4848
0.3899
0.3573
0.5215
0.5008
0.5056
0.3898
0.4805
0.6283
0.4601
0.5648
0.6583
0.5157
0.4943
0.4888
0.4739
0.4704
0.5612
0.5870
0.5904
0.5418
0.5424
0.4942
0.4926
0.5237
0.5581
0.5957
0.4987
0.4635
0.4385
0.5373
0.5009
0.4263
0.4386
0.4167
0.5608
0.5148
0.4033
0.5273
0.4862
0.4017
0.5125
0.4909
0.5105
0.5623
0.5172
0.4163
0.4648
0.5088
0.7589
0.5940
0.5815
0.5456
0.4426
0.5696
0.5350
0.5204
0.4765
0.4723
0.6353
0.4066
0.6361
0.2819
0.4483
0.3824
0.4979
0.6294
0.6034
0.4408
0.5696
0.4848
0.5131
0.4785
0.4784
0.4929
0.4845
0.5169
0.5354
0.5413
0.6269
0.4479
0.7725
0.4526
0.4669
0.4465
0.4688
0.4804
0.5193
0.5180
0.3334
0.4549
0.2189
0.4845
0.4716
0.4002
0.4222
0.5324
0.4142
0.5598
0.5217
0.4734
0.3608
0.5145
0.4117
0.5805
0.4516
0.4752
0.5657
0.4722
0.5545
0.4493
0.4590
0.4413
0.4597
0.4874
0.3542
0.4589
0.5006
0.5887
0.5706
0.5075
0.5971
0.5522
0.5196
0.4935
0.5697
0.5455
0.5450
0.4674
0.5395
0.4788
0.6168
0.5004
0.5463
0.3998
0.5579
0.4530
0.5983
0.4376
0.3480
0.4498
0.4854
0.4561
0.3306
0.4170
0.5653
0.4170
0.4339
0.4580
0.4380
0.4658
0.5631
0.4960
0.5605
0.5207
0.4500
0.5062
0.5414
0.6196
0.5014
0.4118
0.5175
0.5184
0.5744
0.4314
0.4373
0.5623
0.4989
0.6486
0.4055
0.4495
0.6188
0.5643
0.6171
0.5532
0.4521
0.3818
0.5347
0.5144
0.3594
0.5124
0.4742
0.4362
0.4608
0.4709
0.4556
0.4704
0.4590
0.4439
0.4996
0.3848
0.4811
0.5243
0.5620
0.4878
0.4937
0.4465
0.4861
0.6195
0.4414
0.4792
0.4376
0.4839
0.4006
0.5284
0.6048
0.4633
0.5090
0.6015
0.6648
0.3986
0.4050
0.4822
0.4256
0.4611
0.5109
0.5064
0.4909
0.5512
0.4967
0.4447
0.4151
0.5200
0.6006
0.4584
0.4833
0.4890
0.5692
0.4856
0.4618
0.6138
0.4201
0.5456
0.4432
0.3855
0.4645
0.5012
0.5153
0.5156
0.5079
0.4918
0.4453
0.4101
0.4093
0.5209
0.5563
0.7605
0.5258
0.5544
0.5285
0.4517
0.4010
0.4907
0.5506
0.4917
0.5067
0.6509
0.4755
0.5287
0.4271
0.4947
0.4707
0.4394
0.4303
0.6133
0.4601
0.4364
0.3589
0.5909
0.5649
0.5071
0.4699
0.5174
0.5935
0.5639
0.4968
0.5660
0.5997
0.5017
0.5700
0.4326
0.4662
0.5990
0.4675
0.3829
0.3348
0.6657
0.5483
0.3204
0.5092
0.3356
0.5831
0.5034
0.5661
0.4198
0.3874
0.5124
0.5757
0.5903
0.6572
0.4721
0.4694
0.5481
0.4376
0.5511
0.3322
0.4649
0.4169
0.5099
0.4249
0.5060
0.6032
0.6375
0.5585
0.6359
0.4123
0.7092
0.4375
0.6121
0.4536
0.4908
0.5837
0.4439
0.5048
0.4924
0.5903
0.5878
0.4956
0.5469
0.5522
0.3851
0.5160
0.4664
0.5021
0.6082
0.3766
0.5624
0.5091
0.3327
0.5665
0.4084
0.5767
0.4563
0.5794
0.6684
0.4537
0.5492
0.5444
0.6113
0.4704
0.5805
0.3838
0.5170
0.4830
0.4831
0.6523
0.5936
0.5254
0.5652
0.5574
0.4460
0.5278
0.6133
0.4150
0.3783
0.6034
0.3532
0.5531
0.4701
0.5574
0.4055
0.4230
0.6462
0.5202
0.5761
0.5605
0.5642
0.4594
0.5446
0.3970
0.4851
0.4779
0.5586
0.5057
0.5243
0.4539
0.3907
0.4865
0.6395
0.4946
0.4095
0.3393
0.5050
0.6969
0.5593
0.5898
0.3491
0.4399
0.4906
0.4147
0.4163
0.6076
0.5709
0.5665
0.4017
0.5052
0.5431
0.4754
0.3427
0.5624
0.5116
0.4695
0.4457
0.5994
0.6886
0.3797
0.4679
0.4210
0.4512
0.4149
0.7189
0.4686
0.5112
0.4616
0.4361
0.5984
0.3997
0.5380
0.4988
0.5242
0.5452
0.4668
0.3798
0.6486
0.4711
0.3587
0.4033
0.4850
0.4377
0.4775
0.5682
0.4172
0.2277
0.4666
0.4484
0.5028
0.5961
0.4362
0.4841
0.4885
0.5798
0.3805
0.5804
0.3898
0.5087
0.4121
0.4871
0.4449
0.3432
0.4346
0.3918
0.4581
0.5585
0.5652
0.4669
0.4334
0.4892
0.6112
0.6183
0.4703
0.4501
0.4185
0.4780
0.4885
0.5300
0.5370
0.4155
0.4886
0.4875
0.4968
0.5239
0.4287
0.4585
0.3467
0.5355
0.3896
0.3902
0.4850
0.6287
0.5440
0.4986
0.5228
0.4541
0.5810
0.5652
0.3631
0.5247
0.4236
0.5176
0.4485
0.3238
0.4980
0.5989
0.4454
0.4109
0.6808
0.5196
0.4149
0.6081
0.4378
0.3975
0.4971
0.5752
0.5034
0.4667
0.6531
0.5496
0.5553
0.3005
0.4702
0.3838
0.6130
0.3624
0.4554
0.5735
0.4664
0.3935
0.4910
0.5676
0.4842
0.3979
0.6745
0.5574
0.5087
0.5349
0.5346
0.5557
0.5577
0.4404
0.5669
0.5395
0.4678
0.4285
0.6148
0.3948
0.3423
0.5826
0.4976
0.5274
0.4909
0.5367
0.4821
0.4697
0.5765
0.5404
0.4866
0.5606
0.4535
0.4709
0.4949
0.4692
0.4262
0.5697
0.3996
0.4736
0.4140
0.4914
0.6072
0.5086
0.5320
0.4355
0.5785
0.2622
0.4792
0.3821
0.5843
0.4616
0.5892
0.4761
0.5579
0.4502
0.5212
0.4993
0.5592
0.5924
0.4615
0.4068
0.4286
0.4883
0.7081
0.4909
0.7558
0.4864
0.6526
0.4954
0.5833
0.5778
0.4765
0.4264
0.5427
0.4397
0.4868
0.3345
0.5222
0.3662
0.5019
0.5520
0.3728
0.3789
0.4556
0.4537
0.4160
0.4600
0.5939
0.2752
0.3890
0.3825
0.5290
0.5132
0.5744
0.5457
0.4359
0.5880
0.5424
0.5252
0.4610
0.5114
0.5457
0.5441
0.6191
0.5225
0.4047
0.5142
0.5688
0.4853
0.5602
0.5491
0.6715
0.5711
0.5224
0.3504
0.5044
0.5153
0.4101
0.4087
0.4653
0.5157
0.4570
0.3885
0.6517
0.4300
0.6766
0.4362
0.4893
0.4409
0.5253
0.5598
0.2567
0.5758
0.6198
0.3640
0.5353
0.4230
0.4490
0.4374
0.5446
0.4714
0.5526
0.3683
0.4911
0.5211
0.5620
0.3326
0.2355
0.4961
0.4166
0.3522
0.4753
0.3596
0.4699
0.6943
0.4627
0.5626
0.5593
0.6332
0.3813
0.4521
0.5870
0.3053
0.4195
0.4980
0.5019
0.5309
0.5530
0.4335
0.4725
0.4440
0.4195
0.4412
0.5708
0.3992
0.5349
0.4636
0.5001
0.4698
0.4514
0.5653
0.4475
0.2752
0.5612
0.4876
0.5168
0.5017
0.4695
0.5313
0.5233
0.4564
0.3901
0.5754
0.4171
0.5046
0.3144
0.3536
0.5764
0.5413
0.5081
0.3770
0.4037
0.5057
0.5144
0.4882
0.5093
0.4981
0.4983
0.5971
0.4380
0.6209
0.6463
0.4861
0.3602
0.4710
0.3909
0.3277
0.5509
0.4229
0.4930
0.5814
0.5369
0.5149
0.5456
0.4622
0.5591
0.5263
0.5473
0.4238
0.4864
0.5118
0.5907
0.5628
0.3800
0.4814
0.4990
0.4766
0.5318
0.4538
0.6330
0.5645
0.4646
0.5934
0.5535
0.4923
0.5086
0.5747
0.6964
0.4582
0.4089
0.3012
0.6559
0.4789
0.5475
0.4215
0.5260
0.4942
0.5466
0.4484
0.5751
0.3866
0.4134
0.7346
0.5530
0.4409
0.5816
0.4398
0.5148
0.3590
0.4708
0.3724
0.5054
0.4284
0.5512
0.4324
0.6467
0.5122
0.5276
0.5292
0.4264
0.4659
0.6558
0.4679
0.5778
0.4862
0.4356
0.7095
0.6429
0.4932
0.4825
0.5014
0.5118
0.5104
0.7254
0.5217
0.5345
0.4796
0.5698
0.4136
0.6612
0.5898
0.4215
0.5262
0.5318
0.4992
0.5053
0.4979
0.4292
0.5501
0.5493
0.4436
0.5817
0.4822
0.4290
0.4687
0.6442
0.4998
0.5120
0.5809
0.4648
0.5022
0.4982
0.5238
0.1960
0.5061
0.5316
0.5943
0.5003
0.4165
0.3808
0.5315
0.6729
0.4614
0.3941
0.3060
0.5128
0.4632
0.5281
0.4888
0.6042
0.5124
0.5253
0.1741
0.6313
0.3898
0.5006
0.5555
0.4601
0.5267
0.5381
0.6818
0.4516
0.4651
0.6190
0.4974
0.5623
0.4874
0.4209
0.3568
0.5697
0.3437
0.2445
0.4705
0.4622
0.5041
0.4407
0.4960
0.4750
0.4968
0.4943
0.5368
0.5314
0.3729
0.4999
0.4422
0.5658
0.5035
0.4399
0.4887
0.5308
0.4786
0.4537
0.4746
0.5732
0.3649
0.2643
0.5710
0.5538
0.5732
0.4281
0.4380
0.4787
0.5304
0.5337
0.5171
0.4152
0.4710
0.2747
0.4339
0.5448
0.4226
0.6332
0.6029
0.3583
0.4982
0.4601
0.4398
0.4662
0.5711
0.3954
0.4844
0.5105
0.2912
0.5629
0.4700
0.5001
0.4558
0.5268
0.6610
0.5428
0.6481
0.5433
0.2358
0.5039
0.5418
0.6108
0.5012
0.5116
0.5060
0.3865
0.3997
0.4259
0.4307
0.6657
0.5753
0.5712
0.5924
0.5255
0.5699
0.3914
0.4748
0.3378
0.4704
0.5744
0.4483
0.5202
0.4303
0.5517
0.5466
0.5090
0.5495
0.4573
0.5474
0.4958
0.4566
0.5013
0.4678
0.4722
0.5505
0.4499
0.4257
0.4356
0.4722
0.4957
0.6122
0.5832
0.4187
0.4648
0.4027
0.5617
0.5808
0.5873
0.5969
0.4999
0.4725
0.5194
0.5101
0.3766
0.5049
0.5146
0.4646
0.5499
0.4845
0.5877
0.4771
0.5250
0.5479
0.4590
0.4326
0.4903
0.5651
0.5500
0.5807
0.5554
0.3940
0.5516
0.4363
0.5420
0.3792
0.4771
0.3808
0.6444
0.3557
0.5854
0.2828
0.4931
0.4875
0.2928
0.6208
0.5565
0.4391
0.6360
0.4434
0.5852
0.5049
0.5008
0.5852
0.4075
0.4710
0.5100
0.4689
0.6362
0.5122
0.5465
0.3212
0.5765
0.4927
0.4302
0.4531
0.3368
0.6224
0.5550
0.4761
0.4109
0.4560
0.2445
0.6586
0.5200
0.4428
0.4621
0.4596
0.5389
0.6348
0.4960
0.5350
0.5003
0.6095
0.4924
0.5578
0.4129
0.4740
0.4800
0.5845
0.4820
0.4883
0.3824
0.2979
0.5294
0.4273
0.5801
0.4223
0.4555
0.5897
0.4624
0.4669
0.5855
0.5048
0.4474
0.5230
0.5819
0.4302
0.6299
0.4384
0.5311
0.5636
0.5508
0.4508
0.6574
0.6169
0.5113
0.4258
0.5349
0.5286
0.3704
0.5337
0.4688
0.3415
0.5040
0.3935
0.4409
0.4551
0.4836
0.3255
0.3571
0.5839
0.5685
0.5369
0.6759
0.4658
0.4468
0.5520
0.6463
0.5526
0.5705
0.4675
0.6364
0.5406
0.3434
0.4781
0.5605
0.2262
0.5357
0.4102
0.5475
0.6089
0.3916
0.5288
0.4436
0.5468
0.5063
0.5022
0.6072
0.3593
0.5481
0.4890
0.4699
0.5035
0.7059
0.4348
0.4495
0.6277
0.5254
0.6037
0.4240
0.4655
0.4215
0.2831
0.4678
0.5802
0.4994
0.4353
0.5137
0.7420
0.5443
0.5880
0.5158
0.4093
0.5658
0.5724
0.5400
0.4200
0.4256
0.5248
0.5374
0.4129
0.4829
0.5514
0.6412
0.5726
0.4870
0.5579
0.3005
0.4888
0.4705
0.4672
0.5271
0.7196
0.3975
0.4005
0.4446
0.4393
0.4815
0.4848
0.4818
0.5335
0.4835
0.4701
0.3827
0.4057
0.5877
0.4998
0.4451
0.6391
0.5100
0.3980
0.2821
0.5427
0.5264
0.4954
0.4794
0.3927
0.5079
0.4888
0.5636
0.4885
0.4942
0.4583
0.6284
0.4078
0.5236
0.6682
0.5471
0.5959
0.2948
0.5376
0.5417
0.4470
0.4627
0.3860
0.4843
0.4543
0.6485
0.4869
0.4216
0.6556
0.4154
0.3572
0.4536
0.5467
0.6172
0.4544
0.4417
0.5518
0.6584
0.5646
0.4878
0.5667
0.6045
0.4913
0.5231
0.4472
0.4682
0.5713
0.5848
0.4394
0.4920
0.5458
0.4527
0.6248
0.4768
0.3347
0.4703
0.3625
0.6038
0.4475
0.6439
0.3923
0.5746
0.5063
0.6148
0.5050
0.4927
0.4430
0.5763
0.4267
0.4898
0.6262
0.5825
0.4039
0.5471
0.5003
0.6326
0.5155
0.4223
0.4873
0.4532
0.4627
0.3286
0.4445
0.5799
0.3734
0.4746
0.6769
0.4564
0.5383
0.5316
0.4404
0.3396
0.4387
0.5790
0.5542
0.5712
0.4191
0.5672
0.3643
0.4798
0.4612
0.5387
0.6371
0.5026
0.3897
0.4512
0.4173
0.3998
0.5669
0.4137
0.5030
0.5420
0.5378
0.4935
0.5550
0.5561
0.4820
0.5858
0.4735
0.5743
0.5540
0.5983
0.4908
0.6212
0.6088
0.3868
0.6726
0.5268
0.5109
0.4436
0.4426
0.5506
0.5652
0.5121
0.5106
0.4739
0.5417
0.5796
0.4429
0.5764
0.5063
0.4863
0.5369
0.5028
0.5794
0.5969
0.6403
0.5025
0.5180
0.3837
0.3862
0.5414
0.4818
0.5502
0.4485
0.5901
0.6000
0.4121
0.5711
0.4539
0.4511
0.4346
0.5679
0.5215
0.4613
0.5695
0.4928
0.5839
0.4276
0.5334
0.6268
0.4226
0.2448
0.3452
0.5009
0.4810
0.6044
0.5748
0.4648
0.4066
0.5051
0.5736
0.3254
0.6203
0.4814
0.4764
0.5433
0.5146
0.5732
0.5783
0.5377
0.5615
0.5609
0.5201
0.3441
0.5636
0.4148
0.4754
0.6257
0.5849
0.5100
0.4144
0.3705
0.4445
0.4483
0.3961
0.4817
0.5774
0.5202
0.4052
0.5520
0.4781
0.3673
0.5861
0.6336
0.4431
0.5354
0.5076
0.4465
0.5842
0.3609
0.6408
0.4007
0.4684
0.3916
0.4612
0.4147
0.4464
0.4253
0.4278
0.5388
0.4968
0.4191
0.3863
0.5923
0.5948
0.4707
0.6315
0.5074
0.5550
0.5506
0.6160
0.5327
0.6861
0.4865
0.5568
0.4492
0.4134
0.5939
0.5546
0.4926
0.5725
0.4747
0.5311
0.5040
0.4784
0.5087
0.5101
0.3077
0.4196
0.5080
0.4428
0.5279
0.6080
0.5330
0.5305
0.4338
0.7133
0.4225
0.5605
0.6694
0.5435
0.4670
0.5419
0.5841
0.5695
0.5858
0.5084
0.5056
0.4347
0.3434
0.6662
0.5579
0.4724
0.5501
0.4387
0.4194
0.4004
0.5491
0.5183
0.5128
0.5234
0.3910
0.4534
0.3104
0.4351
0.4991
0.5659
0.4617
0.4403
0.4782
0.5159
0.4147
0.4299
0.5427
0.3216
0.4735
0.4672
0.5071
0.5954
0.4399
0.5526
0.4592
0.5491
0.4307
0.6538
0.5166
0.4971
0.2876
0.5187
0.6361
0.6243
0.4331
0.4999
0.6160
0.4603
0.6910
0.4085
0.4023
0.4592
0.6607
0.4888
0.4990
0.3977
0.3931
0.3925
0.4396
0.5983
0.4838
0.6659
0.5570
0.3764
0.3470
0.4830
0.4046
0.4515
0.5381
0.3164
0.5062
0.5168
0.5219
0.6169
0.5723
0.6467
0.6000
0.4598
0.4870
0.6428
0.6319
0.4211
0.5089
0.4972
0.2621
0.4231
0.4967
0.3709
0.5048
0.4760
0.4865
0.4963
0.4903
0.5243
0.5476
0.5016
0.4985
0.5145
0.4963
0.5103
0.5071
0.5938
0.4092
0.4354
0.4797
0.4486
0.5610
0.5374
0.5201
0.4360
0.5127
0.5632
0.4662
0.5353
0.4797
0.4925
0.5254
0.4524
0.6958
0.4696
0.5528
0.4262
0.2764
0.5680
0.4493
0.4066
0.3456
0.6268
0.4257
0.5812
0.4473
0.4859
0.5431
0.6123
0.4858
0.5092
0.4558
0.4760
0.5230
0.4959
0.3940
0.3847
0.4464
0.5181
0.4887
0.4115
0.5521
0.5430
0.3216
0.5439
0.5762
0.5186
0.4909
0.4550
0.5051
0.4744
0.4627
0.4126
0.5753
0.4860
0.5812
0.5087
0.5161
0.5863
0.4405
0.5167
0.5603
0.4604
0.4559
0.5358
0.5707
0.4743
0.5116
0.5235
0.3842
0.4501
0.4143
0.4711
0.5015
0.6216
0.4984
0.4363
0.4409
0.4009
0.5130
0.4023
0.5099
0.5595
0.5724
0.5241
0.4684
0.4669
0.5186
0.5259
0.5091
0.5355
0.3295
0.4385
0.4982
0.4890
0.6030
0.4882
0.5505
0.3327
0.3981
0.4401
0.6223
0.5233
0.4983
0.5575
0.5349
0.5599
0.4560
0.5696
0.5591
0.5318
0.5751
0.4602
0.5114
0.6333
0.5144
0.5687
0.6502
0.5446
0.4331
0.5048
0.5491
0.4085
0.4300
0.3383
0.3703
0.4794
0.4764
0.4188
0.4427
0.5490
0.4202
0.4697
0.4255
0.3713
0.3517
0.4903
0.5460
0.5725
0.4602
0.5408
0.3476
0.5687
0.5693
0.4826
0.3850
0.5146
0.5174
0.4532
0.5013
0.4489
0.4497
0.4677
0.6513
0.4300
0.4636
0.5020
0.3759
0.4195
0.3837
0.3401
0.3377
0.4090
0.3967
0.5785
0.5140
0.4387
0.4732
0.5123
0.3495
0.5834
0.5613
0.5214
0.4652
0.4981
0.4768
0.5082
0.4213
0.5685
0.6114
0.5603
0.5014
0.4857
0.5678
0.5463
0.5417
0.5122
0.5378
0.4485
0.5126
0.4527
0.5393
0.6173
0.3594
0.5313
0.5769
0.4721
0.6354
0.5688
0.4828
0.5294
0.4133
0.4828
0.3917
0.4785
0.5516
0.4807
0.6076
0.2992
0.4830
0.3989
0.4610
0.4982
0.4846
0.6425
0.5802
0.5437
0.4319
0.6624
0.5119
0.2873
0.4031
0.5199
0.4899
0.5050
0.4949
0.5888
0.3729
0.5003
0.2815
0.5962
0.4107
0.6216
0.4523
0.4570
0.5054
0.6103
0.5456
0.5068
0.4525
0.4432
0.5469
0.4511
0.6611
0.3648
0.5246
0.4156
0.6606
0.5895
0.4475
0.4817
0.4951
0.5187
0.4792
0.4857
0.5349
0.6298
0.6177
0.4974
0.4195
0.3951
0.4105
0.4310
0.5221
0.4461
0.4541
0.5307
0.3100
0.5402
0.5588
0.5455
0.5319
0.3808
0.5079
0.5094
0.3060
0.4681
0.5152
0.4704
0.5772
0.6952
0.3371
0.5521
0.4493
0.5580
0.5489
0.6042
0.4704
0.4421
0.4948
0.4232
0.5596
0.5914
0.4919
0.4608
0.4034
0.4855
0.2756
0.2652
0.4492
0.5496
0.5231
0.3879
0.5447
0.4694
0.4736
0.5231
0.6071
0.5705
0.4972
0.4977
0.5278
0.5716
0.4927
0.3596
0.4776
0.4839
0.3304
0.5807
0.6139
0.4875
0.4102
0.5289
0.4007
0.5615
0.4976
0.5325
0.5037
0.5414
0.6009
0.5705
0.3374
0.5812
0.3662
0.5969
0.4860
0.5713
0.4098
0.4999
0.3912
0.5564
0.6887
0.4539
0.6405
0.4861
0.5361
0.5446
0.4920
0.5115
0.5558
0.5905
0.6074
0.4853
0.5778
0.5172
0.7104
0.4950
0.4788
0.5635
0.6670
0.4892
0.5352
0.4813
0.4659
0.4484
0.5296
0.4089
0.4852
0.5042
0.3608
0.5745
0.5951
0.4385
0.6110
0.3515
0.4810
0.4802
0.4390
0.5033
0.4448
0.6308
0.7333
0.5712
0.3792
0.4932
0.5285
0.3856
0.5017
0.4717
0.4723
0.5485
0.5511
0.4606
0.3843
0.5843
0.5492
0.5158
0.5254
0.4889
0.5808
0.4828
0.4197
0.4797
0.4306
0.4693
0.5137
0.5454
0.6238
0.5475
0.4727
0.6421
0.4986
0.5483
0.5413
0.5362
0.5994
0.4530
0.5281
0.5208
0.3829
0.3769
0.4368
0.4804
0.5192
0.5307
0.5058
0.4714
0.5408
0.4749
0.4594
0.4191
0.5293
0.5543
0.6737
0.5008
0.5025
0.5414
0.4375
0.4835
0.5984
0.5514
0.4958
0.5422
0.5427
0.6811
0.6964
0.5917
0.5387
0.5138
0.5802
0.4827
0.4756
0.6528
0.6036
0.5516
0.5083
0.4897
0.5027
0.5815
0.4925
0.5050
0.4898
0.5552
0.5097
0.6390
0.5133
0.5400
0.5241
0.4544
0.5163
0.3710
0.5613
0.5218
0.6926
0.4760
0.5529
0.4546
0.5011
0.5005
0.5668
0.4556
0.3343
0.3851
0.4245
0.4678
0.5608
0.3121
0.3870
0.4865
0.5674
0.4391
0.4049
0.6011
0.5474
0.5039
0.4952
0.4514
0.4573
0.4906
0.4253
0.5457
0.4417
0.5170
0.5410
0.3746
0.3868
0.5268
0.3500
0.4981
0.5566
0.5467
0.4959
0.3342
0.4261
0.3388
0.4381
0.5165
0.4960
0.4959
0.4993
0.4805
0.3455
0.6198
0.4900
0.5103
0.5639
0.5735
0.5084
0.5639
0.4788
0.5916
0.5623
0.4579
0.5152
0.5484
0.4622
0.5105
0.6116
0.5273
0.4883
0.4924
0.4592
0.5043
0.6568
0.2922
0.3351
0.4133
0.4304
0.4358
0.5207
0.5555
0.4062
0.5152
0.4196
0.6377
0.4682
0.4867
0.5699
0.5457
0.2726
0.3899
0.4224
0.4978
0.4144
0.5038
0.5004
0.3011
0.4609
0.4894
0.4443
0.5094
0.5032
0.4954
0.5269
0.5466
0.5099
0.4090
0.4273
0.5851
0.5049
0.5233
0.4568
0.6738
0.4785
0.5505
0.5672
0.4641
0.5452
0.4395
0.4640
0.4883
0.5375
0.6592
0.5155
0.4336
0.3635
0.4552
0.4317
0.4672
0.5351
0.4442
0.4726
0.5424
0.7321
0.4535
0.4399
0.5918
0.4998
0.4145
0.6860
0.5119
0.4985
0.4240
0.4667
0.4084
0.5083
0.4701
0.4302
0.5818
0.5508
0.5065
0.4645
0.5003
0.2753
0.2962
0.6074
0.6341
0.4320
0.4895
0.6122
0.4334
0.4245
0.5277
0.3409
0.4188
0.4437
0.6499
0.4922
0.4278
0.4492
0.4001
0.6085
0.4465
0.3963
0.5625
0.5316
0.4481
0.5437
0.4821
0.5452
0.4811
0.5440
0.6089
0.4496
0.4997
0.6157
0.5224
0.4980
0.6080
0.4800
0.4860
0.4822
0.5586
0.6295
0.4398
0.3933
0.5177
0.4320
0.3814
0.5084
0.3169
0.4048
0.3732
0.4722
0.4720
0.4414
0.4415
0.4702
0.5196
0.4581
0.4529
0.6607
0.5215
0.4176
0.4762
0.4167
0.4812
0.5477
0.5194
0.6246
0.4266
0.5794
0.4063
0.5252
0.4682
0.6207
0.4487
0.3537
0.5126
0.4464
0.4681
0.5708
0.5660
0.4252
0.4690
0.5575
0.3944
0.4251
0.4869
0.5348
0.5309
0.5783
0.4131
0.5324
0.5279
0.4581
0.4444
0.5345
0.4692
0.4910
0.3681
0.6668
0.4625
0.5757
0.6348
0.4740
0.4823
0.4910
0.5110
0.4455
0.5133
0.4988
0.4729
0.5607
0.4009
0.4960
0.4333
0.5038
0.4122
0.4894
0.4573
0.5984
0.6174
0.5349
0.4393
0.5295
0.4927
0.4319
0.4831
0.5224
0.5217
0.4803
0.3371
0.4439
0.6285
0.5049
0.3811
0.3381
0.5387
0.4994
0.5712
0.5688
0.3718
0.4714
0.4091
0.3649
0.4262
0.4386
0.3885
0.5402
0.5089
0.4761
0.4456
0.4247
0.4971
0.5091
0.4681
0.5131
0.4835
0.4929
0.4992
0.4883
0.4366
0.5007
0.4081
0.3986
0.4590
0.5517
0.4860
0.4045
0.5911
0.5139
0.3736
0.4327
0.3907
0.4174
0.5220
0.6135
0.5692
0.5417
0.5054
0.4202
0.4554
0.5701
0.4724
0.4996
0.3896
0.4946
0.6235
0.5862
0.5579
0.7037
0.5489
0.5295
0.5234
0.3914
0.5215
0.6128
0.4356
0.4723
0.5406
0.4660
0.4133
0.5280
0.5945
0.3528
0.5461
0.5396
0.6242
0.5697
0.5135
0.4534
0.5103
0.4851
0.5463
0.5446
0.2972
0.5083
0.5629
0.3832
0.5165
0.5338
0.5745
0.5998
0.4640
0.6410
0.6231
0.3924
0.5073
0.4498
0.3566
0.6040
0.5613
0.4972
0.4993
0.3197
0.4511
0.6472
0.5129
0.4279
0.5727
0.5334
0.7507
0.5096
0.3594
0.5249
0.4828
0.5361
0.5521
0.5099
0.3898
0.5045
0.5232
0.5190
0.5251
0.5332
0.4693
0.4571
0.4209
0.6373
0.4867
0.4765
0.5372
0.4387
0.4129
0.5026
0.5365
0.5171
0.4657
0.6465
0.5223
0.5609
0.4140
0.4733
0.3658
0.5361
0.3609
0.4393
0.5179
0.5023
0.6355
0.4713
0.5175
0.5518
0.6298
0.4574
0.4773
0.4541
0.4044
0.3531
0.4757
0.4561
0.5496
0.5637
0.4782
0.5254
0.6205
0.3902
0.5174
0.4136
0.5807
0.5717
0.4732
0.4306
0.4920
0.4508
0.4370
0.5102
0.6316
0.5398
0.4752
0.4686
0.5091
0.6130
0.4433
0.3962
0.5717
0.5109
0.6190
0.4846
0.4581
0.5921
0.4368
0.4633
0.5286
0.5991
0.4386
0.5751
0.4048
0.3789
0.5557
0.5573
0.3833
0.5761
0.4321
0.6445
0.5503
0.5425
0.2290
0.3756
0.6350
0.4420
0.5557
0.4741
0.4954
0.3659
0.5149
0.3833
0.4350
0.5818
0.5391
0.3952
0.5594
0.5052
0.3936
0.5020
0.4444
0.4275
0.4161
0.4501
0.5240
0.5477
0.6026
0.5359
0.6176
0.3897
0.4767
0.4401
0.4184
0.4444
0.4122
0.5644
0.5106
0.3670
0.5804
0.3113
0.4517
0.5113
0.6619
0.5396
0.4333
0.6359
0.4931
0.5222
0.6952
0.6115
0.4552
0.5182
0.5201
0.2911
0.4995
0.4670
0.5188
0.5358
0.3207
0.5205
0.4357
0.4921
0.5756
0.3725
0.5278
0.5545
0.4749
0.5944
0.5323
0.5581
0.5653
0.5680
0.5902
0.5160
0.4398
0.4414
0.5301
0.5201
0.4734
0.4322
0.5097
0.5489
0.5637
0.4688
0.5442
0.6124
0.5828
0.4197
0.5059
0.4805
0.5180
0.4800
0.3579
0.4533
0.3523
0.4694
0.5340
0.5256
0.5752
0.3495
0.5137
0.5646
0.4007
0.4230
0.4174
0.5660
0.3321
0.5138
0.4434
0.5958
0.5276
0.6670
0.5294
0.5559
0.5571
0.4722
0.4249
0.5327
0.3945
0.4704
0.5239
0.5549
0.4994
0.5016
0.5725
0.3565
0.3951
0.4113
0.6769
0.6549
0.4296
0.4978
0.5170
0.4221
0.6866
0.5057
0.5050
0.6182
0.4602
0.5053
0.5396
0.5413
0.5128
0.4329
0.4211
0.5183
0.5899
0.3173
0.5606
0.6316
0.4186
0.4333
0.4702
0.4828
0.5073
0.5060
0.6177
0.5695
0.5333
0.3421
0.5115
0.5075
0.6754
0.4579
0.5174
0.3948
0.5522
0.4963
0.6255
0.5797
0.6095
0.3778
0.6124
0.4942
0.6210
0.4602
0.4885
0.3326
0.4116
0.5454
0.4245
0.3950
0.6035
0.5050
0.4751
0.4376
0.4499
0.4975
0.4931
0.3996
0.5571
0.4218
0.5938
0.4922
0.5362
0.5101
0.5714
0.5104
0.5593
0.4452
0.5623
0.4778
0.4109
0.4398
0.6407
0.5504
0.3659
0.4834
0.5429
0.4687
0.5086
0.4969
0.5123
0.5451
0.4296
0.4426
0.4695
0.5332
0.5293
0.5851
0.6538
0.4357
0.6368
0.4394
0.4674
0.4943
0.4463
0.5424
0.4277
0.8440
0.5470
0.6127
0.5889
0.5064
0.3568
0.4054
0.5279
0.4503
0.4457
0.4899
0.4886
0.3945
0.4207
0.5125
0.4851
0.5497
0.4680
0.4842
0.4894
0.5772
0.5000
0.4544
0.5868
0.5731
0.4724
0.3267
0.4619
0.4664
0.5279
0.3854
0.5815
0.5472
0.4523
0.4463
0.4634
0.5037
0.6203
0.4585
0.5029
0.4322
0.4495
0.3647
0.5133
0.4688
0.4005
0.5455
0.4125
0.4837
0.5026
0.5327
0.7480
0.4924
0.4917
0.4317
0.3674
0.4267
0.2263
0.4703
0.4626
0.4895
0.5722
0.5335
0.5127
0.3945
0.5392
0.4486
0.5960
0.5114
0.5425
0.4486
0.5099
0.5291
0.4505
0.4817
0.5356
0.6089
0.5236
0.4614
0.5134
0.5491
0.4643
0.4018
0.5088
0.5324
0.4719
0.6552
0.5506
0.3337
0.4552
0.4207
0.3909
0.3906
0.5054
0.3608
0.4739
0.3511
0.5349
0.4834
0.3159
0.5509
0.5129
0.3967
0.4279
0.5026
0.5009
0.5486
0.4314
0.6469
0.5173
0.5839
0.5326
0.5719
0.5866
0.5303
0.4584
0.5316
0.5455
0.4907
0.6623
0.5190
0.5430
0.5131
0.5137
0.3951
0.4529
0.4925
0.4872
0.4617
0.4860
0.5416
0.6400
0.4193
0.3770
0.5071
0.2444
0.5426
0.3540
0.5630
0.4320
0.4992
0.5028
0.4664
0.4784
0.4004
0.4154
0.5969
0.4620
0.5185
0.4524
0.5910
0.4333
0.5296
0.5183
0.6213
0.3538
0.5166
0.4933
0.5236
0.4997
0.5178
0.5269
0.6068
0.5656
0.3121
0.4452
0.5737
0.3455
0.6268
0.4109
0.5120
0.4423
0.6762
0.5605
0.5926
0.4696
0.4214
0.6807
0.4706
0.4657
0.4545
0.4509
0.5007
0.5636
0.6862
0.4425
0.4901
0.5269
0.5078
0.5500
0.5151
0.5690
0.3084
0.5840
0.5460
0.4928
0.3702
0.5377
0.4466
0.6227
0.6550
0.3873
0.5009
0.5897
0.5471
0.4982
0.4986
0.5206
0.5928
0.4757
0.4222
0.6495
0.5179
0.4578
0.5830
0.4885
0.5853
0.3818
0.5226
0.3476
0.5202
0.4672
0.4991
0.5311
0.5956
0.3986
0.5702
0.4825
0.4665
0.5951
0.5129
0.4844
0.4198
0.5584
0.4673
0.5200
0.5967
0.5653
0.4729
0.6221
0.3610
0.4535
0.4203
0.3878
0.5074
0.5080
0.5545
0.4358
0.6094
0.6277
0.4468
0.6413
0.7753
0.4131
0.3847
0.5765
0.5674
0.6390
0.5591
0.4039
0.3356
0.5588
0.5589
0.5294
0.4646
0.5553
0.5762
0.5771
0.4724
0.5266
0.3094
0.4445
0.4891
0.3559
0.4899
0.4944
0.5606
0.5795
0.5287
0.3582
0.4554
0.5751
0.5801
0.4559
0.5055
0.4734
0.4562
0.5401
0.4903
0.4417
0.3220
0.5463
0.4600
0.4866
0.2067
0.6622
0.4784
0.3899
0.5340
0.5701
0.4510
0.4140
0.5320
0.4037
0.4988
0.3668
0.4527
0.5016
0.4449
0.5628
0.5092
0.4215
0.5257
0.5521
0.6302
0.4833
0.5657
0.4978
0.3428
0.5282
0.5012
0.4934
0.4691
0.6160
0.4142
0.4913
0.3604
0.6730
0.3509
0.6134
0.4501
0.5263
0.4061
0.4221
0.3334
0.4933
0.3145
0.5424
0.5955
0.5879
0.5112
0.5006
0.5636
0.4131
0.4997
0.4890
0.4701
0.5734
0.5106
0.4569
0.5021
0.5575
0.4502
0.3462
0.5747
0.5502
0.3837
0.6308
0.4027
0.4497
0.4498
0.5194
0.4357
0.4275
0.3610
0.5643
0.4029
0.4656
0.5043
0.4985
0.4617
0.5017
0.3935
0.5358
0.4979
0.4942
0.6086
0.5616
0.4829
0.6711
0.5330
0.4650
0.3587
0.5370
0.5936
0.3944
0.3598
0.5435
0.4050
0.5411
0.4688
0.4509
0.4087
0.3817
0.3835
0.5073
0.5202
0.4613
0.4330
0.5647
0.4340
0.4608
0.6374
0.4832
0.4788
0.3946
0.5222
0.4667
0.4592
0.5318
0.4671
0.4850
0.5183
0.5367
0.3563
0.4372
0.4405
0.5753
0.7706
0.3764
0.6153
0.4571
0.5249
0.4967
0.4255
0.4513
0.4912
0.3795
0.4893
0.3799
0.4950
0.5019
0.5159
0.5896
0.4857
0.4185
0.3633
0.5223
0.5592
0.3500
0.3852
0.4390
0.4824
0.4541
0.6018
0.4721
0.4906
0.5418
0.5661
0.5112
0.3677
0.6165
0.4991
0.5200
0.4868
0.4739
0.5594
0.4119
0.4787
0.5391
0.5159
0.5572
0.5795
0.4983
0.5016
0.5821
0.4894
0.4550
0.4701
0.5225
0.2043
0.6827
0.4951
0.6621
0.3661
0.5006
0.5636
0.5900
0.3982
0.4619
0.5076
0.5695
0.4437
0.4595
0.3957
0.5613
0.6464
0.5227
0.4429
0.3162
0.5246
0.5556
0.5433
0.5543
0.4968
0.5725
0.3983
0.5843
0.5900
0.6059
0.4064
0.5147
0.4472
0.4822
0.4775
0.5132
0.5292
0.4975
0.5423
0.7165
0.5000
0.4212
0.5704
0.5240
0.5768
0.4928
0.3339
0.4702
0.4092
0.3226
0.4013
0.3989
0.6150
0.4569
0.5115
0.5893
0.4114
0.4713
0.5048
0.6570
0.6381
0.6194
0.4338
0.6211
0.4621
0.4080
0.4033
0.4889
0.5951
0.5977
0.4408
0.6604
0.3879
0.5887
0.5054
0.4008
0.4947
0.3997
0.4450
0.7554
0.4751
0.5065
0.4525
0.5597
0.4573
0.4333
0.5209
0.5235
0.5318
0.5072
0.5721
0.3198
0.6323
0.5225
0.3861
0.5176
0.4261
0.4017
0.5903
0.6306
0.6409
0.4416
0.4809
0.3475
0.5473
0.5632
0.3180
0.5030
0.4407
0.6033
0.4799
0.5123
0.5247
0.5070
0.4624
0.6559
0.5651
0.2606
0.4649
0.4943
0.3884
0.5489
0.4398
0.5527
0.4821
0.4529
0.4619
0.3245
0.5381
0.5214
0.4877
0.5315
0.3395
0.4487
0.4580
0.4763
0.3979
0.4731
0.4640
0.4602
0.4320
0.5662
0.4903
0.5897
0.4785
0.5207
0.5129
0.3654
0.3590
0.7273
0.3572
0.6668
0.3330
0.3684
0.2862
0.4018
0.5629
0.5194
0.4472
0.5291
0.5285
0.4963
0.5059
0.5483
0.6452
0.3986
0.4451
0.5098
0.5946
0.4643
0.4994
0.4961
0.6238
0.3995
0.5903
0.5346
0.5664
0.2936
0.4762
0.3724
0.4714
0.4091
0.5467
0.5893
0.4858
0.3316
0.4421
0.5488
0.5947
0.3875
0.5541
0.4728
0.5243
0.6153
0.5205
0.5835
0.4554
0.5636
0.4272
0.4944
0.5525
0.7364
0.6068
0.5472
0.4907
0.4680
0.6089
0.3718
0.3582
0.6421
0.6027
0.5749
0.4756
0.4797
0.4566
0.3334
0.4874
0.5131
0.5987
0.4219
0.4515
0.5131
0.6201
0.5017
0.5195
0.5199
0.4944
0.2595
0.5424
0.5196
0.4185
0.3016
0.4831
0.5174
0.6291
0.4989
0.4878
0.5358
0.5035
0.4215
0.4085
0.4682
0.4384
0.4707
0.6277
0.4510
0.4486
0.3641
0.5726
0.5316
0.4165
0.4731
0.5322
0.5446
0.6253
0.4275
0.5372
0.5657
0.5552
0.3977
0.3135
0.5766
0.2726
0.4934
0.5980
0.4740
0.4726
0.3686
0.4941
0.6154
0.4951
0.5589
0.5700
0.7102
0.4528
0.4267
0.7179
0.5059
0.4413
0.5717
0.3402
0.5444
0.4420
0.4526
0.4291
0.3738
0.4954
0.5065
0.4784
0.4865
0.4972
0.5575
0.4292
0.4682
0.5091
0.5767
0.5814
0.3448
0.4414
0.3483
0.4045
0.4501
0.5562
0.6582
0.5717
0.5027
0.5352
0.3979
0.4336
0.6208
0.6707
0.5216
0.4383
0.5256
0.3582
0.4165
0.2303
0.5336
0.4510
0.4686
0.4178
0.6347
0.5743
0.6116
0.5364
0.5769
0.4182
0.4650
0.3636
0.5312
0.5188
0.5639
0.5251
0.4976
0.5399
0.4616
0.5247
0.3883
0.4795
0.4876
0.3252
0.4773
0.4826
0.3258
0.5435
0.5525
0.6113
0.4535
0.5653
0.5459
0.5325
0.4084
0.5854
0.4738
0.4909
0.5269
0.5311
0.4892
0.5304
0.4318
0.4690
0.2202
0.4365
0.3245
0.2999
0.4131
0.6054
0.6020
0.5338
0.4049
0.4426
0.4480
0.6706
0.5101
0.3480
0.4355
0.3577
0.3040
0.4461
0.5134
0.4378
0.5829
0.5220
0.5582
0.6537
0.4623
0.5385
0.4830
0.4309
0.5378
0.4141
0.5088
0.4318
0.5457
0.4521
0.6007
0.5859
0.4474
0.5559
0.5229
0.5576
0.4993
0.4616
0.3579
0.5630
0.5652
0.4950
0.4934
0.4439
0.4151
0.5966
0.3999
0.5347
0.3424
0.5759
0.4276
0.4885
0.5763
0.4929
0.6012
0.5213
0.5161
0.6194
0.4534
0.4231
0.5304
0.3987
0.3852
0.6090
0.5466
0.4424
0.6464
0.5423
0.5018
0.4552
0.4295
0.5796
0.4732
0.4431
0.4940
0.5870
0.5242
0.4158
0.6280
0.5122
0.5058
0.4584
0.4920
0.5530
0.3751
0.4569
0.3513
0.5107
0.4982
0.4775
0.4097
0.3660
0.5770
0.4529
0.4832
0.4837
0.5518
0.5613
0.3944
0.3426
0.5159
0.5240
0.5350
0.5486
0.4902
0.3962
0.4697
0.6026
0.5182
0.3422
0.5149
0.4231
0.4570
0.5469
0.5895
0.5476
0.3544
0.3984
0.5057
0.4738
0.5197
0.4523
0.4427
0.3941
0.4286
0.5319
0.5885
0.5202
0.4748
0.4964
0.5535
0.5277
0.4591
0.4313
0.5453
0.5642
0.4906
0.4362
0.4531
0.4035
0.4296
0.5627
0.6205
0.5250
0.4534
0.5354
0.3949
0.5127
0.5083
0.5951
0.3944
0.5755
0.5545
0.5313
0.5827
0.5593
0.4868
0.4820
0.3559
0.4472
0.5987
0.5167
0.3620
0.4294
0.5778
0.6027
0.5171
0.5087
0.5871
0.4592
0.5698
0.4423
0.4683
0.4455
0.5441
0.4179
0.5543
0.6442
0.5335
0.5631
0.5051
0.4143
0.4834
0.5929
0.5054
0.5307
0.5974
0.4868
0.4536
0.4100
0.4500
0.3893
0.5037
0.5362
0.4720
0.4253
0.4261
0.5736
0.4758
0.5931
0.5106
0.5305
0.4433
0.3899
0.4514
0.5051
0.5383
0.4405
0.5172
0.5582
0.4655
0.4761
0.5128
0.5912
0.5302
0.5858
0.5060
0.6231
0.4725
0.3295
0.4095
0.4495
0.5586
0.4070
0.4372
0.5244
0.4571
0.4910
0.4071
0.4477
0.5515
0.2802
0.4081
0.3231
0.6644
0.4937
0.4909
0.4716
0.5474
0.6770
0.4003
0.4937
0.4764
0.4642
0.5063
0.3557
0.5097
0.4491
0.5071
0.2250
0.5593
0.5390
0.6204
0.4105
0.3513
0.4927
0.5916
0.5296
0.4973
0.4745
0.4895
0.4656
0.4699
0.4824
0.4240
0.4852
0.4381
0.5545
0.4056
0.3933
0.4950
0.6407
0.4952
0.5764
0.4370
0.5108
0.5051
0.5071
0.4915
0.5137
0.4911
0.4248
0.3426
0.6646
0.6237
0.4292
0.5829
0.4892
0.5545
0.5970
0.4819
0.6545
0.6195
0.4934
0.5003
0.4078
0.5577
0.5927
0.4515
0.4649
0.5441
0.5560
0.4805
0.6116
0.3347
0.6192
0.5537
0.5439
0.5847
0.6306
0.4391
0.3884
0.4801
0.4663
0.6195
0.4131
0.6046
0.4814
0.4586
0.5067
0.4949
0.4881
0.6954
0.3874
0.5825
0.4445
0.3795
0.6326
0.4348
0.4948
0.3134
0.5406
0.4407
0.5327
0.5123
0.4913
0.4781
0.4936
0.7031
0.5184
0.4614
0.5498
0.5107
0.6340
0.4585
0.4947
0.5788
0.4879
0.5511
0.5395
0.5560
0.4445
0.4660
0.4333
0.3387
0.4946
0.5422
0.4542
0.6320
0.6126
0.6038
0.5728
0.5713
0.4737
0.3678
0.5219
0.4809
0.5306
0.5260
0.4799
0.6901
0.4707
0.5529
0.4939
0.4279
0.3257
0.4630
0.2839
0.4067
0.5838
0.4853
0.5153
0.4769
0.4788
0.3905
0.2925
0.3782
0.4166
0.4785
0.4954
0.4673
0.5215
0.4635
0.4403
0.4283
0.6354
0.4575
0.5652
0.5293
0.5057
0.4434
0.4748
0.4894
0.4894
0.4017
0.4204
0.4231
0.5014
0.5053
0.5974
0.5324
0.4938
0.4521
0.5825
0.3491
0.5732
0.4282
0.5750
0.4661
0.6039
0.4602
0.5953
0.4664
0.4952
0.3564
0.4311
0.5796
0.5130
0.4339
0.4429
0.5166
0.5154
0.5688
0.5340
0.4685
0.4664
0.5514
0.4545
0.3947
0.4251
0.4579
0.3859
0.4596
0.4727
0.5064
0.5657
0.5498
0.5224
0.5954
0.5176
0.5253
0.4808
0.5782
0.5783
0.4174
0.4800
0.4629
0.4137
0.6230
0.5834
0.6500
0.5225
0.5255
0.5615
0.5232
0.4827
0.5261
0.5313
0.4106
0.5299
0.5152
0.6000
0.4794
0.4895
0.4011
0.5454
0.5736
0.4995
0.4113
0.5661
0.6652
0.4952
0.3743
0.4832
0.5700
0.5039
0.5812
0.4907
0.4230
0.4261
0.5041
0.5711
0.4184
0.5103
0.4910
0.4080
0.4730
0.4591
0.4175
0.6203
0.4793
0.5349
0.2978
0.6518
0.5994
0.5114
0.4653
0.5328
0.4301
0.5798
0.3524
0.3722
0.4417
0.5189
0.5685
0.5959
0.4163
0.4639
0.3625
0.5059
0.3714
0.5178
0.4561
0.4471
0.5552
0.4410
0.6096
0.4832
0.3782
0.3787
0.4880
0.5102
0.5535
0.5026
0.4563
0.5937
0.5684
0.6025
0.4347
0.5476
0.3763
0.5801
0.3756
0.4593
0.6190
0.5756
0.3962
0.5023
0.4964
0.4893
0.5984
0.6118
0.4356
0.4982
0.5415
0.4774
0.5463
0.4694
0.5162
0.3784
0.5003
0.4384
0.5626
0.4886
0.5091
0.5569
0.4315
0.4488
0.5300
0.4457
0.5624
0.5491
0.5664
0.4306
0.5517
0.5065
0.4793
0.5721
0.5738
0.5527
0.4891
0.4722
0.3584
0.5548
0.5344
0.5122
0.4268
0.4163
0.5040
0.5149
0.4166
0.4949
0.4690
0.6167
0.4925
0.5547
0.6129
0.5237
0.4206
0.5183
0.5578
0.3826
0.4032
0.4288
0.4732
0.5982
0.5277
0.4332
0.5591
0.5981
0.5044
0.3946
0.5549
0.5118
0.4695
0.5311
0.5567
0.4726
0.5023
0.4117
0.5752
0.4687
0.3461
0.4634
0.6304
0.5691
0.4511
0.5328
0.6014
0.4110
0.4859
0.4650
0.4532
0.4977
0.4046
0.4005
0.4601
0.5240
0.3624
0.5699
0.5416
0.6161
0.4258
0.5365
0.5215
0.4413
0.3940
0.7181
0.4891
0.4535
0.4510
0.5281
0.3026
0.5978
0.5135
0.4567
0.4269
0.4452
0.4439
0.5023
0.5737
0.3643
0.4986
0.6436
0.4903
0.5641
0.5140
0.4643
0.5434
0.4420
0.3530
0.5920
0.5650
0.5245
0.5239
0.5378
0.5079
0.5168
0.3840
0.4738
0.4800
0.3519
0.4932
0.6057
0.3847
0.5868
0.3889
0.4361
0.4157
0.4132
0.5325
0.5956
0.4473
0.4931
0.5575
0.4887
0.4734
0.4444
0.4581
0.4097
0.4172
0.3663
0.3255
0.3747
0.5175
0.5063
0.4303
0.4629
0.5533
0.4803
0.4798
0.5839
0.7527
0.2684
0.4905
0.4226
0.4287
0.3315
0.6277
0.5528
0.5543
0.6508
0.6595
0.4842
0.5685
0.4759
0.5781
0.5246
0.4507
0.5733
0.6232
0.4468
0.4890
0.3960
0.5675
0.5886
0.6358
0.4673
0.6343
0.4431
0.6017
0.5220
0.4589
0.4706
0.2216
0.4841
0.4607
0.5739
0.3965
0.3254
0.3370
0.4620
0.4873
0.4850
0.3939
0.4098
0.5673
0.5014
0.5055
0.4704
0.4434
0.6562
0.5133
0.7423
0.4490
0.5810
0.4643
0.3799
0.3310
0.4613
0.6414
0.6320
0.6079
0.5207
0.3681
0.3103
0.4375
0.6447
0.3891
0.5257
0.5716
0.4905
0.5218
0.4833
0.4330
0.4564
0.4565
0.5117
0.4218
0.4522
0.4604
0.5151
0.5525
0.5596
0.4968
0.5141
0.5040
0.5215
0.4837
0.5244
0.4956
0.3818
0.4440
0.3841
0.5627
0.4145
0.5647
0.4637
0.5771
0.4603
0.5696
0.5084
0.5477
0.3902
0.4396
0.5588
0.4991
0.4622
0.5990
0.5114
0.4375
0.5791
0.5505
0.3963
0.3544
0.4289
0.4970
0.4036
0.4411
0.5567
0.4709
0.4870
0.4712
0.5171
0.4230
0.5250
0.4905
0.5018
0.5794
0.4709
0.4289
0.4576
0.4770
0.6231
0.5194
0.5879
0.5842
0.4525
0.4953
0.5023
0.5865
0.4637
0.5282
0.5321
0.4523
0.6051
0.4158
0.5977
0.5422
0.5130
0.4559
0.5179
0.4873
0.6244
0.3786
0.5766
0.5382
0.5424
0.5357
0.5916
0.5082
0.4563
0.4545
0.7826
0.5547
0.5338
0.4956
0.4453
0.5208
0.5028
0.6142
0.4231
0.4973
0.5436
0.5387
0.7472
0.3230
0.5582
0.6012
0.3923
0.4962
0.3641
0.5239
0.4167
0.4980
0.5262
0.6215
0.4200
0.6390
0.4436
0.3433
0.3081
0.4966
0.4566
0.5502
0.5156
0.3755
0.5655
0.5045
0.6094
0.4733
0.4201
0.6049
0.4600
0.4987
0.4839
0.4245
0.4531
0.6611
0.2322
0.4734
0.5413
0.4875
0.5924
0.4852
0.4550
0.4740
0.4389
0.2994
0.4904
0.6061
0.4075
0.4283
0.4244
0.6670
0.6128
0.5113
0.5178
0.3732
0.5531
0.4453
0.3181
0.5285
0.5102
0.5878
0.3753
0.3598
0.4119
0.5133
0.4967
0.4633
0.4709
0.4021
0.4326
0.4043
0.4368
0.5593
0.3347
0.4930
0.4747
0.5858
0.6021
0.5486
0.2889
0.5633
0.4941
0.4825
0.5227
0.5200
0.4387
0.5514
0.3949
0.6210
0.5120
0.4069
0.5691
0.4085
0.4793
0.5894
0.4872
0.5251
0.4077
0.4847
0.5022
0.4985
0.4562
0.4227
0.5686
0.6079
0.5202
0.4699
0.5691
0.5773
0.4197
0.4350
0.6188
0.5010
0.3157
0.4330
0.4429
0.3525
0.5903
0.5099
0.3089
0.4986
0.5223
0.5127
0.5890
0.4679
0.4658
0.5007
0.4217
0.5005
0.4956
0.5732
0.5006
0.4513
0.4525
0.6181
0.3954
0.4428
0.5353
0.4651
0.4638
0.4758
0.5720
0.5527
0.4040
0.3370
0.6063
0.3803
0.5568
0.4422
0.5523
0.4034
0.5722
0.5324
0.5007
0.4913
0.5681
0.3310
0.5387
0.4763
0.4740
0.4483
0.5384
0.4210
0.5388
0.4733
0.5981
0.5534
0.4498
0.6274
0.4067
0.4958
0.2938
0.4483
0.5345
0.5403
0.3791
0.4923
0.3848
0.4843
0.5929
0.5226
0.4091
0.3251
0.4654
0.5539
0.5864
0.4111
0.5380
0.3976
0.6999
0.4214
0.5384
0.5587
0.4660
0.5744
0.4112
0.6193
0.4986
0.3477
0.4783
0.3942
0.4787
0.4246
0.5442
0.5102
0.5441
0.4637
0.5490
0.4027
0.5336
0.6588
0.4986
0.3540
0.5730
0.6082
0.4583
0.5058
0.4647
0.5576
0.4473
0.5701
0.5200
0.5655
0.5139
0.4897
0.4474
0.5370
0.4891
0.6142
0.4706
0.4466
0.4537
0.4633
0.4010
0.4580
0.3986
0.3127
0.5367
0.4831
0.5367
0.4337
0.5150
0.5356
0.5518
0.4030
0.6001
0.5316
0.6014
0.5366
0.3683
0.5203
0.5299
0.6529
0.5031
0.4636
0.3989
0.3736
0.5004
0.5412
0.3713
0.5339
0.5998
0.4076
0.4813
0.4632
0.4879
0.5008
0.5123
0.4106
0.4834
0.3628
0.5582
0.4468
0.4596
0.5166
0.5127
0.4603
0.5496
0.4916
0.5352
0.5358
0.6314
0.4665
0.5616
0.3130
0.4442
0.4320
0.5093
0.3574
0.5827
0.4624
0.5527
0.4142
0.5293
0.4097
0.5710
0.5189
0.4921
0.4625
0.5573
0.4454
0.5900
0.6412
0.3927
0.5977
0.5315
0.6010
0.4316
0.4869
0.5931
0.5430
0.5299
0.4120
0.4439
0.4694
0.4869
0.5166
0.4040
0.4438
0.5453
0.6064
0.4990
0.5753
0.5098
0.4985
0.4307
0.5390
0.4426
0.5097
0.6090
0.3701
0.4465
0.5089
0.6383
0.4362
0.4976
0.5323
0.5536
0.4884
0.4916
0.4580
0.4876
0.4797
0.4698
0.4998
0.5599
0.6327
0.5638
0.5985
0.5479
0.5497
0.4028
0.3630
0.4625
0.5677
0.5360
0.5386
0.6160
0.5982
0.5011
0.5420
0.5532
0.5421
0.4880
0.4859
0.5594
0.4461
0.4414
0.5214
0.3945
0.4382
0.4742
0.4823
0.6570
0.4563
0.4452
0.4420
0.5090
0.5405
0.5233
0.4267
0.4526
0.4001
0.3207
0.3801
0.5845
0.5254
0.4953
0.4587
0.4692
0.5912
0.3785
0.5839
0.5456
0.5491
0.4063
0.4917
0.4361
0.5781
0.4995
0.6931
0.4316
0.6303
0.5743
0.6772
0.5838
0.5230
0.5228
0.4639
0.4168
0.6358
0.5643
0.5293
0.6405
0.5393
0.5876
0.4436
0.4388
0.4318
0.5565
0.4140
0.5453
0.4837
0.5141
0.5767
0.5245
0.5911
0.6088
0.5867
0.6328
0.5886
0.5355
0.3984
0.4726
0.5500
0.4269
0.3984
0.2993
0.4968
0.5117
0.4489
0.5090
0.3703
0.5923
0.6294
0.4927
0.4386
0.4828
0.5182
0.4271
0.3916
0.5491
0.6435
0.5053
0.3604
0.6547
0.6653
0.5192
0.5297
0.3675
0.5087
0.3580
0.4603
0.4335
0.4908
0.5041
0.3989
0.5462
0.4637
0.4879
0.3846
0.4867
0.6041
0.5160
0.3325
0.5872
0.6078
0.3985
0.4298
0.6049
0.5239
0.5177
0.5975
0.4870
0.4781
0.4646
0.5488
0.4364
0.6392
0.5110
0.4263
0.5381
0.4683
0.4826
0.4901
0.5378
0.4524
0.5174
0.4594
0.5017
0.3689
0.6027
0.4452
0.4553
0.5296
0.5409
0.5968
0.4028
0.3490
0.4015
0.5284
0.4679
0.3644
0.5998
0.4694
0.5373
0.4650
0.3517
0.4936
0.5958
0.5127
0.4488
0.4016
0.5208
0.5449
0.3779
0.4188
0.5760
0.5685
0.4316
0.5672
0.4325
0.6483
0.3451
0.4781
0.4003
0.4930
0.5434
0.4841
0.6523
0.5977
0.4874
0.6512
0.5100
0.6708
0.4580
0.5198
0.3504
0.4959
0.5921
0.6092
0.3697
0.6400
0.3935
0.3326
0.5395
0.5015
0.4024
0.4617
0.5249
0.2564
0.5644
0.5255
0.3063
0.5522
0.4991
0.4859
0.3615
0.4492
0.5467
0.3731
0.4215
0.5178
0.7288
0.6415
0.5660
0.4982
0.3314
0.5593
0.4665
0.5292
0.4244
0.4009
0.3245
0.6039
0.5046
0.4870
0.5115
0.4927
0.6462
0.5436
0.5674
0.4191
0.4031
0.5219
0.4110
0.6093
0.4607
0.5820
0.4536
0.2425
0.6359
0.5688
0.3160
0.5342
0.4898
0.4164
0.4328
0.4298
0.5578
0.4514
0.5325
0.4227
0.4244
0.4949
0.4390
0.5396
0.4119
0.3137
0.5026
0.5937
0.5258
0.4702
0.2974
0.5931
0.4018
0.5357
0.4230
0.6470
0.4188
0.5090
0.5927
0.4800
0.5332
0.3955
0.5050
0.4797
0.3206
0.5985
0.4927
0.6017
0.5893
0.5263
0.3923
0.5273
0.5773
0.4644
0.3948
0.4553
0.5169
0.4958
0.4932
0.6756
0.4720
0.6078
0.2746
0.3986
0.4969
0.5400
0.5435
0.3964
0.5467
0.6903
0.5159
0.5505
0.6345
0.4988
0.5086
0.6202
0.4453
0.4945
0.4770
0.3747
0.6699
0.5076
0.4409
0.5298
0.5748
0.3334
0.5890
0.6096
0.5144
0.6279
0.4835
0.6269
0.3358
0.5033
0.5015
0.5347
0.6478
0.5138
0.4850
0.4739
0.6377
0.4816
0.4795
0.7263
0.4625
0.4241
0.5396
0.4955
0.4624
0.5327
0.4492
0.3625
0.4293
0.6059
0.6066
0.5685
0.5285
0.5892
0.5644
0.6969
0.4035
0.2649
0.5111
0.5821
0.4878
0.4972
0.6620
0.4888
0.4056
0.3623
0.5020
0.4693
0.4354
0.5020
0.5253
0.5904
0.4270
0.4770
0.4982
0.4652
0.6806
0.4536
0.6579
0.6055
0.4711
0.5058
0.4192
0.5389
0.5065
0.5875
0.4795
0.5224
0.4269
0.5140
0.5324
0.4085
0.5192
0.5137
0.4533
0.5967
0.5944
0.3426
0.4645
0.4455
0.5124
0.6468
0.5634
0.4360
0.4615
0.6290
0.5115
0.5097
0.5096
0.4305
0.4906
0.4930
0.5790
0.5034
0.5418
0.5181
0.5407
0.6519
0.5468
0.4788
0.4496
0.4368
0.4655
0.4022
0.4221
0.4841
0.4986
0.4302
0.4047
0.4332
0.5794
0.6601
0.4502
0.4445
0.4893
0.4811
0.4582
0.3680
0.6015
0.5592
0.5321
0.4230
0.5794
0.5390
0.4120
0.5506
0.3814
0.4350
0.4246
0.6007
0.4134
0.5668
0.4089
0.4738
0.4579
0.4329
0.4819
0.4778
0.4593
0.6364
0.5571
0.4829
0.5241
0.4574
0.4223
0.5974
0.5837
0.4648
0.5363
0.5831
0.4690
0.6273
0.5171
0.5881
0.5084
0.5223
0.4973
0.5896
0.3587
0.5756
0.4408
0.5171
0.3943
0.5115
0.5328
0.5293
0.5082
0.3205
0.5326
0.5636
0.5453
0.2982
0.4089
0.4150
0.5868
0.6072
0.4531
0.4924
0.3872
0.4651
0.4650
0.4089
0.4628
0.4965
0.4947
0.5154
0.6377
0.6945
0.4868
0.4603
0.6389
0.4247
0.5746
0.5213
0.6114
0.5870
0.4302
0.5132
0.5490
0.5186
0.5039
0.5292
0.4254
0.5085
0.5452
0.5825
0.4649
0.5259
0.5724
0.4556
0.6371
0.5260
0.6057
0.4555
0.4901
0.6335
0.4372
0.4634
0.4656
0.4249
0.4301
0.5986
0.4784
0.6316
0.3158
0.5456
0.5967
0.4059
0.6062
0.4906
0.5139
0.5300
0.6090
0.4464
0.5666
0.5077
0.4577
0.6088
0.7371
0.4342
0.4660
0.6600
0.5540
0.5154
0.4951
0.5216
0.4812
0.6377
0.5795
0.4910
0.5337
0.6232
0.5426
0.4518
0.4472
0.4915
0.4348
0.4499
0.4412
0.4062
0.4917
0.5529
0.2951
0.5391
0.4715
0.5257
0.5093
0.4827
0.4696
0.4159
0.3520
0.5186
0.4512
0.4197
0.4956
0.5759
0.5739
0.1935
0.5561
0.3922
0.5200
0.3589
0.5291
0.3094
0.5239
0.3740
0.4937
0.5248
0.5432
0.5331
0.4510
0.4393
0.5328
0.3862
0.4011
0.4512
0.4559
0.5728
0.4715
0.5468
0.5440
0.5165
0.5071
0.3634
0.5708
0.5408
0.4636
0.3035
0.5983
0.5583
0.5607
0.3258
0.3841
0.5199
0.5647
0.4802
0.5776
0.4746
0.3952
0.4885
0.4750
0.4901
0.6481
0.4845
0.5251
0.5128
0.4222
0.4767
0.4961
0.4898
0.4400
0.5650
0.2964
0.4051
0.3825
0.3768
0.5131
0.4469
0.4272
0.5206
0.4837
0.5628
0.4819
0.4267
0.6820
0.4849
0.4813
0.4808
0.5168
0.4865
0.4517
0.5785
0.5666
0.4567
0.5054
0.4953
0.4799
0.4806
0.4931
0.4409
0.5243
0.6375
0.3548
0.4839
0.6192
0.5673
0.4640
0.5641
0.6264
0.3986
0.3639
0.6108
0.4537
0.4639
0.4295
0.6737
0.4948
0.3658
0.3524
0.4830
0.4602
0.4481
0.5866
0.6731
0.5966
0.4330
0.4491
0.4824
0.5043
0.5074
0.5273
0.5704
0.3827
0.3478
0.5527
0.4391
0.2504
0.4561
0.6179
0.5129
0.4538
0.5330
0.5151
0.4470
0.4968
0.4948
0.4653
0.5946
0.4749
0.4303
0.4949
0.5828
0.5334
0.5863
0.3858
0.6590
0.4676
0.5841
0.5068
0.5394
0.6315
0.4551
0.4451
0.5258
0.5860
0.4510
0.4408
0.4229
0.6909
0.5330
0.4787
0.3385
0.5135
0.4452
0.5453
0.5106
0.4664
0.5409
0.4670
0.5622
0.3478
0.4952
0.4376
0.3512
0.5386
0.4526
0.4677
0.5192
0.5563
0.6035
0.4505
0.4952
0.4576
0.5811
0.4530
0.4462
0.5328
0.5226
0.5309
0.4796
0.6376
0.3122
0.4636
0.5092
0.4349
0.3775
0.2465
0.5365
0.4095
0.4208
0.5053
0.4591
0.5434
0.5929
0.5284
0.3600
0.5366
0.4796
0.2816
0.4131
0.4377
0.5531
0.5061
0.4621
0.4962
0.3267
0.7126
0.5401
0.5355
0.4664
0.4619
0.5672
0.4592
0.5875
0.5568
0.6252
0.5515
0.5120
0.5487
0.4452
0.4442
0.4748
0.4780
0.4916
0.5379
0.4815
0.5749
0.4735
0.6083
0.5964
0.5166
0.4700
0.5314
0.4186
0.3507
0.5714
0.4348
0.4292
0.6022
0.5575
0.4611
0.3655
0.5582
0.4841
0.5512
0.3614
0.4741
0.4114
0.4697
0.5625
0.5333
0.4295
0.4079
0.2780
0.4518
0.4707
0.4050
0.5464
0.3958
0.4770
0.6253
0.5115
0.3624
0.5438
0.5742
0.5182
0.4105
0.6122
0.5395
0.3742
0.5745
0.4572
0.4186
0.6106
0.4340
0.4596
0.6358
0.3790
0.4797
0.5273
0.3755
0.5198
0.4175
0.4433
0.4658
0.5269
0.5509
0.5428
0.5698
0.5235
0.4747
0.4298
0.5116
0.5434
0.4138
0.3852
0.4638
0.5142
0.4470
0.3321
0.4958
0.5073
0.5294
0.5719
0.4548
0.3139
0.5358
0.4797
0.4880
0.4502
0.4472
0.6060
0.3812
0.5128
0.6556
0.4877
0.5420
0.4892
0.5388
0.6035
0.4077
0.5237
0.4439
0.5289
0.4846
0.5291
0.5191
0.5594
0.4924
0.5546
0.3605
0.3256
0.5013
0.5412
0.4558
0.5045
0.2593
0.5129
0.4729
0.5369
0.5411
0.4322
0.4456
0.5114
0.4670
0.4565
0.4846
0.5645
0.5806
0.5047
0.6011
0.4794
0.5509
0.4868
0.4967
0.7153
0.6231
0.4447
0.4203
0.6336
0.3737
0.4580
0.6517
0.5598
0.5764
0.2961
0.4793
0.4145
0.4897
0.4826
0.5071
0.5170
0.5431
0.5446
0.6229
0.6020
0.4537
0.5537
0.3876
0.5044
0.5436
0.3794
0.4499
0.3931
0.5260
0.5835
0.4310
0.4969
0.4872
0.6272
0.5084
0.5081
0.4872
0.4160
0.4199
0.5576
0.4561
0.5192
0.3776
0.6476
0.5866
0.4536
0.5556
0.5235
0.5176
0.4296
0.3911
0.6059
0.5032
0.4857
0.5292
0.5595
0.6096
0.4807
0.6613
0.3945
0.5042
0.4899
0.4753
0.4985
0.6283
0.3697
0.2359
0.4572
0.5589
0.4120
0.2771
0.5569
0.5243
0.4615
0.5040
0.5053
0.5885
0.4335
0.4752
0.4071
0.6559
0.5950
0.5477
0.5425
0.5019
0.4844
0.5485
0.4223
0.4699
0.5704
0.3877
0.3322
0.2937
0.4936
0.5176
0.4177
0.4853
0.5057
0.3223
0.4264
0.3931
0.4846
0.5672
0.6082
0.4128
0.2890
0.5010
0.4993
0.4919
0.5818
0.5235
0.4430
0.3147
0.4120
0.4413
0.5742
0.3634
0.6657
0.4616
0.5694
0.4940
0.4793
0.4996
0.4529
0.5036
0.5200
0.6024
0.4958
0.4461
0.4974
0.4091
0.5085
0.5832
0.5737
0.5730
0.5311
0.5305
0.6472
0.4508
0.5795
0.4782
0.6660
0.4271
0.5547
0.4844
0.4369
0.6192
0.5025
0.4422
0.5763
0.4969
0.5830
0.6192
0.5030
0.4596
0.5434
0.4620
0.4217
0.4103
0.4970
0.3448
0.3902
0.3674
0.5113
0.4759
0.5755
0.5396
0.4597
0.4228
0.5685
0.5202
0.5211
0.4954
0.3901
0.5455
0.6129
0.4476
0.6069
0.5135
0.5469
0.3525
0.6130
0.3870
0.5732
0.5133
0.5689
0.5461
0.5593
0.5750
0.5527
0.5778
0.5358
0.4663
0.5764
0.5966
0.5045
0.5762
0.4451
0.4283
0.4976
0.3981
0.5259
0.4507
0.4467
0.4538
0.6106
0.5219
0.4381
0.5156
0.5178
0.5455
0.4542
0.5329
0.4246
0.4485
0.5464
0.5281
0.4599
0.4717
0.5366
0.5251
0.5877
0.3843
0.3786
0.4716
0.5760
0.5225
0.5112
0.5217
0.5784
0.4360
0.3792
0.4531
0.4687
0.4190
0.6009
0.4596
0.4702
0.5279
0.4722
0.5570
0.2382
0.4150
0.6112
0.5601
0.5458
0.5071
0.5535
0.3673
0.6398
0.2619
0.5048
0.4108
0.4066
0.5816
0.5470
0.5929
0.4572
0.4633
0.5127
0.4981
0.4882
0.5777
0.3944
0.4838
0.4646
0.5704
0.5332
0.6923
0.4325
0.4334
0.4297
0.4407
0.4833
0.4978
0.4949
0.5468
0.4162
0.3553
0.4411
0.3972
0.5854
0.4313
0.5712
0.3765
0.6287
0.3712
0.4929
0.4513
0.4973
0.3513
0.4789
0.5177
0.5438
0.4807
0.5285
0.4985
0.4134
0.3305
0.4837
0.5619
0.5697
0.5007
0.3794
0.3610
0.4102
0.5248
0.4355
0.5125
0.5287
0.2976
0.4684
0.6064
0.5752
0.6881
0.4808
0.5439
0.4955
0.5243
0.4292
0.2550
0.3510
0.4975
0.3974
0.3670
0.4348
0.5660
0.5057
0.5409
0.5161
0.5313
0.3875
0.4969
0.6516
0.4785
0.4705
0.4248
0.4328
0.5652
0.4869
0.5465
0.4733
0.4026
0.4920
0.5565
0.4651
0.5279
0.4632
0.5954
0.5054
0.5850
0.5008
0.5526
0.5933
0.5503
0.4561
0.5984
0.5608
0.6203
0.4724
0.7052
0.3897
0.6209
0.4511
0.5805
0.4416
0.4357
0.4536
0.4862
0.5744
0.4977
0.5677
0.4497
0.4641
0.5508
0.4345
0.3576
0.5097
0.4953
0.4755
0.4560
0.4406
0.5247
0.6097
0.5390
0.6298
0.5501
0.4051
0.5217
0.4717
0.5965
0.4986
0.4570
0.3981
0.4018
0.3635
0.6443
0.4553
0.5226
0.4999
0.5655
0.6132
0.5379
0.5937
0.5053
0.3751
0.3006
0.4784
0.5176
0.4758
0.6035
0.4616
0.5028
0.5213
0.5028
0.4102
0.4392
0.4813
0.5101
0.6760
0.4202
0.3571
0.4788
0.4387
0.5215
0.5408
0.6286
0.3828
0.6146
0.3839
0.5349
0.3644
0.3919
0.5005
0.6083
0.5203
0.4807
0.4461
0.4663
0.5260
0.5467
0.4909
0.4448
0.4809
0.2822
0.3536
0.5081
0.5032
0.4762
0.4211
0.5410
0.6188
0.5379
0.2505
0.4523
0.5563
0.4644
0.4750
0.3940
0.3574
0.5539
0.4716
0.5642
0.4768
0.5132
0.3954
0.5338
0.5240
0.4581
0.5253
0.4709
0.6617
0.4197
0.5016
0.4622
0.4761
0.4323
0.5710
0.5458
0.4968
0.4680
0.4696
0.5311
0.4757
0.4026
0.5735
0.2560
0.3827
0.4429
0.4542
0.7019
0.4403
0.5364
0.4557
0.4031
0.4308
0.6004
0.4754
0.3855
0.5167
0.4628
0.5548
0.4148
0.4916
0.5878
0.5459
0.3717
0.5585
0.5713
0.3973
0.4714
0.3267
0.4222
0.5337
0.5539
0.4890
0.5170
0.4628
0.4653
0.4478
0.4023
0.5823
0.5542
0.4678
0.4679
0.4779
0.4893
0.5744
0.5229
0.5186
0.4723
0.6673
0.5203
0.3999
0.3194
0.4645
0.6216
0.4140
0.5120
0.4372
0.5496
0.3652
0.4961
0.3431
0.4894
0.5170
0.5363
0.4199
0.4321
0.3057
0.3400
0.3848
0.5166
0.4364
0.5037
0.5011
0.4509
0.5419
0.4264
0.4671
0.4968
0.5914
0.4916
0.5897
0.4393
0.4624
0.4180
0.4967
0.4353
0.4024
0.4117
0.4715
0.3585
0.6160
0.5725
0.4420
0.4268
0.4355
0.5054
0.5135
0.3264
0.4330
0.6946
0.3002
0.5710
0.4649
0.4930
0.6563
0.4515
0.4026
0.4674
0.4750
0.4501
0.4825
0.5020
0.5103
0.3956
0.3835
0.5232
0.4001
0.5095
0.4057
0.5793
0.5588
0.4440
0.5597
0.6428
0.6617
0.6279
0.4192
0.5853
0.6122
0.4392
0.4861
0.5657
0.4558
0.5932
0.4610
0.5054
0.4589
0.6223
0.5349
0.4754
0.4797
0.4419
0.5033
0.4908
0.2135
0.5179
0.6941
0.3463
0.4685
0.4653
0.4143
0.4581
0.5415
0.3739
0.5991
0.6499
0.5197
0.5012
0.4648
0.3919
0.3092
0.4639
0.5143
0.5136
0.5655
0.5818
0.4856
0.4137
0.6785
0.6133
0.5862
0.6035
0.5139
0.6201
0.5034
0.5128
0.5216
0.5519
0.4858
0.4943
0.4630
0.3090
0.4926
0.4179
0.6508
0.4452
0.6230
0.4930
0.6106
0.3653
0.3183
0.4821
0.3362
0.5750
0.4830
0.3451
0.4139
0.5960
0.4747
0.4679
0.5547
0.6085
0.5950
0.5737
0.4909
0.5162
0.4486
0.5210
0.4809
0.3343
0.4771
0.4868
0.4913
0.5289
0.4363
0.5266
0.6134
0.5936
0.5975
0.3401
0.6273
0.4280
0.5087
0.6933
0.5230
0.4337
0.5413
0.4210
0.5336
0.3790
0.5687
0.4251
0.5438
0.4595
0.5739
0.4521
0.4737
0.5165
0.6275
0.4785
0.4459
0.5323
0.4077
0.4978
0.5412
0.5850
0.3055
0.5356
0.4234
0.3844
0.4606
0.5649
0.4634
0.5042
0.3502
0.4888
0.4205
0.4167
0.3157
0.4565
0.5371
0.4936
0.4802
0.4410
0.5785
0.5109
0.3430
0.5142
0.6305
0.6224
0.3860
0.4272
0.4367
0.3098
0.5063
0.3429
0.5030
0.6181
0.4007
0.5157
0.5315
0.3601
0.5657
0.3810
0.4026
0.5479
0.6075
0.4151
0.4664
0.4577
0.3782
0.4770
0.6305
0.5588
0.5213
0.5525
0.3237
0.5562
0.4507
0.5047
0.5724
0.3555
0.5154
0.5821
0.4822
0.5945
0.4393
0.5563
0.5120
0.5632
0.5058
0.3970
0.4807
0.4878
0.5447
0.4281
0.5516
0.5449
0.6124
0.5057
0.5739
0.4622
0.6162
0.4206
0.4536
0.5419
0.5359
0.3850
0.6350
0.4766
0.5204
0.6203
0.5099
0.5827
0.5211
0.3777
0.5516
0.4604
0.5745
0.3190
0.4618
0.4840
0.5305
0.5471
0.5085
0.2765
0.4745
0.3994
0.3880
0.4117
0.6049
0.5173
0.4710
0.5389
0.5410
0.4281
0.4353
0.6719
0.4058
0.4322
0.4017
0.3973
0.4589
0.5294
0.3944
0.4513
0.4355
0.6776
0.5204
0.4687
0.6785
0.5768
0.5085
0.4781
0.2765
0.5531
0.6244
0.4603
0.5000
0.3958
0.5051
0.4891
0.4500
0.5619
0.4179
0.4740
0.5627
0.4759
0.4721
0.5252
0.5217
0.5509
0.4691
0.5911
0.4487
0.4777
0.5692
0.3976
0.4578
0.5194
0.5703
0.5051
0.3706
0.4513
0.3869
0.4702
0.6504
0.5177
0.5061
0.2818
0.4269
0.6055
0.4682
0.5326
0.4294
0.5527
0.4779
0.5297
0.4647
0.5966
0.4171
0.3381
0.4774
0.4176
0.5280
0.4462
0.4832
0.3930
0.5195
0.6115
0.4565
0.5283
0.5510
0.5334
0.4326
0.4616
0.5082
0.5090
0.3846
0.5255
0.5770
0.4291
0.4875
0.4521
0.5932
0.4361
0.3747
0.5858
0.6834
0.4140
0.5119
0.3582
0.5768
0.3802
0.5241
0.5385
0.5532
0.5505
0.2924
0.2802
0.6320
0.6660
0.4178
0.4188
0.4881
0.4281
0.5300
0.6088
0.5293
0.5851
0.5817
0.5105
0.5633
0.5345
0.5241
0.5002
0.5994
0.5300
0.5832
0.5616
0.5853
0.4588
0.5583
0.4689
0.5586
0.6085
0.5066
0.3412
0.4609
0.3316
0.5483
0.4088
0.5798
0.5546
0.4348
0.3597
0.5821
0.5452
0.5202
0.5532
0.4508
0.4023
0.5717
0.5152
0.4007
0.4666
0.4764
0.4973
0.4670
0.5665
0.4517
0.5248
0.5570
0.4654
0.3172
0.4957
0.5034
0.5259
0.5524
0.4715
0.5512
0.6312
0.6339
0.5239
0.4523
0.5878
0.6022
0.4482
0.4854
0.4470
0.4691
0.4240
0.5879
0.5384
0.3655
0.3419
0.3870
0.5381
0.4949
0.4724
0.3591
0.4739
0.5450
0.5648
0.5020
0.4449
0.4298
0.5050
0.4488
0.6036
0.4504
0.3463
0.4001
0.4979
0.5052
0.4614
0.5463
0.4530
0.5215
0.5576
0.5460
0.2623
0.4895
0.5758
0.4385
0.4353
0.4515
0.4000
0.4728
0.4814
0.5459
0.3686
0.4364
0.3860
0.5314
0.4773
0.4114
0.4086
0.6231
0.4725
0.4324
0.5201
0.4579
0.3294
0.4602
0.5222
0.5131
0.4111
0.5152
0.2913
0.4187
0.6094
0.5081
0.4926
0.6011
0.5386
0.5293
0.3849
0.4633
0.6400
0.5233
0.3986
0.5354
0.5561
0.4564
0.4512
0.5006
0.5266
0.3508
0.4103
0.2460
0.4145
0.5880
0.5052
0.4118
0.4487
0.5055
0.5448
0.5042
0.4121
0.5733
0.5838
0.5700
0.5421
0.4216
0.5964
0.6200
0.5372
0.5403
0.5966
0.3304
0.4360
0.4640
0.6437
0.4865
0.4788
0.5002
0.2622
0.6213
0.4740
0.5227
0.6047
0.4682
0.5386
0.4081
0.4962
0.5643
0.5427
0.4035
0.3701
0.6490
0.5555
0.4785
0.5155
0.5537
0.5475
0.5278
0.5744
0.3754
0.4614
0.5283
0.6013
0.5396
0.4797
0.5374
0.5450
0.4871
0.5517
0.4558
0.4218
0.4658
0.5100
0.5149
0.4497
0.4244
0.5385
0.5553
0.5145
0.5292
0.4978
0.5627
0.4452
0.4615
0.5198
0.4799
0.5709
0.4805
0.5207
0.5300
0.4296
0.5042
0.4148
0.5707
0.4080
0.5253
0.5878
0.4624
0.4603
0.5061
0.6306
0.5437
0.4521
0.3736
0.5352
0.5853
0.5589
0.3986
0.5156
0.6153
0.5269
0.5870
0.6226
0.4717
0.4063
0.6301
0.6355
0.3987
0.3683
0.4673
0.4868
0.5484
0.4750
0.4335
0.5502
0.6821
0.6170
0.5329
0.6116
0.4679
0.3800
0.6088
0.5079
0.5533
0.4472
0.6295
0.4404
0.3801
0.4089
0.5590
0.4528
0.6466
0.4682
0.5653
0.4693
0.4207
0.5064
0.3995
0.4472
0.4309
0.3563
0.4113
0.6175
0.4915
0.6062
0.5675
0.5332
0.5200
0.5674
0.6372
0.4132
0.4749
0.5392
0.4172
0.5011
0.5556
0.5532
0.4348
0.4901
0.3415
0.4884
0.6444
0.5432
0.4032
0.6361
0.4115
0.5748
0.5798
0.4046
0.5115
0.5517
0.5703
0.3520
0.3794
0.3324
0.4811
0.4962
0.4908
0.3312
0.3682
0.5437
0.3835
0.5497
0.6264
0.5397
0.4128
0.5444
0.4684
0.5453
0.5596
0.5367
0.5911
0.5932
0.5079
0.4179
0.3968
0.2886
0.5186
0.5658
0.4006
0.6037
0.4225
0.3160
0.6175
0.5762
0.5137
0.5336
0.4987
0.4379
0.5167
0.5140
0.4489
0.5264
0.5631
0.5030
0.4867
0.5118
0.4461
0.6079
0.5913
0.4198
0.4611
0.4993
0.4965
0.4632
0.3417
0.4907
0.4790
0.4029
0.5010
0.5726
0.3862
0.5510
0.3856
0.5092
0.4348
0.4603
0.5082
0.4259
0.5178
0.4564
0.4603
0.4578
0.5658
0.4941
0.5815
0.6065
0.5413
0.6199
0.6341
0.4100
0.6602
0.4899
0.4862
0.4046
0.6425
0.4333
0.6245
0.5483
0.6590
0.5003
0.6092
0.5747
0.5303
0.4949
0.4601
0.4665
0.4876
0.4278
0.3678
0.4479
0.4559
0.5627
0.3624
0.6658
0.6203
0.4941
0.3059
0.5646
0.4361
0.5407
0.4795
0.4130
0.4933
0.4527
0.3860
0.5916
0.4593
0.4938
0.4936
0.5379
0.4212
0.4825
0.4960
0.4922
0.6778
0.5166
0.5466
0.5318
0.5178
0.5482
0.7120
0.4674
0.5018
0.5778
0.4731
0.5125
0.5941
0.5643
0.5056
0.4050
0.5456
0.5452
0.3731
0.4431
0.5175
0.4483
0.4634
0.4888
0.4715
0.4127
0.5145
0.5638
0.5456
0.3879
0.6041
0.4550
0.4719
0.5657
0.4286
0.4996
0.4984
0.5640
0.5587
0.4436
0.4436
0.3209
0.6662
0.6389
0.5676
0.5022
0.4986
0.5238
0.5092
0.4819
0.4840
0.6375
0.4294
0.5038
0.6193
0.4063
0.4275
0.5023
0.5645
0.4851
0.4266
0.4919
0.4860
0.5441
0.6065
0.5148
0.5385
0.4782
0.4078
0.6031
0.6548
0.3235
0.5408
0.5794
0.3593
0.5074
0.6412
0.3996
0.4544
0.3655
0.4193
0.4904
0.2825
0.4367
0.5692
0.4845
0.5520
0.5332
0.5818
0.4339
0.5570
0.4455
0.4694
0.5496
0.3207
0.4240
0.6141
0.5615
0.5074
0.6474
0.5034
0.3672
0.4021
0.5992
0.5109
0.4558
0.5655
0.4877
0.4762
0.4648
0.4851
0.4641
0.5697
0.4869
0.3934
0.4249
0.5093
0.5679
0.4648
0.5695
0.5301
0.5507
0.4908
0.4970
0.3139
0.4964
0.4927
0.5401
0.3940
0.5082
0.5415
0.3260
0.4332
0.5298
0.5232
0.3863
0.5045
0.5636
0.5174
0.5368
0.6005
0.4976
0.4213
0.4587
0.4857
0.2437
0.4691
0.4828
0.4217
0.5054
0.4729
0.5304
0.6574
0.4090
0.4879
0.3653
0.4912
0.4487
0.5428
0.6818
0.5949
0.4193
0.5492
0.4210
0.4595
0.4831
0.3696
0.4501
0.5538
0.5108
0.5885
0.4714
0.5471
0.3943
0.3977
0.5916
0.5603
0.5046
0.4949
0.4081
0.4080
0.5444
0.5636
0.4255
0.3685
0.5574
0.5083
0.3855
0.5851
0.5447
0.5672
0.5788
0.5650
0.5117
0.4455
0.5449
0.4087
0.4379
0.5105
0.5052
0.7523
0.6583
0.4262
0.5266
0.3958
0.6248
0.6269
0.5689
0.4789
0.5206
0.4451
0.4704
0.5890
0.3855
0.5217
0.3496
0.5723
0.5776
0.4849
0.5842
0.5826
0.4847
0.6439
0.5400
0.5160
0.4906
0.4610
0.3853
0.5574
0.4546
0.5355
0.5314
0.4676
0.3368
0.4942
0.5001
0.4277
0.4958
0.5886
0.5324
0.5459
0.4103
0.4350
0.5532
0.5335
0.4274
0.3441
0.6455
0.5444
0.5316
0.5100
0.5379
0.6016
0.5044
0.3584
0.4311
0.5858
0.6175
0.6018
0.4504
0.6605
0.4563
0.4429
0.6232
0.5621
0.3627
0.5188
0.5255
0.5169
0.6166
0.2874
0.5169
0.5398
0.5747
0.5110
0.5613
0.4432
0.4933
0.5373
0.4994
0.5944
0.5028
0.5496
0.4626
0.5339
0.5616
0.5550
0.3920
0.6320
0.4605
0.4870
0.5422
0.5851
0.5072
0.4849
0.5243
0.4597
0.5345
0.4399
0.5045
0.4732
0.5567
0.5992
0.4790
0.4947
0.4597
0.4856
0.5406
0.3363
0.4244
0.5425
0.5743
0.4924
0.4772
0.4837
0.5326
0.6027
0.3970
0.5460
0.5317
0.4458
0.4176
0.4743
0.4625
0.4192
0.6237
0.4644
0.5336
0.5425
0.4911
0.6348
0.4243
0.4843
0.5310
0.5192
0.4069
0.5287
0.5169
0.5263
0.4720
0.5342
0.5046
0.5746
0.4245
0.6556
0.5151
0.5073
0.3948
0.5255
0.3732
0.5031
0.3917
0.3858
0.5590
0.5450
0.6299
0.5198
0.5431
0.4261
0.5075
0.4987
0.4959
0.4978
0.5096
0.3935
0.6255
0.4883
0.5911
0.4425
0.5407
0.6016
0.4882
0.5926
0.5878
0.5523
0.5886
0.3868
0.4690
0.5336
0.3713
0.5209
0.5456
0.6743
0.5524
0.6345
0.5708
0.3905
0.4847
0.5416
0.4447
0.5652
0.3511
0.5539
0.5418
0.6786
0.4888
0.5298
0.5218
0.4878
0.6235
0.3583
0.5651
0.5079
0.5522
0.5615
0.4039
0.6432
0.5957
0.5582
0.3742
0.4776
0.5818
0.4655
0.3956
0.5180
0.4796
0.4641
0.4379
0.4410
0.6581
0.4934
0.5269
0.4918
0.4898
0.6219
0.4995
0.4005
0.5055
0.5500
0.4594
0.4070
0.5419
0.4519
0.4711
0.4221
0.6279
0.4603
0.1900
0.5668
0.3486
0.4520
0.4912
0.5404
0.5178
0.5206
0.3326
0.4773
0.4877
0.6234
0.4345
0.7009
0.5174
0.5305
0.3725
0.4467
0.5751
0.4152
0.7092
0.5231
0.5833
0.4735
0.5281
0.5258
0.5294
0.4460
0.6199
0.6120
0.4796
0.4895
0.3917
0.5168
0.4579
0.5567
0.4180
0.5311
0.5475
0.5903
0.4496
0.4619
0.5090
0.3658
0.4895
0.4973
0.4780
0.4051
0.5999
0.6024
0.6284
0.4067
0.4616
0.5209
0.3127
0.5571
0.5385
0.5272
0.5620
0.5293
0.4381
0.4756
0.3916
0.4846
0.5258
0.5725
0.3816
0.4853
0.4307
0.5478
0.4795
0.6033
0.5303
0.4113
0.4244
0.5215
0.6083
0.4757
0.4021
0.4210
0.5291
0.4946
0.5057
0.4096
0.4944
0.4348
0.4871
0.4603
0.6152
0.5534
0.4586
0.3775
0.5220
0.5464
0.4048
0.4641
0.5047
0.4576
0.5450
0.5376
0.5407
0.4885
0.5126
0.4928
0.6235
0.4020
0.6868
0.5521
0.5513
0.4210
0.4662
0.3457
0.5434
0.3884
0.5249
0.4467
0.4734
0.4721
0.5754
0.5187
0.5279
0.6000
0.4520
0.5035
0.4570
0.5361
0.6561
0.5360
0.5483
0.5364
0.4748
0.5467
0.5013
0.6087
0.6903
0.4436
0.5916
0.5646
0.4561
0.4126
0.4753
0.4945
0.6352
0.4859
0.5060
0.5499
0.4557
0.5213
0.5026
0.5955
0.4302
0.5727
0.5157
0.4742
0.6168
0.4321
0.5129
0.5658
0.4404
0.4332
0.5942
0.5149
0.4701
0.5489
0.5185
0.5205
0.5413
0.5234
0.5505
0.5661
0.4871
0.4888
0.5975
0.4713
0.5149
0.4178
0.4250
0.6482
0.4727
0.5751
0.5311
0.4627
0.3706
0.6448
0.5454
0.5642
0.3999
0.3698
0.5236
0.5578
0.5082
0.4284
0.3310
0.3667
0.5500
0.4692
0.2959
0.5177
0.3610
0.4995
0.4028
0.5494
0.4966
0.5176
0.3543
0.4119
0.3866
0.5309
0.5691
0.4654
0.4102
0.4373
0.6253
0.5430
0.5232
0.5317
0.5844
0.6442
0.5301
0.4771
0.4300
0.4531
0.4883
0.4478
0.4979
0.4764
0.5885
0.4468
0.5277
0.3230
0.3441
0.3787
0.4827
0.3848
0.4853
0.3662
0.4989
0.5397
0.4483
0.5709
0.5360
0.4617
0.5254
0.5539
0.6317
0.4316
0.3932
0.5173
0.5012
0.6359
0.4339
0.3176
0.4355
0.5233
0.4638
0.4601
0.3890
0.5244
0.5084
0.5610
0.4155
0.4375
0.6482
0.5108
0.4299
0.5663
0.5067
0.2907
0.5185
0.3999
0.4480
0.3459
0.3973
0.5389
0.5833
0.6933
0.6375
0.5374
0.5066
0.5480
0.4388
0.6451
0.4032
0.5518
0.3227
0.4685
0.5664
0.4652
0.4413
0.4156
0.6187
0.4750
0.6070
0.4711
0.4828
0.5958
0.3832
0.3641
0.4520
0.4445
0.5508
0.4963
0.4220
0.5493
0.5434
0.5150
0.4588
0.4363
0.5779
0.5264
0.5685
0.2905
0.3439
0.4296
0.5446
0.7678
0.4885
0.4626
0.4750
0.5364
0.4595
0.4802
0.4327
0.3933
0.5533
0.3937
0.4650
0.4610
0.4622
0.4188
0.4001
0.6130
0.4974
0.4263
0.3310
0.5175
0.4238
0.4768
0.3166
0.5437
0.5234
0.5915
0.3503
0.5417
0.4963
0.5289
0.5187
0.4554
0.5643
0.5200
0.5608
0.3293
0.4700
0.5825
0.4634
0.5129
0.5579
0.6204
0.4883
0.5340
0.5376
0.4912
0.4005
0.4421
0.6453
0.5795
0.4950
0.5342
0.6069
0.5090
0.5336
0.5131
0.4395
0.4800
0.5868
0.5513
0.4117
0.3956
0.5737
0.4732
0.3841
0.4583
0.4174
0.4759
0.3464
0.6226
0.5088
0.5197
0.4204
0.5837
0.3560
0.4980
0.4915
0.5016
0.5695
0.4467
0.5410
0.4823
0.4308
0.4963
0.5953
0.3492
0.3919
0.5359
0.5503
0.6701
0.4422
0.4338
0.5523
0.5829
0.5500
0.5488
0.4823
0.5281
0.5891
0.5070
0.6128
0.5113
0.5265
0.4771
0.3214
0.3411
0.5176
0.4325
0.4085
0.4924
0.5563
0.4812
0.3764
0.6081
0.4594
0.6672
0.4474
0.4728
0.4440
0.3522
0.4464
0.3504
0.5007
0.4422
0.6734
0.5605
0.6665
0.6671
0.5353
0.5320
0.6393
0.5331
0.5966
0.3889
0.4092
0.4676
0.5423
0.4299
0.5198
0.5124
0.4270
0.4494
0.6429
0.5494
0.5519
0.5635
0.5713
0.4260
0.4019
0.4282
0.4785
0.4774
0.6167
0.4775
0.5604
0.5095
0.4877
0.4840
0.3752
0.5733
0.5785
0.5087
0.4474
0.4361
0.5613
0.3382
0.5692
0.5492
0.4562
0.4812
0.4892
0.4816
0.4028
0.5294
0.6077
0.6490
0.6550
0.5045
0.5353
0.6199
0.4796
0.4749
0.6410
0.4429
0.6163
0.4540
0.4913
0.3662
0.5022
0.5114
0.4676
0.3812
0.4229
0.4778
0.3769
0.5074
0.5560
0.4400
0.5882
0.7025
0.6378
0.5653
0.3631
0.5284
0.4428
0.5282
0.4729
0.5856
0.4493
0.4189
0.4904
0.4123
0.5157
0.5565
0.6886
0.4638
0.5492
0.4358
0.5062
0.5370
0.4114
0.4023
0.3532
0.5357
0.4741
0.5927
0.4966
0.4760
0.4698
0.6256
0.4588
0.5070
0.4395
0.4842
0.3970
0.4730
0.4804
0.5550
0.5318
0.7472
0.3871
0.4812
0.4970
0.5681
0.5762
0.4472
0.4316
0.3356
0.2920
0.5025
0.3621
0.5295
0.3801
0.3776
0.6254
0.4538
0.4632
0.4731
0.4939
0.6219
0.5002
0.5577
0.4105
0.4561
0.5083
0.3643
0.4257
0.4639
0.3379
0.4795
0.4917
0.5599
0.4555
0.6799
0.7214
0.4729
0.5358
0.3646
0.4969
0.4795
0.4678
0.3347
0.3898
0.4411
0.4492
0.3524
0.5205
0.3417
0.5782
0.4570
0.4764
0.4271
0.3719
0.4307
0.4497
0.6117
0.4548
0.4204
0.5374
0.3839
0.4663
0.5331
0.5542
0.4870
0.4476
0.3966
0.5121
0.5331
0.4842
0.5991
0.4005
0.6685
0.4618
0.4739
0.3982
0.4714
0.5829
0.2732
0.5072
0.4335
0.6192
0.4398
0.5523
0.5248
0.4740
0.4482
0.4760
0.3964
0.5210
0.6428
0.5126
0.5535
0.4335
0.4708
0.4167
0.5243
0.6343
0.5628
0.4825
0.4621
0.5927


==> plots/raw_data/CDs/CDs_index_least_frequent_20_-40_.txt <==
4576
4578
4583
4584
4595
4597
4599
4612
4631
4642
4644
4650
4657
4663
4665
4685
4686
4688
4705
4706
4717
4721
4722
4723
4746
4750
4756
4768
4771
4784
4788
4820
4828
4830
4831
4845
4846
4853
4854
4882
4885
4893
4895
4910
4938
4968
4969
4974
4975
4980
5003
5009
5050
5064
5067
5073
5081
5085
5098
5101
5103
5106
5109
5218
5225
5228
5239
5247
5248
5264
5284
5289
5293
5301
5325
5328
5332
5340
5347
5397
5434
5439
5452
5453
5488
5496
5513
5535
5540
5589
5590
5599
5603
5606
5620
5629
5638
5646
5647
5656
5658
5678
5696
5704
5711
5712
5722
5771
5774
5787
5806
5807
5817
5820
5821
5830
5839
5881
5882
5887
5895
5900
5924
5944
5961
5963
5968
5984
5985
6019
6028
6032
6038
6052
6055
6079
6081
6082
6099
6107
6129
6140
6142
6144
6161
6167
6242
6259
6269
6270
6292
6299
6302
6339
6340
6341
6347
6365
6385
6399
6430
6447
6463
6467
6471
6492
6501
6508
6514
6556
6558
6561
6565
6585
6591
6602
6619
6621
6626
6635
6642
6659
6661
6676
6711
6715
6719
6720
6727
6743
6752
6757
6784
6797
6798
6799
6805
6830
6838
6840
6844
6853
6860
6893
6900
6912
6914
6923
6927
6946
6952
6954
6971
7052
7059
7067
7074
7096
7105
7122
7131
7141
7144
7145
7146
7164
7173
7177
7184
7194
7215
7224
7239
7243
7260
7271
7282
7301
7303
7317
7323
7332
7357
7378
7386
7399
7411
7425
7427
7463
7465
7470
7472
7478
7499
7530
7533
7539
7548
7561
7563
7570
7586
7589
7619
7623
7638
7643
7644
7651
7661
7669
7672
7683
7707
7718
7731
7739
7749
7767
7783
7787
7791
7792
7813
7819
7856
7857
7860
7861
7872
7874
7888
7899
7938
7973
7993
7999
8001
8043
8069
8071
8077
8086
8094
8105
8113
8134
8142
8174
8193
8198
8200
8210
8226
8231
8238
8245
8247
8253
8277
8284
8299
8329
8348
8354
8367
8382
8398
8427
8431
8441
8446
8447
8449
8452
8454
8466
8468
8492
8502
8503
8514
8515
8521
8524
8537
8539
8543
8561
8568
8569
8571
8580
8588
8598
8608
8609
8618
8623
8624
8631
8633
8640
8667
8683
8688
8691
8696
8706
8722
8731
8733
8741
8744
8752
8757
8763
8766
8788
8791
8793
8799
8802
8843
8854
8864
8873
8903
8912
8977
8989
8994
9024
9033
9094
9102
9110
9115
9128
9130
9131
9136
9158
9161
9166
9192
9199
9200
9203
9224
9234
9237
9245
9255
9257
9261
9275
9291
9314
9317
9318
9324
9385
9394
9402
9407
9444
9458
9460
9472
9485
9487
9500
9501
9508
9510
9515
9520
9544
9563
9565
9572
9583
9589
9605
9649
9650
9671
9699
9709
9725
9728
9770
9773
9776
9790
9804
9819
9821
9840
9842
9868
9869
9876
9878
9879
9902
9908
9919
9927
9930
9943
9964
9965
9971
9972
9974
10015
10078
10084
10099
10102
10104
10114
10115
10119
10123
10140
10143
10172
10184
10187
10191
10218
10221
10229
10250
10299
10307
10312
10321
10327
10346
10359
10363
10369
10376
10377
10390
10396
10400
10429
10466
10467
10470
10476
10496
10497
10507
10524
10548
10552
10569
10587
10588
10590
10615
10628
10647
10661
10676
10682
10689
10702
10709
10711
10715
10735
10746
10749
10759
10761
10794
10804
10806
10811
10813
10824
10846
10848
10899
10909
10910
10914
10932
10944
10945
10952
10958
10976
11000
11004
11009
11011
11016
11020
11044
11049
11051
11058
11082
11097
11101
11114
11128
11158
11171
11175
11187
11190
11194
11197
11202
11204
11212
11213
11217
11226
11229
11235
11260
11274
11281
11287
11288
11303
11318
11327
11344
11345
11355
11361
11406
11411
11415
11422
11443
11444
11445
11447
11451
11465
11479
11497
11506
11508
11520
11591
11593
11601
11607
11608
11609
11612
11618
11622
11623
11626
11646
11662
11666
11671
11697
11718
11722
11765
11770
11772
11774
11782
11797
11820
11822
11841
11845
11855
11870
11873
11887
11896
11901
11903
11910
11928
11943
11952
11968
11992
12035
12036
12045
12050
12064
12066
12070
12085
12086
12103
12117
12129
12134
12136
12145
12153
12154
12163
12183
12190
12193
12198
12202
12225
12240
12242
12261
12263
12267
12270
12275
12284
12300
12316
12319
12336
12349
12357
12386
12399
12408
12418
12433
12439
12445
12479
12481
12495
12505
12509
12512
12541
12544
12553
12556
12578
12592
12600
12610
12620
12630
12652
12658
12672
12689
12707
12711
12729
12732
12756
12775
12787
12794
12797
12826
12829
12846
12853
12857
12859
12860
12863
12870
12893
12901
12928
12951
12969
12983
13001
13003
13005
13008
13018
13023
13033
13049
13061
13076
13077
13091
13098
13107
13131
13137
13148
13154
13160
13168
13177
13185
13201
13209
13215
13221
13223
13237
13250
13259
13272
13294
13299
13301
13304
13312
13317
13321
13341
13343
13347
13371
13372
13383
13405
13419
13424
13425
13428
13433
13437
13460
13462
13483
13489
13491
13519
13524
13537
13556
13569
13580
13600
13608
13638
13654
13673
13675
13686
13696
13698
13708
13712
13772
13779
13794
13808
13835
13836
13840
13864
13872
13876
13886
13896
13902
13904
13905
13931
13956
13970
13976
13993
14001
14002
14029
14047
14051
14054
14059
14074
14107
14122
14127
14140
14142
14170
14174
14183
14196
14199
14203
14208
14224
14230
14239
14242
14247
14250
14253
14258
14265
14285
14288
14295
14320
14356
14362
14389
14413
14416
14420
14433
14450
14456
14464
14476
14490
14500
14501
14540
14544
14573
14588
14605
14608
14609
14619
14635
14675
14679
14685
14713
14737
14750
14755
14774
14789
14820
14826
14834
14839
14841
14868
14877
14894
14895
14901
14916
14923
14926
14947
14956
14983
14984
15010
15027
15041
15047
15057
15078
15088
15094
15095
15098
15111
15118
15120
15123
15127
15129
15147
15157
15167
15174
15187
15190
15205
15207
15209
15217
15218
15219
15234
15245
15253
15256
15261
15266
15305
15321
15328
15329
15331
15346
15358
15387
15398
15408
15411
15421
15424
15442
15443
15450
15457
15478
15505
15511
15514
15520
15551
15558
15574
15589
15612
15623
15627
15641
15648
15664
15694
15723
15726
15735
15749
15758
15777
15781
15802
15807
15815
15817
15834
15840
15855
15856
15858
15863
15882
15897
15904
15920
15923
15924
15927
15942
15949
15959
15999
16004
16057
16058
16063
16077
16081
16084
16100
16111
16113
16118
16119
16142
16158
16163
16177
16178
16211
16226
16228
16232
16237
16239
16245
16255
16263
16281
16290
16304
16325
16333
16345
16364
16376
16379
16382
16384
16414
16417
16457
16487
16504
16509
16527
16542
16557
16569
16574
16583
16592
16602
16606
16607
16608
16628
16629
16644
16659
16664
16669
16674
16676
16680
16695
16697
16698
16700
16710
16724
16726
16761
16768
16782
16803
16809
16837
16839
16842
16849
16856
16886
16896
16900
16906
16947
16958
16961
16971
17003
17019
17021
17034
17039
17069
17073
17075
17098
17101
17135
17143
17145
17180
17190
17191
17211
17214
17225
17229
17233
17235
17239
17245
17249
17277
17280
17281
17288
17298
17305
17346
17353
17358
17359
17362
17382
17383
17415
17455
17471
17485
17496
17500
17511
17515
17531
17534
17535
17536
17542
17551
17616
17617
17619
17638
17643
17650
17666
17667
17679
17680
17685
17698
17702
17705
17713
17719
17723
17725
17726
17733
17758
17763
17770
17771
17777
17793
17808
17820
17826
17828
17846
17855
17872
17876
17890
17903
17915
17921
17924
17931
17934
17935
17942
17949
17955
17974
18003
18018
18023
18039
18090
18101
18111
18119
18129
18133
18135
18155
18157
18167
18198
18207
18220
18245
18249
18270
18299
18302
18318
18330
18340
18348
18360
18372
18384
18395
18397
18403
18427
18436
18446
18475
18476
18483
18506
18513
18533
18534
18536
18581
18597
18608
18619
18629
18644
18649
18657
18666
18667
18672
18676
18679
18714
18736
18745
18752
18753
18786
18792
18803
18807
18835
18842
18849
18861
18862
18896
18897
18905
18920
18935
18938
18943
18950
18976
18991
19023
19024
19031
19045
19050
19052
19084
19091
19095
19124
19150
19153
19181
19200
19216
19237
19258
19277
19286
19290
19312
19313
19320
19342
19355
19382
19385
19390
19393
19421
19424
19503
19507
19518
19538
19545
19551
19559
19576
19579
19582
19583
19592
19597
19605
19630
19644
19687
19707
19711
19717
19730
19735
19743
19745
19747
19756
19810
19827
19837
19847
19855
19856
19912
19926
19932
19944
19953
19985
19987
20026
20033
20050
20062
20080
20103
20125
20145
20169
20185
20189
20190
20213
20218
20233
20250
20254
20259
20266
20268
20273
20321
20327
20344
20350
20371
20380
20381
20382
20387
20395
20403
20406
20409
20437
20439
20442
20444
20448
20461
20472
20488
20489
20503
20511
20561
20573
20581
20584
20586
20601
20618
20619
20626
20631
20632
20635
20637
20650
20664
20675
20678
20696
20710
20712
20718
20737
20743
20745
20750
20772
20776
20782
20784
20791
20798
20802
20807
20826
20841
20845
20865
20871
20876
20878
20937
20963
20966
20973
20978
21000
21003
21010
21017
21032
21045
21055
21060
21063
21072
21073
21090
21092
21105
21107
21126
21128
21130
21134
21135
21138
21141
21143
21145
21163
21170
21202
21228
21234
21237
21244
21248
21253
21254
21265
21284
21303
21309
21330
21340
21347
21349
21350
21355
21368
21377
21382
21415
21425
21437
21450
21457
21491
21492
21495
21504
21508
21519
21529
21554
21566
21571
21583
21586
21591
21600
21602
21605
21607
21630
21643
21644
21647
21663
21665
21669
21706
21724
21726
21731
21739
21751
21784
21809
21811
21814
21826
21828
21830
21838
21850
21868
21873
21876
21877
21882
21891
21892
21896
21904
21906
21908
21914
21932
21944
21964
21989
22000
22020
22028
22052
22084
22086
22096
22099
22105
22108
22139
22148
22185
22197
22198
22211
22214
22221
22225
22235
22236
22248
22251
22270
22271
22278
22294
22299
22304
22313
22318
22323
22330
22337
22338
22339
22348
22383
22395
22400
22402
22431
22444
22445
22446
22453
22457
22483
22503
22515
22523
22536
22544
22571
22575
22603
22607
22612
22624
22625
22636
22639
22643
22645
22662
22663
22678
22679
22682
22683
22708
22709
22714
22744
22772
22791
22808
22810
22812
22826
22839
22841
22849
22879
22912
22926
22931
22943
22970
22976
22979
22995
23004
23050
23058
23075
23077
23078
23087
23089
23095
23114
23116
23123
23155
23166
23168
23171
23182
23183
23188
23197
23199
23214
23222
23258
23286
23300
23304
23307
23316
23329
23367
23378
23387
23393
23421
23424
23431
23439
23440
23442
23455
23468
23492
23504
23513
23517
23532
23536
23561
23571
23584
23596
23625
23633
23640
23647
23656
23669
23674
23697
23702
23725
23726
23729
23731
23740
23741
23746
23749
23751
23780
23784
23789
23811
23812
23833
23838
23843
23849
23851
23858
23879
23892
23904
23909
23944
23952
23954
23955
23957
23958
23966
23967
23970
23975
23976
23985
23991
23993
24017
24030
24047
24050
24062
24081
24100
24104
24108
24119
24127
24129
24140
24153
24161
24172
24219
24241
24258
24264
24270
24272
24276
24278
24309
24319
24323
24329
24332
24335
24340
24351
24361
24365
24378
24394
24429
24458
24493
24520
24535
24543
24544
24547
24563
24564
24587
24597
24601
24613
24622
24654
24660
24663
24666
24681
24688
24691
24710
24713
24724
24730
24733
24734
24759
24775
24776
24784
24786
24803
24811
24824
24844
24850
24870
24875
24879
24882
24894
24932
24954
24959
24962
24999
25002
25013
25022
25027
25033
25039
25052
25056
25058
25080
25083
25104
25110
25125
25130
25136
25137
25150
25168
25173
25188
25222
25236
25258
25265
25274
25291
25300
25301
25308
25313
25339
25355
25366
25372
25374
25377
25429
25436
25437
25447
25459
25476
25480
25490
25498
25500
25515
25517
25520
25532
25540
25543
25545
25558
25586
25587
25590
25591
25605
25618
25619
25651
25670
25688
25691
25695
25702
25734
25737
25741
25744
25751
25767
25773
25778
25783
25795
25802
25808
25810
25816
25846
25849
25859
25864
25890
25893
25913
25914
25920
25978
25979
25981
25989
25992
25997
25998
26001
26014
26035
26038
26039
26042
26050
26063
26070
26082
26084
26085
26091
26114
26132
26138
26144
26148
26150
26157
26180
26196
26200
26208
26210
26223
26229
26230
26233
26241
26245
26252
26266
26277
26278
26288
26312
26316
26322
26330
26338
26343
26363
26387
26395
26429
26441
26446
26463
26464
26490
26495
26506
26515
26519
26526
26563
26564
26590
26597
26621
26634
26670
26678
26679
26681
26695
26704
26706
26713
26717
26743
26763
26778
26795
26798
26816
26817
26828
26864
26884
26887
26908
26923
26959
26968
27021
27041
27044
27066
27076
27089
27098
27103
27107
27110
27116
27122
27128
27129
27135
27143
27154
27176
27178
27194
27208
27209
27212
27215
27217
30
60
73
83
84
107
111
147
149
182
183
200
206
228
235
238
251
253
264
265
299
301
310
315
333
343
346
355
384
405
406
435
444
454
456
470
499
500
515
522
527
532
537
544
556
573
575
592
603
622
630
633
640
652
658
659
703
710
718
750
755
765
767
791
795
796
797
803
822
825
829
845
852
854
885
910
946
954
964
966
967
979
988
1001
1040
1069
1101
1102
1105
1112
1113
1129
1132
1148
1157
1175
1176
1179
1184
1221
1222
1224
1230
1233
1244
1257
1261
1265
1267
1268
1281
1309
1313
1320
1341
1342
1343
1357
1376
1378
1380
1385
1386
1407
1431
1436
1455
1477
1487
1500
1525
1537
1546
1566
1584
1598
1608
1621
1655
1664
1693
1696
1698
1704
1738
1745
1757
1777
1785
1787
1802
1826
1827
1832
1836
1843
1847
1855
1856
1858
1869
1889
1897
1904
1917
1921
1922
1929
1930
1935
1937
1939
1941
1967
1974
1988
1995
2021
2028
2040
2057
2071
2093
2096
2098
2102
2124
2129
2132
2139
2140
2148
2152
2188
2202
2224
2234
2241
2243
2250
2257
2266
2275
2286
2293
2295
2320
2327
2328
2339
2340
2371
2392
2399
2401
2418
2426
2427
2429
2436
2443
2465
2482
2483
2488
2507
2510
2527
2545
2564
2593
2607
2613
2634
2670
2672
2673
2679
2690
2704
2709
2711
2721
2756
2770
2778
2780
2788
2798
2805
2812
2814
2818
2838
2848
2863
2884
2885
2901
2903
2904
2920
2957
2967
2981
2994
3028
3042
3069
3121
3126
3129
3130
3141
3145
3149
3159
3181
3189
3190
3216
3237
3242
3243
3255
3259
3261
3264
3273
3275
3278
3305
3307
3317
3328
3346
3354
3390
3405
3413
3441
3447
3455
3457
3459
3461
3468
3476
3478
3480
3521
3525
3538
3550
3559
3560
3566
3571
3579
3595
3598
3605
3610
3642
3653
3655
3661
3667
3670
3675
3681
3686
3723
3735
3738
3740
3745
3748
3749
3772
3813
3834
3837
3848
3866
3875
3877
3881
3900
3903
3906
3927
3935
3939
3969
4037
4068
4092
4121
4136
4173
4174
4192
4194
4196
4201
4207
4208
4209
4214
4247
4251
4260
4265
4275
4283
4302
4308
4323
4335
4346
4351
4355
4369
4382
4390
4402
4405
4416
4420
4429
4438
4483
4487
4492
4496
4518
4527
4533
4541
4547
4549
4552
4554
4557
4569
4571
4580
4594
4605
4613
4633
4668
4674
4707
4709
4738
4743
4762
4767
4794
4797
4805
4807
4822
4823
4839
4877
4912
4927
4943
4957
4958
4959
4979
4987
4993
4995
5001
5042
5045
5072
5076
5099
5110
5116
5146
5149
5151
5153
5154
5170
5172
5173
5183
5193
5200
5209
5210
5261
5267
5269
5299
5303
5304
5310
5322
5323
5333
5356
5368
5373
5388
5396
5399
5418
5428
5451
5455
5462
5504
5510
5519
5531
5554
5570
5576
5578
5585
5593
5611
5662
5676
5693
5701
5707
5713
5721
5729
5735
5742
5748
5750
5753
5766
5792
5794
5796
5800
5802
5804
5826
5828
5846
5848
5855
5884
5894
5902
5913
5926
5929
5931
5934
5947
5950
5959
5966
5980
5987
5989
5991
5992
6009
6016
6024
6051
6056
6057
6059
6061
6067
6076
6077
6094
6131
6158
6164
6172
6173
6174
6180
6217
6255
6260
6261
6262
6265
6284
6288
6300
6308
6324
6325
6328
6337
6380
6396
6413
6423
6427
6428
6446
6453
6466
6489
6493
6522
6525
6531
6532
6533
6542
6549
6550
6560
6567
6578
6581
6607
6620
6625
6649
6652
6667
6672
6691
6693
6695
6697
6732
6737
6745
6748
6761
6767
6808
6813
6834
6854
6878
6908
6917
6921
6935
6937
6950
6958
6961
6963
6966
6968
6979
6990
6992
6995
7004
7010
7025
7027
7029
7036
7045
7046
7060
7066
7081
7119
7125
7138
7158
7171
7176
7179
7180
7222
7223
7228
7229
7235
7237
7238
7249
7257
7259
7291
7322
7331
7347
7391
7405
7423
7428
7435
7439
7449
7468
7513
7521
7523
7538
7545
7550
7553
7568
7585
7601
7603
7605
7617
7628
7629
7646
7660
7663
7698
7713
7719
7722
7723
7724
7725
7726
7733
7745
7758
7766
7786
7796
7802
7809
7815
7824
7826
7836
7838
7859
7862
7873
7882
7906
7913
7914
7925
7932
7952
7954
7966
7992
8007
8037
8041
8042
8046
8052
8055
8067
8068
8130
8137
8151
8173
8179
8184
8186
8188
8194
8196
8237
8240
8243
8249
8272
8280
8285
8293
8298
8306
8314
8326
8352
8361
8369
8377
8385
8387
8389
8403
8415
8418
8424
8425
8444
8445
8464
8471
8475
8482
8484
8495
8506
8511
8529
8550
8557
8559
8576
8621
8629
8630
8634
8636
8642
8654
8656
8665
8669
8708
8730
8755
8760
8774
8794
8803
8809
8810
8830
8831
8853
8855
8862
8899
8915
8938
8967
8980
8982
8995
9011
9012
9020
9048
9057
9083
9084
9109
9113
9118
9121
9125
9133
9145
9150
9151
9172
9191
9202
9215
9222
9230
9240
9253
9254
9259
9277
9294
9321
9335
9360
9364
9375
9378
9389
9399
9411
9422
9430
9433
9440
9462
9468
9486
9502
9504
9511
9527
9537
9543
9560
9564
9573
9574
9590
9595
9603
9607
9609
9621
9629
9644
9658
9663
9667
9672
9683
9713
9721
9724
9732
9735
9746
9756
9765
9786
9794
9818
9820
9822
9826
9833
9847
9855
9863
9875
9877
9890
9911
9916
9917
9932
9953
9994
10000
10012
10035
10047
10053
10058
10087
10111
10132
10154
10163
10170
10181
10205
10208
10215
10237
10244
10259
10266
10271
10287
10301
10330
10331
10335
10337
10338
10351
10354
10374
10379
10380
10394
10412
10425
10441
10446
10447
10451
10460
10461
10481
10485
10500
10501
10513
10549
10561
10594
10611
10614
10634
10636
10637
10643
10690
10700
10725
10732
10768
10770
10785
10788
10791
10807
10814
10816
10819
10827
10872
10884
10887
10933
10962
10969
10972
10984
10985
10990
10995
11032
11037
11086
11091
11107
11112
11115
11138
11143
11151
11152
11164
11181
11185
11205
11216
11218
11223
11244
11246
11262
11263
11278
11294
11296
11299
11300
11305
11324
11331
11363
11364
11367
11382
11394
11407
11414
11440
11442
11453
11462
11463
11476
11493
11495
11530
11559
11564
11573
11574
11588
11589
11598
11613
11617
11649
11657
11672
11675
11677
11678
11681
11685
11689
11692
11698
11708
11713
11728
11731
11733
11734
11737
11748
11758
11759
11769
11778
11779
11786
11793
11805
11826
11833
11843
11844
11846
11856
11858
11880
11886
11905
11906
11936
11957
11971
11981
11994
12001
12002
12005
12006
12014
12048
12062
12083
12140
12155
12173
12174
12180
12217
12218
12223
12233
12254
12288
12301
12325
12331
12368
12372
12379
12390
12398
12421
12427
12428
12455
12458
12469
12475
12476
12507
12518
12548
12549
12555
12560
12564
12574
12583
12604
12605
12618
12623
12625
12627
12640
12665
12676
12688
12691
12699
12705
12727
12740
12747
12773
12800
12803
12805
12812
12837
12839
12842
12854
12856
12865
12882
12885
12906
12925
12929
12930
12962
12966
12974
12996
13020
13030
13039
13064
13075
13093
13114
13116
13136
13170
13174
13193
13195
13200
13210
13218
13220
13245
13255
13270
13277
13285
13288
13291
13298
13330
13340
13349
13354
13368
13378
13379
13385
13392
13393
13396
13398
13400
13404
13427
13443
13472
13487
13498
13499
13510
13518
13551
13564
13581
13591
13596
13611
13613
13615
13623
13626
13632
13657
13658
13684
13714
13715
13727
13729
13732
13733
13748
13755
13758
13788
13819
13823
13824
13827
13831
13832
13841
13846
13855
13856
13867
13874
13879
13883
13887
13898
13903
13907
13921
13922
13927
13945
13948
13949
13961
13992
13998
14006
14009
14035
14055
14058
14066
14070
14084
14086
14091
14114
14126
14143
14159
14161
14175
14178
14193
14197
14198
14217
14251
14257
14276
14277
14291
14293
14306
14308
14309
14311
14313
14339
14344
14351
14355
14400
14407
14409
14415
14419
14436
14443
14445
14475
14485
14496
14508
14527
14533
14563
14600
14625
14639
14640
14649
14650
14666
14680
14703
14706
14722
14724
14730
14731
14746
14758
14781
14786
14797
14804
14825
14828
14830
14837
14861
14867
14869
14881
14882
14884
14887
14912
14931
14933
14936
14958
14965
14975
14977
15007
15026
15028
15040
15059
15071
15082
15093
15099
15116
15126
15140
15142
15146
15149
15150
15154
15155
15158
15159
15163
15211
15213
15226
15230
15239
15262
15271
15272
15273
15278
15292
15342
15353
15359
15360
15390
15394
15401
15404
15417
15422
15441
15445
15465
15489
15492
15498
15504
15516
15524
15566
15578
15580
15581
15582
15625
15630
15636
15637
15651
15653
15666
15672
15677
15688
15696
15701
15705
15708
15713
15715
15720
15733
15741
15742
15745
15752
15756
15763
15780
15786
15797
15803
15813
15819
15821
15825
15829
15871
15892
15896
15910
15916
15933
15944
15948
15950
15953
15962
15974
15989
15995
16003
16022
16026
16027
16061
16069
16075
16110
16147
16160
16164
16168
16193
16195
16199
16210
16233
16246
16253
16271
16278
16282
16285
16287
16307
16331
16350
16351
16360
16370
16398
16403
16407
16415
16427
16431
16435
16443
16446
16454
16458
16466
16472
16476
16493
16503
16507
16531
16537
16539
16544
16549
16560
16579
16635
16648
16649
16650
16651
16653
16668
16683
16687
16694
16723
16725
16727
16732
16734
16737
16746
16748
16765
16776
16792
16796
16814
16816
16826
16834
16840
16846
16860
16876
16893
16903
16907
16914
16928
16935
16938
16941
16977
16993
17004
17026
17033
17040
17046
17077
17083
17092
17093
17110
17120
17147
17167
17182
17184
17206
17213
17220
17221
17226
17228
17234
17275
17278
17304
17306
17320
17325
17336
17339
17354
17356
17357
17392
17395
17402
17414
17426
17457
17508
17509
17519
17529
17537
17546
17552
17561
17570
17573
17580
17581
17596
17602
17609
17610
17629
17645
17653
17660
17722
17729
17730
17756
17759
17803
17817
17833
17835
17837
17839
17840
17847
17859
17863
17866
17891
17894
17896
17904
17907
17918
17936
17967
17970
17971
17987
17995
18005
18012
18017
18024
18027
18045
18049
18065
18074
18077
18092
18095
18128
18141
18144
18153
18211
18214
18231
18244
18247
18257
18266
18277
18307
18312
18316
18344
18345
18352
18373
18377
18381
18392
18401
18412
18416
18418
18424
18431
18450
18455
18470
18494
18496
18500
18552
18560
18568
18575
18576
18583
18588
18595
18598
18602
18606
18628
18630
18646
18675
18697
18709
18737
18750
18790
18801
18817
18825
18837
18859
18883
18888
18890
18901
18904
18913
18931
18942
18951
18960
18984
18994
18998
19021
19028
19035
19036
19040
19055
19063
19065
19123
19129
19152
19165
19171
19184
19185
19189
19190
19191
19199
19204
19207
19208
19210
19226
19268
19269
19272
19288
19291
19310
19324
19327
19336
19346
19365
19384
19404
19452
19470
19481
19504
19512
19513
19516
19526
19527
19535
19549
19569
19599
19606
19607
19635
19638
19659
19662
19666
19671
19681
19689
19710
19715
19736
19750
19768
19774
19793
19812
19816
19820
19822
19830
19831
19838
19846
19848
19857
19880
19931
19935
19951
19955
19956
20001
20016
20023
20024
20027
20034
20048
20051
20059
20060
20065
20073
20079
20083
20091
20101
20106
20110
20130
20133
20165
20168
20178
20181
20195
20197
20230
20234
20245
20280
20287
20289
20314
20316
20319
20334
20340
20347
20359
20361
20376
20386
20399
20407
20425
20467
20490
20506
20523
20541
20547
20548
20552
20557
20582
20585
20588
20598
20611
20639
20641
20652
20653
20658
20666
20685
20686
20714
20723
20724
20736
20749
20753
20785
20792
20810
20817
20829
20830
20842
20850
20856
20867
20888
20907
20912
20913
20924
20947
20956
20969
20989
20990
21040
21056
21095
21096
21119
21122
21175
21214
21239
21245
21247
21263
21274
21290
21311
21320
21335
21354
21357
21364
21380
21383
21395
21405
21426
21432
21449
21452
21454
21474
21478
21479
21551
21574
21576
21579
21588
21592
21606
21633
21635
21645
21649
21655
21657
21667
21689
21703
21704
21709
21721
21725
21747
21750
21754
21795
21810
21902
21913
21917
21920
21927
21931
21946
21949
21956
21957
21959
21970
21972
22009
22030
22037
22038
22045
22048
22054
22060
22063
22069
22080
22083
22091
22114
22118
22154
22175
22189
22216
22219
22230
22242
22250
22256
22258
22261
22279
22284
22290
22303
22335
22349
22366
22390
22394
22397
22409
22414
22421
22430
22434
22436
22474
22475
22482
22496
22499
22525
22526
22532
22537
22541
22549
22552
22582
22614
22615
22627
22647
22670
22671
22687
22696
22723
22732
22733
22736
22742
22751
22755
22783
22784
22785
22805
22823
22825
22845
22866
22877
22887
22893
22902
22904
22908
22911
22917
22924
22937
22950
22963
22971
22997
23013
23018
23022
23026
23042
23062
23063
23065
23082
23090
23113
23139
23160
23162
23163
23185
23191
23192
23212
23225
23234
23239
23242
23259
23263
23264
23267
23268
23276
23293
23295
23305
23306
23327
23330
23336
23342
23344
23350
23352
23356
23357
23359
23369
23388
23407
23411
23418
23451
23454
23472
23479
23481
23497
23500
23505
23511
23512
23521
23522
23538
23539
23552
23558
23569
23572
23585
23589
23600
23616
23618
23624
23648
23652
23671
23678
23692
23695
23738
23739
23752
23755
23782
23798
23803
23808
23826
23837
23854
23855
23881
23882
23889
23902
23930
23940
23953
24015
24035
24038
24046
24052
24053
24069
24076
24094
24099
24101
24103
24110
24112
24114
24117
24145
24154
24173
24174
24198
24202
24240
24244
24251
24256
24257
24262
24290
24299
24304
24314
24316
24326
24349
24358
24359
24371
24379
24393
24402
24409
24416
24422
24434
24446
24462
24467
24469
24479
24491
24492
24495
24501
24508
24516
24526
24538
24539
24542
24546
24549
24558
24559
24565
24574
24577
24589
24599
24603
24610
24634
24639
24682
24695
24706
24711
24726
24745
24757
24778
24783
24814
24845
24854
24857
24873
24881
24906
24911
24919
24922
24927
24944
24948
24965
24994
24996
24997
25009
25016
25035
25044
25057
25061
25065
25074
25078
25101
25107
25123
25126
25127
25132
25133
25148
25149
25160
25171
25180
25181
25190
25191
25194
25196
25232
25243
25255
25272
25276
25282
25319
25335
25336
25338
25361
25364
25380
25385
25408
25409
25420
25423
25425
25440
25457
25461
25463
25467
25468
25469
25472
25495
25507
25514
25523
25525
25551
25556
25574
25575
25593
25594
25601
25606
25608
25613
25615
25642
25649
25656
25714
25725
25740
25752
25755
25765
25796
25799
25807
25824
25829
25848
25860
25869
25872
25875
25886
25904
25911
25922
25931
25962
25983
25994
26029
26074
26086
26095
26096
26098
26106
26113
26120
26123
26155
26159
26162
26185
26206
26215
26224
26228
26231
26254
26285
26341
26368
26370
26385
26388
26389
26390
26421
26426
26434
26439
26453
26462
26465
26467
26483
26496
26505
26513
26536
26566
26569
26589
26595
26600
26605
26612
26614
26615
26625
26627
26636
26638
26639
26648
26656
26686
26696
26702
26709
26747
26748
26771
26782
26802
26809
26813
26837
26856
26862
26865
26903
26907
26928
26938
26951
26958
26977
26994
26995
27012
27013
27014
27015
27034
27038
27040
27048
27050
27083
27090
27092
27126
27146
27155
27158
27161
27167
27186
27206
27213
9
29
59
90
97
177
191
201
219
226
230
267
275
304
369
378
382
383
404
407
416
423
429
457
475
476
501
530
536
548
549
557
593
607
623
629
643
645
651
656
670
672
675
682
686
729
738
744
766
770
810
814
837
843
847
864
871
876
904
911
921
945
960
991
1002
1016
1025
1030
1035
1056
1073
1085
1103
1125
1130
1131
1143
1151
1154
1172
1174
1178
1196
1203
1210
1251
1252
1253
1282
1288
1304
1325
1336
1372
1377
1414
1437
1460
1468
1476
1480
1506
1509
1511
1519
1520
1521
1529
1543
1554
1556
1558
1560
1564
1570
1578
1582
1587
1591
1607
1609
1637
1650
1658
1660
1666
1718
1729
1735
1755
1762
1798
1801
1805
1815
1818
1838
1839
1842
1861
1882
1893
1913
1926
1938
1960
1970
1973
1975
1978
1979
2008
2015
2023
2037
2046
2053
2054
2059
2060
2081
2116
2150
2165
2167
2175
2186
2189
2191
2206
2212
2230
2236
2274
2300
2308
2313
2317
2323
2344
2361
2373
2383
2385
2444
2450
2495
2504
2516
2547
2551
2552
2557
2560
2562
2565
2578
2589
2606
2628
2638
2648
2698
2714
2728
2748
2749
2750
2769
2782
2795
2797
2808
2817
2835
2837
2856
2887
2892
2894
2902
2907
2915
2923
2926
2945
2947
2974
2996
3057
3058
3085
3097
3103
3123
3124
3136
3176
3179
3193
3198
3212
3214
3222
3225
3236
3248
3256
3257
3263
3265
3286
3287
3309
3310
3312
3314
3322
3326
3335
3353
3383
3404
3422
3430
3434
3448
3458
3465
3477
3502
3503
3508
3512
3530
3534
3535
3561
3585
3586
3599
3611
3612
3618
3630
3662
3674
3698
3730
3761
3763
3803
3835
3836
3873
3893
3912
3923
3934
3937
3973
3984
3989
3998
4009
4010
4011
4018
4020
4024
4028
4030
4036
4045
4051
4053
4060
4095
4105
4112
4125
4134
4157
4161
4163
4164
4177
4219
4228
4268
4272
4297
4298
4309
4325
4333
4339
4340
4343
4365
4377
4391
4404
4444
4446
4457
4474
4488
4497
4540
4550
4559
4575
4590
4593
4602
4615
4645
4660
4661
4669
4675
4677
4698
4718
4726
4733
4745
4747
4748
4761
4775
4786
4787
4801
4802
4819
4833
4837
4857
4871
4896
4903
4916
4939
4948
4952
4991
5002
5008
5022
5029
5036
5043
5044
5046
5055
5068
5075
5111
5118
5126
5135
5164
5175
5178
5256
5257
5259
5260
5263
5286
5297
5339
5349
5350
5380
5383
5390
5401
5423
5427
5433
5468
5474
5480
5483
5484
5492
5494
5506
5508
5521
5523
5530
5534
5537
5546
5568
5574
5584
5619
5621
5623
5625
5637
5655
5669
5690
5716
5720
5738
5757
5764
5778
5808
5829
5834
5836
5863
5866
5874
5875
5877
5878
5879
5906
5918
5932
5946
5965
5988
6029
6031
6033
6036
6045
6046
6047
6065
6073
6112
6118
6123
6124
6138
6139
6154
6165
6176
6177
6198
6200
6202
6204
6207
6212
6228
6258
6267
6277
6298
6301
6314
6315
6320
6389
6397
6404
6425
6438
6440
6507
6513
6520
6524
6528
6543
6552
6554
6597
6604
6605
6615
6629
6633
6636
6653
6654
6679
6682
6713
6725
6733
6744
6749
6751
6759
6764
6774
6787
6788
6812
6815
6842
6855
6867
6869
6924
6925
6936
6967
6974
6975
6978
6991
7008
7021
7030
7038
7041
7054
7056
7057
7077
7082
7134
7149
7155
7185
7203
7221
7236
7252
7261
7272
7277
7292
7344
7352
7363
7371
7377
7390
7400
7402
7419
7431
7433
7471
7522
7525
7537
7547
7555
7559
7562
7567
7590
7612
7622
7634
7647
7656
7685
7688
7695
7700
7703
7705
7721
7740
7814
7831
7832
7837
7841
7845
7879
7905
7917
7926
7929
7931
7933
7939
7951
7987
7988
7996
8010
8013
8020
8040
8044
8059
8091
8100
8103
8109
8121
8131
8143
8153
8163
8183
8205
8209
8216
8225
8251
8254
8270
8290
8333
8364
8366
8406
8407
8458
8489
8512
8532
8534
8562
8577
8586
8611
8619
8627
8632
8650
8655
8670
8679
8701
8703
8729
8737
8750
8754
8765
8769
8773
8780
8787
8818
8821
8822
8834
8835
8837
8857
8859
8861
8875
8908
8917
8919
8925
8929
8935
8937
8978
8999
9002
9007
9013
9017
9022
9026
9032
9045
9061
9069
9086
9097
9101
9106
9114
9175
9183
9187
9219
9221
9232
9243
9246
9283
9284
9289
9296
9302
9310
9339
9344
9345
9353
9365
9367
9379
9392
9397
9415
9419
9421
9492
9517
9540
9555
9606
9616
9627
9642
9659
9665
9666
9670
9702
9708
9727
9729
9738
9739
9747
9783
9800
9817
9871
9873
9884
9892
9897
9944
9976
10024
10026
10027
10031
10039
10043
10085
10106
10126
10146
10150
10152
10186
10188
10194
10207
10209
10214
10216
10233
10241
10253
10263
10273
10285
10291
10326
10367
10403
10410
10444
10453
10472
10490
10505
10509
10523
10528
10545
10573
10575
10580
10582
10591
10592
10600
10607
10609
10644
10649
10652
10672
10693
10724
10736
10756
10762
10854
10861
10864
10875
10889
10922
10924
10925
10941
10966
10996
10997
10999
11015
11046
11050
11052
11053
11055
11076
11079
11083
11106
11137
11154
11186
11193
11207
11211
11224
11239
11245
11250
11270
11290
11321
11335
11372
11390
11398
11416
11420
11421
11429
11456
11473
11487
11548
11572
11576
11585
11590
11603
11606
11621
11642
11667
11688
11696
11704
11705
11743
11754
11766
11767
11785
11791
11802
11817
11837
11842
11898
11899
11907
11914
11922
11929
11934
11951
11959
11963
11989
12000
12007
12011
12013
12068
12088
12124
12127
12138
12143
12148
12150
12151
12156
12179
12195
12196
12200
12244
12283
12294
12299
12306
12322
12345
12353
12359
12381
12383
12391
12417
12429
12430
12431
12432
12456
12471
12484
12506
12519
12534
12538
12542
12554
12568
12590


==> plots/raw_data/CDs/CDs_index_least_frequent_20_.txt <==
471
1158
1672
1774
1902
2238
2939
3313
3362
3516
3689
3951
4113
4800
5244
6146
6150
6637
9213
10764
10901
10938
11348
11366
11699
12052
12228
12371
12442
12645
12718
14341
14469
14555
14556
15550
15575
15614
16000
16586
16968
17487
17562
17824
18382
20126
20137
20358
20774
21593
22491
22623
23033
23104
23335
24039
24405
24880
25250
25399
25410
26174
26549
26881
1
85
159
174
243
339
385
440
496
564
916
1006
1087
1240
1277
1317
1346
1420
1423
1462
1741
1796
1895
1980
2114
2166
2408
2626
2668
2687
2932
3051
3144
3196
3321
3590
3685
3713
3729
3792
3857
3909
4137
4296
4338
4371
4434
4469
4567
4680
4826
4926
4930
5417
5672
5681
5889
6133
6512
6609
6617
6664
6680
6684
6696
6753
6754
6756
6802
6859
6864
6887
6987
7044
7049
7191
7199
7232
7316
7342
7384
7389
7418
7480
7504
7579
7598
7702
7773
7887
7928
7940
8082
8166
8170
8222
8241
8300
8312
8408
8545
8583
8620
8836
8885
8888
8956
9035
9244
9322
9470
9569
9594
9781
9785
9829
9913
9920
9946
9969
10002
10005
10081
10159
10198
10203
10204
10353
10415
10495
10532
10716
10726
10821
10838
11047
11189
11209
11222
11280
11349
11405
11469
11615
11828
11872
11882
12060
12158
12246
12268
12296
12360
12423
12478
12795
12834
12910
12920
13047
13087
13240
13366
13494
13653
13760
13830
13959
14031
14036
14081
14095
14123
14184
14363
14414
14488
14571
14760
14864
14889
15049
15054
15089
15092
15117
15177
15339
15495
15496
15542
15553
15577
15615
15744
15784
15938
16001
16015
16092
16141
16197
16252
16341
16416
16508
16603
16618
16638
16646
16736
16919
17017
17431
17520
17739
17786
17790
17933
17985
18200
18261
18264
18385
18387
18469
18538
18541
18582
18634
18715
18766
18788
18926
19034
19076
19103
19230
19309
19350
19447
19653
19804
19836
19891
19954
20030
20262
20458
20569
20794
20828
20849
20979
21041
21070
21086
21116
21158
21172
21210
21302
21305
21329
21418
21618
21761
21762
21766
21820
21833
22002
22047
22177
22268
22286
22362
22577
22584
22596
22600
22611
22728
22913
22938
22978
22993
23128
23448
23486
23523
23586
23779
23790
23804
23910
23995
24149
24200
24265
24301
24388
24450
24571
24576
24624
24659
24712
24738
24753
24807
25138
25227
25299
25309
25330
25387
25445
25546
25624
25731
25776
25784
25825
25831
25996
26102
26211
26244
26306
26346
26367
26472
26486
26555
26631
26703
26708
26729
26822
26890
26942
27070
27099
27108
48
137
163
169
179
207
322
371
386
398
421
436
453
482
493
504
543
585
609
868
895
957
1003
1015
1023
1031
1037
1079
1139
1142
1153
1162
1167
1180
1205
1247
1279
1292
1311
1355
1374
1379
1409
1505
1646
1656
1675
1677
1710
1760
1775
1804
1910
1996
2083
2136
2207
2251
2260
2314
2321
2378
2389
2421
2423
2469
2471
2511
2514
2536
2549
2583
2592
2611
2612
2621
2636
2694
2785
2787
2799
2815
2852
2871
2886
2948
3010
3025
3031
3105
3131
3161
3249
3288
3498
3515
3531
3569
3608
3720
3762
3786
3800
3843
3846
3853
3986
3993
4039
4072
4081
4089
4141
4166
4189
4212
4217
4231
4257
4286
4294
4336
4394
4448
4455
4459
4473
4503
4553
4681
4704
4777
4782
4799
4815
4829
4835
4858
4874
4935
4961
4971
5017
5104
5182
5189
5204
5238
5243
5254
5288
5298
5312
5314
5353
5354
5357
5361
5432
5476
5503
5522
5559
5582
5586
5665
5702
5801
5827
5869
5911
5921
5939
5974
5975
5997
5998
6004
6007
6075
6091
6096
6106
6156
6191
6210
6239
6252
6283
6316
6317
6368
6400
6557
6573
6650
6670
6781
6794
6828
6857
6905
6916
6985
6986
6997
7003
7032
7053
7072
7073
7093
7095
7111
7150
7152
7165
7178
7225
7266
7300
7306
7321
7330
7445
7464
7508
7552
7602
7632
7668
7687
7715
7729
7742
7743
7759
7768
7769
7924
7930
7955
7974
8003
8014
8048
8070
8083
8090
8092
8161
8208
8305
8331
8390
8409
8461
8463
8469
8500
8528
8535
8564
8644
8645
8647
8664
8678
8680
8710
8786
8841
8870
8902
8926
8940
8952
8959
8969
9052
9060
9093
9103
9104
9163
9229
9279
9299
9304
9325
9333
9431
9446
9453
9651
9657
9660
9717
9722
9730
9742
9766
9850
9853
9886
9979
10135
10155
10169
10197
10234
10257
10278
10375
10385
10432
10439
10503
10512
10534
10638
10651
10683
10685
10708
10712
10721
10763
10886
10908
10963
10991
11002
11012
11041
11048
11090
11124
11129
11150
11160
11161
11184
11254
11272
11293
11332
11384
11423
11498
11526
11541
11555
11643
11656
11701
11726
11742
11749
11750
11762
11824
11829
11836
11851
11879
11881
11932
11948
12047
12069
12080
12094
12107
12149
12213
12221
12224
12234
12260
12277
12340
12470
12520
12533
12543
12577
12601
12649
12720
12738
12760
12776
12821
12884
12900
12923
12960
12995
13085
13095
13130
13231
13300
13302
13313
13360
13394
13399
13439
13445
13465
13538
13543
13546
13566
13570
13577
13659
13723
13796
13821
13828
13850
13851
13869
13891
13897
13916
13953
13963
14014
14016
14032
14094
14154
14290
14304
14328
14329
14395
14424
14430
14482
14514
14518
14524
14530
14534
14553
14612
14643
14653
14734
14741
14777
14951
14982
14997
15017
15067
15076
15104
15115
15121
15208
15231
15252
15371
15379
15383
15388
15412
15462
15473
15523
15552
15561
15568
15618
15698
15718
15754
15785
15788
15842
15850
15889
15905
15931
15934
15943
16028
16157
16181
16191
16205
16207
16220
16227
16259
16284
16291
16297
16317
16338
16361
16362
16392
16404
16413
16421
16422
16424
16452
16479
16523
16540
16577
16627
16647
16679
16684
16689
16699
16703
16712
16749
16751
16778
16780
16827
16850
16887
16889
16963
16975
16976
17020
17043
17066
17067
17096
17178
17185
17209
17230
17255
17270
17285
17332
17345
17369
17385
17410
17420
17442
17456
17474
17491
17495
17523
17544
17548
17584
17675
17676
17699
17709
17780
17844
17848
17897
17913
18033
18046
18051
18052
18053
18102
18209
18237
18253
18268
18313
18327
18346
18414
18432
18527
18532
18565
18596
18609
18647
18655
18664
18674
18703
18741
18840
18858
18872
18932
19003
19005
19032
19079
19117
19144
19154
19156
19167
19235
19293
19319
19358
19418
19440
19479
19505
19511
19517
19581
19639
19680
19722
19742
19748
19784
19897
19919
19968
20022
20076
20097
20129
20198
20275
20293
20332
20370
20400
20418
20432
20463
20483
20484
20493
20513
20529
20534
20549
20596
20620
20848
20863
20869
20872
20944
20955
20965
20997
21025
21031
21050
21052
21054
21059
21091
21097
21167
21185
21186
21207
21276
21283
21288
21298
21316
21374
21376
21384
21399
21462
21496
21556
21569
21577
21597
21671
21673
21679
21691
21702
21733
21743
21755
21770
21839
21878
21930
22027
22033
22043
22138
22200
22260
22300
22329
22356
22365
22413
22476
22569
22576
22731
22743
22814
22820
22872
22898
22954
22973
23060
23067
23086
23126
23137
23170
23200
23219
23247
23273
23275
23301
23328
23380
23397
23441
23493
23501
23518
23566
23597
23643
23700
23742
23772
23778
23788
23827
23830
23868
23875
23928
23941
23945
24048
24049
24121
24235
24246
24302
24325
24339
24428
24443
24480
24507
24566
24604
24619
24665
24677
24728
24756
24779
24793
24842
24874
24885
24890
24892
24912
24913
24934
24989
25023
25094
25117
25134
25216
25257
25342
25345
25353
25403
25406
25411
25474
25479
25483
25487
25522
25541
25645
25650
25760
25804
25809
25811
25845
25906
25926
25930
26097
26135
26143
26173
26294
26309
26318
26320
26342
26366
26411
26418
26420
26494
26511
26517
26548
26586
26620
26694
26699
26710
26770
26777
26779
26786
26842
26872
26963
27140
27150
27188
27207
24
32
37
39
41
62
96
100
102
132
145
154
164
168
170
188
208
239
248
252
260
278
294
319
325
344
372
376
379
380
396
402
420
479
490
497
502
521
539
550
552
582
586
610
618
621
639
641
660
673
678
756
788
815
831
844
851
862
913
947
953
956
978
1050
1075
1097
1100
1120
1165
1170
1200
1206
1207
1212
1219
1245
1250
1259
1278
1294
1296
1310
1324
1329
1334
1335
1337
1360
1367
1381
1388
1389
1396
1422
1443
1454
1461
1464
1496
1503
1523
1544
1561
1565
1581
1676
1694
1743
1744
1770
1821
1830
1831
1835
1862
1867
1881
1905
1908
1920
1928
1948
2110
2112
2115
2122
2130
2134
2162
2170
2181
2192
2194
2216
2262
2273
2292
2312
2318
2349
2370
2380
2398
2475
2480
2509
2518
2550
2553
2563
2576
2594
2598
2617
2623
2625
2639
2649
2656
2659
2660
2680
2682
2688
2701
2705
2707
2710
2719
2720
2722
2746
2751
2761
2765
2766
2771
2773
2777
2779
2800
2809
2889
2905
2910
2913
2935
2949
2950
2959
2960
2968
2973
2987
3002
3027
3033
3046
3053
3066
3068
3151
3160
3162
3178
3200
3208
3238
3250
3267
3292
3303
3329
3347
3361
3365
3395
3399
3407
3415
3424
3433
3445
3496
3518
3528
3529
3554
3557
3565
3604
3641
3644
3654
3659
3700
3703
3714
3715
3727
3736
3746
3765
3774
3776
3784
3795
3797
3815
3847
3859
3869
3898
3919
3948
3970
3972
3974
3979
4001
4056
4096
4099
4114
4124
4132
4156
4168
4197
4210
4233
4279
4285
4321
4367
4381
4387
4396
4408
4415
4449
4452
4484
4509
4517
4520
4521
4535
4572
4592
4678
4693
4703
4730
4798
4804
4810
4840
4850
4886
4894
4905
4925
4953
4988
5014
5034
5048
5049
5061
5078
5083
5107
5121
5133
5139
5177
5188
5201
5217
5223
5296
5360
5369
5382
5386
5410
5457
5459
5460
5463
5520
5524
5528
5536
5542
5550
5580
5633
5642
5648
5657
5659
5660
5671
5686
5692
5719
5781
5785
5798
5814
5816
5818
5872
5885
5890
5891
5920
5923
5955
5957
5969
5978
5982
6010
6018
6023
6058
6095
6098
6101
6102
6116
6170
6181
6182
6184
6190
6199
6225
6227
6232
6233
6235
6254
6256
6358
6377
6407
6479
6482
6484
6486
6497
6510
6511
6545
6566
6577
6589
6592
6594
6624
6634
6643
6657
6660
6712
6716
6723
6765
6779
6800
6814
6826
6870
6881
6918
6982
6988
7016
7017
7031
7050
7063
7065
7088
7108
7114
7123
7128
7132
7157
7161
7196
7208
7211
7216
7231
7270
7305
7307
7320
7339
7360
7373
7381
7408
7432
7444
7459
7479
7483
7496
7506
7515
7566
7573
7608
7611
7615
7620
7648
7670
7679
7680
7696
7711
7716
7720
7730
7757
7760
7776
7779
7780
7788
7799
7804
7828
7835
7863
7869
7880
7893
7916
7971
7972
7983
7990
8004
8009
8045
8047
8061
8072
8076
8110
8116
8123
8126
8154
8217
8250
8252
8267
8271
8274
8303
8322
8337
8355
8359
8383
8404
8421
8432
8442
8476
8483
8517
8522
8553
8582
8625
8637
8662
8715
8739
8748
8753
8776
8798
8805
8819
8827
8846
8856
8860
8897
8907
8927
8934
8939
8946
8972
9005
9030
9047
9090
9092
9096
9119
9139
9147
9156
9169
9205
9209
9273
9286
9305
9320
9334
9340
9393
9405
9424
9437
9456
9461
9466
9481
9489
9535
9568
9601
9626
9633
9640
9641
9643
9705
9745
9750
9751
9758
9761
9774
9807
9808
9816
9841
9843
9864
9906
9933
9940
9949
9970
10016
10020
10032
10038
10040
10100
10110
10112
10129
10131
10189
10212
10219
10240
10245
10247
10269
10292
10293
10315
10340
10378
10384
10392
10393
10407
10408
10409
10416
10449
10521
10535
10565
10577
10604
10608
10618
10633
10641
10645
10658
10673
10680
10714
10722
10734
10757
10772
10782
10812
10820
10836
10837
10845
10926
10929
10935
10977
11014
11022
11025
11028
11031
11064
11077
11084
11104
11126
11163
11165
11167
11168
11177
11182
11188
11231
11257
11273
11276
11291
11313
11352
11360
11373
11387
11397
11413
11439
11478
11483
11522
11534
11542
11547
11550
11575
11577
11584
11595
11604
11620
11627
11629
11632
11639
11651
11661
11670
11687
11690
11729
11760
11825
11839
11847
11850
11853
11860
11863
11911
11958
11970
11980
12009
12020
12031
12054
12055
12078
12110
12122
12159
12191
12219
12281
12289
12314
12328
12361
12385
12412
12420
12425
12435
12443
12444
12450
12454
12461
12468
12480
12492
12496
12514
12573
12582
12634
12636
12686
12701
12706
12724
12728
12746
12752
12768
12820
12825
12831
12833
12894
12937
12967
12984
13004
13025
13029
13036
13044
13082
13109
13113
13122
13172
13176
13197
13202
13204
13239
13248
13262
13271
13306
13315
13351
13362
13381
13386
13401
13413
13421
13442
13463
13478
13533
13542
13549
13571
13574
13576
13584
13606
13662
13736
13764
13791
13798
13852
13862
13866
13868
13908
13987
13994
14017
14065
14067
14068
14082
14089
14100
14202
14267
14286
14292
14367
14408
14446
14452
14457
14461
14473
14479
14484
14497
14499
14535
14561
14587
14629
14634
14664
14670
14694
14705
14711
14716
14717
14721
14738
14759
14768
14772
14807
14824
14827
14845
14858
14886
14928
14929
14942
14943
14955
14966
14967
14971
14976
15038
15045
15079
15102
15128
15200
15220
15225
15235
15247
15251
15258
15280
15289
15290
15297
15322
15351
15452
15461
15486
15500
15560
15569
15583
15617
15640
15649
15655
15710
15730
15770
15778
15798
15824
15873
15875
15908
15917
15937
15956
15957
15965
15987
15988
15991
16029
16031
16044
16053
16055
16064
16073
16091
16093
16128
16188
16192
16216
16240
16249
16261
16262
16264
16295
16300
16315
16335
16359
16401
16419
16439
16444
16461
16518
16519
16548
16550
16554
16567
16580
16615
16666
16739
16752
16794
16812
16869
16895
16943
16979
17085
17099
17113
17126
17137
17138
17142
17146
17157
17160
17172
17174
17186
17202
17215
17232
17289
17299
17337
17348
17361
17370
17371
17391
17411
17419
17452
17473
17497
17499
17514
17516
17539
17545
17567
17618
17620
17630
17636
17647
17655
17659
17683
17700
17703
17710
17745
17772
17776
17782
17798
17806
17810
17812
17819
17829
17841
17843
17852
17875
17917
17937
17943
17953
17956
17961
18010
18011
18057
18067
18109
18125
18146
18162
18176
18218
18254
18274
18289
18300
18336
18371
18408
18461
18480
18493
18519
18553
18554
18555
18557
18573
18603
18610
18616
18633
18640
18641
18650
18653
18660
18708
18712
18725
18730
18757
18773
18781
18793
18794
18805
18806
18814
18818
18848
18855
18881
18909
18925
18955
18964
18969
18970
18977
18989
19006
19015
19030
19039
19041
19042
19056
19059
19078
19082
19138
19151
19220
19227
19246
19255
19292
19305
19369
19372
19419
19430
19439
19463
19484
19489
19523
19550
19556
19558
19586
19612
19618
19624
19686
19688
19700
19708
19790
19792
19794
19797
19818
19824
19843
19858
19859
19868
19873
19878
19909
19921
19925
19940
19952
19976
19980
19994
19997
20002
20031
20039
20067
20086
20117
20128
20202
20252
20317
20345
20356
20357
20389
20436
20452
20459
20476
20492
20496
20497
20508
20515
20532
20537
20545
20553
20570
20578
20580
20604
20615
20616
20646
20670
20681
20688
20703
20708
20711
20719
20728
20740
20765
20773
20812
20833
20839
20851
20873
20883
20908
20918
20932
20951
20959
20981
20982
20988
21026
21049
21051
21065
21108
21113
21123
21152
21187
21194
21211
21218
21224
21258
21279
21333
21344
21356
21372
21378
21407
21430
21464
21501
21503
21530
21558
21568
21575
21622
21634
21639
21654
21684
21686
21712
21722
21727
21749
21788
21818
21824
21831
21843
21862
21890
21893
21897
21929
21954
21979
21980
21992
21993
22067
22070
22082
22130
22141
22153
22166
22191
22201
22202
22222
22227
22232
22244
22253
22259
22287
22301
22314
22334
22369
22380
22417
22435
22443
22451
22461
22480
22490
22494
22513
22528
22540
22553
22572
22574
22583
22592
22610
22646
22655
22656
22661
22668
22672
22686
22699
22706
22707
22716
22719
22787
22788
22789
22800
22803
22815
22837
22851
22853
22880
22883
22889
22896
22906
22923
22944
22965
22972
22975
22989
22992
23006
23008
23030
23043
23079
23093
23103
23175
23176
23194
23220
23241
23243
23249
23251
23270
23281
23283
23288
23289
23292
23313
23337
23343
23374
23375
23408
23416
23430
23450
23459
23476
23482
23498
23502
23508
23524
23548
23557
23559
23573
23606
23621
23628
23632
23638
23664
23689
23691
23710
23727
23761
23792
23805
23815
23865
23884
23923
23924
23933
23963
23972
23979
23983
24005
24012
24022
24043
24054
24063
24071
24090
24135
24147
24151
24158
24187
24207
24226
24233
24254
24292
24298
24337
24354
24357
24391
24404
24417
24451
24457
24464
24519
24524
24528
24540
24548
24552
24554
24556
24567
24580
24611
24620
24630
24645
24649
24692
24697
24708
24722
24729
24754
24809
24859
24860
24867
24905
24968
24988
24991
24995
25014
25062
25073
25077
25081
25097
25119
25128
25131
25140
25164
25187
25192
25214
25233
25287
25295
25307
25316
25324
25331
25337
25346
25354
25367
25430
25453
25456
25460
25482
25491
25499
25501
25502
25505
25544
25560
25588
25612
25614
25632
25635
25639
25647
25667
25673
25677
25703
25709
25715
25720
25728
25739
25747
25753
25771
25782
25822
25838
25888
25900
25902
25929
25944
25955
25958
25977
25993
26007
26012
26027
26044
26053
26054
26081
26117
26119
26128
26137
26153
26188
26190
26203
26213
26218
26222
26225
26227
26247
26248
26289
26299
26326
26361
26398
26402
26425
26459
26461
26468
26474
26487
26493
26553
26556
26559
26568
26585
26599
26602
26633
26644
26645
26650
26661
26685
26693
26707
26720
26723
26745
26764
26772
26791
26823
26833
26834
26874
26878
26886
26889
26892
26899
26900
26922
26953
26966
26975
26996
27069
27079
27104
27123
27141
27149
27151
27173
27175
27181
4
28
43
47
79
88
115
119
130
131
139
192
205
211
255
262
266
289
297
302
308
316
338
356
357
360
366
374
390
403
433
442
448
458
460
508
516
518
529
542
553
559
572
576
587
635
636
637
648
663
683
696
701
716
723
732
739
742
752
779
785
811
821
832
846
856
861
865
879
939
941
948
951
961
970
982
999
1014
1038
1047
1051
1071
1076
1078
1088
1092
1109
1110
1137
1173
1177
1183
1187
1191
1220
1225
1226
1234
1236
1243
1256
1266
1273
1276
1299
1312
1345
1368
1370
1382
1393
1410
1413
1417
1441
1485
1501
1557
1576
1615
1668
1701
1708
1722
1726
1739
1752
1759
1795
1819
1822
1841
1849
1857
1883
1890
1925
1927
1954
1969
1982
1987
1997
2000
2020
2056
2069
2076
2163
2182
2193
2222
2225
2233
2239
2246
2247
2255
2256
2301
2303
2315
2322
2350
2351
2355
2356
2376
2382
2387
2396
2406
2417
2435
2439
2440
2461
2473
2498
2522
2523
2540
2556
2559
2573
2579
2596
2597
2610
2622
2627
2635
2642
2657
2676
2685
2697
2713
2732
2745
2767
2781
2783
2829
2880
2881
2893
2927
2943
2944
2946
2951
2956
2969
2972
2976
2977
2992
2995
2999
3000
3005
3007
3037
3045
3054
3059
3060
3065
3086
3091
3092
3096
3109
3118
3158
3165
3168
3171
3174
3180
3183
3197
3207
3234
3235
3260
3268
3279
3282
3291
3304
3315
3316
3325
3343
3345
3356
3384
3391
3392
3402
3420
3450
3454
3462
3470
3479
3486
3492
3510
3513
3527
3537
3540
3581
3596
3614
3625
3627
3640
3652
3666
3673
3699
3712
3719
3743
3744
3756
3764
3768
3862
3895
3897
3913
3920
3931
3943
3953
3966
3967
3988
3990
3997
4002
4004
4012
4027
4052
4066
4075
4079
4085
4088
4090
4098
4129
4143
4150
4169
4175
4178
4185
4205
4229
4238
4252
4273
4277
4284
4295
4312
4320
4327
4344
4360
4375
4383
4385
4388
4392
4410
4421
4439
4447
4453
4460
4465
4470
4479
4506
4556
4598
4608
4609
4610
4635
4676
4702
4708
4711
4735
4755
4774
4778
4834
4844
4851
4869
4873
4887
4889
4890
4901
4902
4917
4949
4966
4992
5000
5006
5013
5025
5028
5031
5039
5053
5087
5093
5127
5129
5132
5134
5142
5147
5176
5179
5180
5181
5197
5221
5231
5237
5249
5253
5281
5291
5308
5311
5317
5342
5359
5367
5370
5400
5416
5422
5429
5464
5489
5517
5525
5526
5548
5557
5561
5562
5592
5598
5602
5605
5615
5643
5645
5666
5667
5668
5670
5673
5683
5703
5709
5739
5770
5772
5779
5780
5789
5795
5797
5832
5852
5868
5870
5880
5914
5928
5945
5958
5960
5971
6011
6022
6043
6060
6074
6084
6143
6147
6148
6183
6188
6194
6201
6203
6226
6234
6236
6241
6243
6276
6278
6309
6319
6326
6335
6338
6357
6359
6373
6391
6398
6410
6412
6415
6429
6437
6439
6460
6494
6498
6505
6515
6516
6517
6526
6563
6579
6640
6668
6677
6694
6726
6742
6750
6755
6763
6770
6778
6816
6818
6837
6845
6847
6852
6861
6871
6872
6876
6882
6886
6901
6920
6928
6943
6964
6965
6994
7011
7013
7033
7043
7079
7089
7102
7116
7133
7139
7147
7186
7193
7201
7202
7227
7245
7246
7250
7262
7274
7286
7309
7313
7324
7333
7340
7351
7355
7362
7368
7376
7409
7410
7424
7434
7454
7455
7460
7482
7490
7493
7494
7498
7507
7516
7527
7564
7581
7587
7592
7604
7627
7635
7641
7652
7673
7701
7708
7709
7735
7751
7763
7777
7782
7798
7844
7851
7854
7864
7871
7884
7892
7896
7908
7912
7923
7945
7947
7959
7989
8023
8024
8051
8060
8084
8115
8122
8129
8133
8138
8139
8145
8158
8167
8168
8169
8175
8190
8197
8256
8262
8269
8286
8292
8294
8316
8321
8325
8368
8372
8376
8386
8412
8413
8428
8450
8453
8459
8462
8467
8491
8533
8548
8572
8597
8615
8626
8681
8686
8692
8698
8705
8709
8719
8743
8749
8771
8781
8783
8823
8828
8832
8868
8871
8884
8886
8893
8909
8921
8962
8968
8985
8993
8996
9006
9008
9023
9051
9055
9062
9078
9079
9095
9140
9171
9174
9180
9198
9204
9206
9212
9280
9295
9307
9349
9351
9354
9377
9381
9386
9395
9398
9443
9447
9448
9464
9509
9533
9538
9546
9558
9567
9585
9586
9588
9591
9598
9622
9634
9639
9646
9652
9684
9687
9691
9694
9698
9710
9715
9719
9803
9811
9860
9880
9883
9896
9903
9910
9912
9939
9947
9960
9980
9981
9986
10001
10017
10022
10029
10059
10064
10077
10105
10107
10113
10116
10161
10175
10185
10190
10202
10238
10239
10261
10289
10295
10305
10310
10317
10333
10350
10370
10372
10395
10399
10406
10413
10423
10435
10457
10468
10471
10488
10491
10508
10514
10515
10518
10529
10576
10595
10623
10664
10678
10691
10705
10710
10723
10750
10773
10795
10797
10809
10831
10839
10855
10860
10862
10890
10895
10902
10906
10913
10916
10937
10960
10975
10989
11021
11023
11030
11034
11039
11042
11056
11060
11061
11062
11063
11070
11072
11074
11081
11087
11094
11121
11136
11155
11219
11252
11259
11261
11266
11268
11297
11312
11319
11320
11325
11339
11341
11389
11435
11438
11449
11458
11460
11467
11471
11488
11500
11503
11515
11517
11562
11578
11581
11599
11624
11640
11652
11653
11660
11710
11735
11738
11753
11776
11795
11798
11807
11812
11823
11848
11866
11868
11894
11897
11915
11949
11955
11990
11993
11996
11998
12003
12004
12008
12017
12019
12023
12026
12033
12111
12120
12133
12152
12170
12197
12203
12206
12211
12231
12253
12258
12273
12274
12307
12311
12321
12339
12341
12358
12369
12370
12374
12382
12388
12394
12448
12452
12460
12465
12474
12504
12522
12525
12530
12535
12537
12540
12563
12581
12585
12599
12612
12614
12615
12621
12638
12653
12654
12667
12674
12735
12736
12761
12779
12789
12814
12818
12855
12862
12868
12873
12875
12878
12890
12922
12945
12946
12955
12957
12963
12975
12980
13022
13059
13063
13078
13080
13088
13108
13112
13117
13123
13126
13127
13138
13139
13143
13144
13155
13156
13166
13182
13191
13192
13225
13226
13235
13252
13281
13282
13292
13296
13305
13310
13324
13326
13327
13331
13338
13342
13370
13374
13409
13411
13415
13431
13432
13434
13441
13458
13467
13493
13506
13507
13517
13547
13548
13552
13567
13573
13595
13602
13641
13643
13647
13664
13670
13674
13680
13704
13709
13719
13730
13746
13753
13761
13769
13774
13775
13784
13800
13804
13806
13817
13825
13865
13909
13920
13929
13940
13964
13968
14011
14019
14045
14046
14049
14062
14087
14121
14132
14139
14152
14167
14168
14177
14191
14192
14216
14218
14221
14228
14229
14245
14256
14261
14272
14275
14281
14287
14300
14316
14319
14324
14357
14365
14372
14373
14384
14387
14399
14428
14435
14453
14462
14495
14504
14525
14529
14538
14557
14560
14562
14578
14581
14595
14596
14607
14610
14642
14645
14652
14688
14691
14712
14763
14765
14770
14784
14785
14800
14811
14821
14843
14850
14874
14876
14879
14900
14903
14917
14918
14946
14953
14970
14974
14979
15015
15034
15035
15044
15046
15066
15097
15103
15113
15137
15148
15185
15203
15204
15223
15243
15277
15284
15296
15316
15332
15336
15341
15347
15362
15384
15385
15392
15396
15400
15410
15413
15415
15431
15469
15474
15484
15488
15499
15515
15517
15531
15557
15562
15563
15599
15606
15607
15609
15613
15629
15633
15667
15700
15716
15731
15779
15782
15783
15799
15811
15816
15830
15835
15838
15853
15864
15874
15876
15891
15906
15909
15915
15936
15945
15947
15967
15972
15983
15984
15996
16017
16032
16047
16054
16066
16095
16098
16133
16136
16148
16153
16167
16169
16174
16183
16184
16200
16201
16212
16224
16242
16302
16306
16309
16318
16354
16365
16399
16430
16453
16456
16477
16485
16494
16500
16511
16514
16547
16564
16570
16573
16581
16590
16591
16595
16597
16614
16619
16636
16643
16657
16662
16678
16701
16722
16747
16756
16763
16788
16813
16819
16833
16838
16852
16857
16858
16873
16878
16918
16920
16925
16926
16930
16942
16951
16960
16965
16981
16987
17006
17007
17061
17094
17107
17109
17125
17130
17133
17148
17149
17162
17173
17176
17208
17256
17261
17266
17268
17340
17366
17396
17405
17430
17447
17470
17475
17501
17506
17507
17533
17541
17543
17554
17576
17590
17597
17613
17624
17634
17694
17695
17696
17708
17716
17735
17737
17743
17748
17774
17787
17788
17799
17811
17882
17888
17895
17910
17925
17938
17951
17966
17968
17977
17978
17983
17997
18007
18014
18020
18042
18055
18059
18060
18061
18069
18070
18083
18113
18124
18137
18161
18169
18174
18180
18182
18187
18189
18191
18193
18194
18196
18203
18210
18219
18222
18223
18227
18236
18242
18248
18262
18319
18323
18328
18338
18364
18370
18407
18444
18451
18452
18453
18465
18467
18485
18486
18498
18545
18547
18567
18578
18611
18643
18654
18656
18671
18682
18683
18684
18688
18695
18699
18721
18727
18739
18758
18784
18785
18798
18828
18852
18873
18892
18898
18902
18908
18918
18922
18924
18940
18954
18961
18968
18974
19000
19018
19020
19048
19062
19067
19074
19085
19097
19101
19108
19122
19127
19135
19136
19141
19160
19193
19203
19232
19238
19256
19259
19263
19275
19280
19315
19331
19334
19351
19353
19364
19368
19377
19378
19400
19413
19416
19466
19476
19480
19490
19493
19519
19528
19530
19547
19561
19562
19570
19577
19580
19637
19651
19658
19667
19679
19718
19764
19795
19809
19813
19828
19835
19841
19844
19852
19869
19871
19881
19882
19892
19896
19901
19904
19939
19942
19945
19947
19950
19965
19969
19988
19995
20000
20004
20013
20014
20032
20057
20072
20084
20116
20147
20156
20191
20203
20204
20214
20228
20261
20274
20284
20294
20311
20331
20349
20353
20377
20384
20394
20401
20408
20412
20424
20440
20450
20485
20495
20524
20530
20536
20554
20563
20600
20605
20617
20622
20627
20644
20656
20676
20698
20699
20701
20705
20729
20730
20747
20755
20759
20762
20787
20836
20860
20864
20893
20903
20911
20917
20923
20943
20974
20976
21012
21016
21024
21033
21039
21046
21047
21061
21076
21081
21083
21085
21098
21111
21114
21121
21139
21157
21171
21174
21180
21216
21219
21230
21231
21242
21249
21278
21296
21317
21326
21327
21336
21338
21342
21352
21361
21369
21371
21390
21391
21398
21400
21414
21416
21422
21438
21447
21468
21471
21497
21506
21510
21512
21534
21537
21544
21553
21567
21601
21603
21610
21615
21619
21621
21646
21658
21682
21697
21705
21719
21723
21744
21765
21781
21836
21846
21856
21857
21867
21869
21871
21881
21895
21905
21924
21933
21938
21940
21962
21994
22026
22035
22057
22073
22081
22089
22093
22109
22111
22140
22164
22168
22172
22188
22190
22213
22224
22226
22234
22245
22262
22291
22311
22315
22344
22353
22389
22396
22432
22441
22448
22454
22464
22484
22485
22486
22487
22489
22514
22516
22517
22560
22599
22602
22609
22635
22637
22640
22644
22654
22658
22667
22685
22720
22722
22735
22749
22761
22763
22764
22767
22773
22779
22798
22802
22804
22824
22830
22840
22860
22870
22873
22892
22897
22928
22934
22956
22958
22986
23000
23009
23016
23029
23047
23051
23084
23088
23101
23124
23141
23180
23184
23198
23201
23202
23213
23215
23226
23240
23250
23255
23269
23302
23322
23324
23339
23362
23373
23383
23396
23404
23423
23433
23443
23475
23477
23525
23527
23537
23565
23568
23574
23578
23580
23620
23629
23630
23642
23653
23666
23668
23717
23718
23721
23762
23763
23766
23774
23786
23800
23802
23813
23820
23844
23845
23850
23856
23862
23867
23870
23872
23873
23876
23897
23899
23920
23925
23927
24006
24009
24014
24016
24018
24058
24059
24065
24070
24083
24091
24095
24102
24118
24122
24123
24190
24216
24220
24227
24229
24237
24238
24260
24283
24284
24308
24313
24324
24345
24350
24369
24384
24413
24423
24425
24426
24431
24432
24433
24435
24441
24474
24506
24509
24514
24515
24518
24534
24561
24570
24582
24609
24640
24642
24644
24647
24687
24707
24741
24750
24755
24781
24796
24806
24820
24834
24839
24862
24866
24896
24909
24910
24952
24956
24980
24986
24993
25011
25021
25040
25046
25070
25084
25085
25086
25112
25122
25142
25143
25166
25167
25174
25176
25179
25182
25199
25200
25217
25229
25241
25275
25278
25288
25304
25314
25318
25351
25356
25357
25358
25373
25376
25378
25384
25393
25397
25407
25416
25422
25426
25431
25444
25455
25458
25462
25477
25485
25497
25509
25526
25528
25537
25538
25542
25547
25576
25577
25579
25596
25598
25617
25622
25644
25652
25685
25687
25700
25750
25756
25817
25836
25844
25852
25871
25879
25885
25887
25889
25901
25908
25910
25912
25951
25971
26003
26020
26030
26032
26036
26056
26088
26093
26107
26125
26147
26172
26175
26178
26184
26199
26205
26240
26265
26273
26281
26301
26305
26345
26347
26352
26355
26357
26358
26359
26362
26383
26393
26400
26410
26413
26422
26471
26514
26522
26577
26613
26622
26643
26669
26674
26682
26705
26711
26722
26724
26728
26732
26738
26742
26744
26755
26792
26794
26799
26800
26805
26829
26830
26857
26858
26870
26873
26880
26891
26916
26921
26924
26929
26935
26964
27004
27005
27016
27033
27084
27093
27095
27119
27121
27171
27184
27192
27210
27211
17
25
26
31
38
45
55
63
69
71
81
117
128
158
160
172
178
181
195
203
212
214
225
232
236
240
241
247
263
291
293
296
328
331
347
349
353
363
381
419
439
441
465
489
503
509
514
526
531
535
546
561
568
577
588
599
601
602
627
632
664
665
671
694
705
711
713
714
736
745
760
772
774
804
808
823
836
842
855
863
866
880
882
883
884
888
897
898
899
901
914
923
925
929
931
934
959
963
984
987
998
1009
1010
1029
1036
1041
1052
1063
1068
1070
1074
1080
1081
1083
1098
1107
1127
1145
1155
1161
1190
1208
1223
1237
1238
1239
1246
1264
1270
1318
1322
1333
1350
1359
1404
1408
1427
1433
1435
1453
1466
1472
1486
1494
1508
1527
1536
1569
1573
1577
1611
1614
1631
1649
1662
1663
1665
1667
1684
1695
1714
1727
1749
1751
1765
1779
1786
1799
1806
1808
1810
1874
1877
1899
1940
1959
1961
1968
1972
1989
1993
2001
2009
2012
2017
2018
2019
2024
2026
2027
2032
2036
2041
2049
2055
2097
2106
2109
2133
2144
2149
2151
2155
2157
2172
2176
2179
2187
2196
2232
2254
2277
2297
2307
2309
2325
2332
2333
2343
2348
2381
2388
2403
2422
2433
2445
2447
2449
2454
2464
2466
2477
2496
2502
2513
2520
2529
2532
2533
2568
2577
2616
2632
2645
2664
2665
2689
2700
2706
2718
2730
2763
2789
2791
2793
2804
2810
2826
2828
2839
2840
2854
2876
2878
2879
2883
2922
2929
2938
2942
2971
2975
2984
2989
2993
3001
3004
3020
3029
3034
3043
3052
3071
3075
3077
3099
3101
3102
3104
3111
3112
3119
3135
3147
3156
3163
3184
3194
3217
3223
3280
3297
3298
3299
3311
3318
3323
3327
3330
3336
3339
3342
3355
3357
3376
3397
3410
3411
3427
3444
3452
3467
3483
3514
3522
3524
3580
3584
3587
3589
3592
3600
3603
3607
3613
3620
3636
3645
3658
3664
3669
3676
3688
3692
3696
3707
3721
3725
3766
3767
3787
3794
3810
3812
3821
3828
3861
3863
3865
3871
3878
3888
3899
3907
3925
3928
3929
3938
3940
3947
3949
3952
3964
3991
4013
4016
4029
4058
4069
4070
4076
4078
4086
4087
4091
4094
4115
4130
4140
4146
4147
4160
4172
4182
4183
4191
4198
4239
4246
4254
4258
4267
4280
4282
4290
4291
4292
4304
4310
4314
4318
4319
4334
4350
4386
4395
4398
4403
4409
4412
4419
4435
4442
4443
4462
4463
4472
4526
4528
4546
4561


==> plots/raw_data/CDs/CDs_index_most_frequent_20_-40_.txt <==
1659
1671
1680
1685
1736
1788
1828
1834
1840
1846
1852
1864
1884
1906
1957
2006
2034
2042
2058
2072
2091
2160
2204
2214
2258
2291
2304
2306
2336
2364
2410
2505
2528
2530
2588
2620
2629
2637
2684
2768
2807
2821
2866
2921
2963
3006
3026
3084
3140
3164
3166
3185
3209
3218
3224
3228
3241
3262
3296
3300
3324
3352
3358
3360
3378
3382
3469
3487
3489
3536
3563
3622
3633
3671
3682
3695
3702
3708
3710
3819
3885
3889
3892
3921
3954
3995
4055
4106
4221
4223
4264
4305
4317
4358
4370
4431
4437
4454
4464
4482
4498
4501
4513
4530
4534
4538
4581
4589
4601
4617
4619
4648
4700
4719
4757
4766
4770
4773
4811
4832
4843
4861
4872
4907
4960
4989
5011
5047
5077
5128
5130
5143
5192
5226
5241
5251
5262
5274
5320
5364
5389
5398
5405
5407
5408
5442
5472
5495
5549
5595
5608
5617
5631
5723
5732
5733
5755
5759
5760
5782
5835
5842
5843
5849
5910
6026
6100
6136
6185
6211
6213
6275
6281
6289
6294
6307
6330
6352
6386
6451
6456
6464
6475
6477
6519
6536
6568
6572
6646
6674
6738
6780
6810
6821
6848
6863
6868
6939
6947
6951
6960
7005
7012
7020
7042
7071
7113
7154
7175
7219
7265
7267
7279
7288
7337
7388
7438
7512
7544
7607
7659
7667
7682
7692
7752
7778
7805
7807
7811
7833
7850
7889
7918
7944
7970
7984
8006
8017
8026
8056
8089
8102
8264
8289
8307
8308
8373
8391
8393
8395
8411
8465
8493
8519
8527
8536
8567
8573
8585
8614
8616
8638
8663
8672
8685
8736
8848
8879
8918
8920
9009
9037
9056
9071
9082
9087
9126
9127
9129
9155
9186
9260
9268
9278
9338
9362
9374
9408
9550
9562
9620
9632
9648
9661
9703
9723
9737
9762
9775
9792
9798
9815
9831
9846
9954
9987
9991
9999
10073
10082
10092
10192
10264
10267
10283
10365
10387
10443
10480
10499
10526
10544
10559
10585
10610
10657
10660
10665
10695
10717
10731
10739
10740
10744
10779
10783
10790
10792
10840
10863
10865
10870
10939
10947
10950
10956
11024
11038
11067
11089
11092
11093
11122
11131
11148
11169
11176
11346
11378
11386
11402
11433
11436
11509
11518
11528
11535
11546
11558
11597
11628
11654
11665
11683
11686
11714
11730
11732
11746
11811
11827
11923
11933
11939
11941
11945
11999
12021
12024
12051
12081
12102
12126
12141
12205
12235
12250
12265
12276
12362
12389
12407
12446
12486
12510
12527
12539
12580
12641
12655
12662
12666
12668
12684
12700
12741
12753
12758
12764
12772
12799
12816
12838
12883
12886
12908
12944
12954
12990
12999
13016
13048
13050
13069
13071
13072
13073
13106
13162
13224
13251
13283
13334
13353
13356
13357
13361
13389
13416
13436
13454
13505
13508
13522
13527
13544
13561
13631
13635
13640
13642
13656
13661
13672
13689
13701
13739
13742
13801
13807
13844
13871
13893
13923
13941
13952
13985
14005
14010
14018
14061
14138
14179
14186
14189
14213
14238
14246
14289
14312
14315
14349
14354
14369
14383
14385
14390
14429
14478
14492
14498
14507
14547
14549
14564
14565
14579
14611
14636
14697
14752
14788
14798
14799
14832
14865
14871
14944
14949
14990
15006
15008
15033
15036
15065
15073
15109
15125
15166
15191
15210
15294
15301
15324
15395
15434
15448
15596
15602
15624
15645
15675
15676
15711
15719
15751
15809
15869
15888
16019
16020
16021
16071
16096
16130
16231
16238
16283
16292
16327
16330
16337
16357
16374
16449
16495
16499
16515
16563
16571
16576
16582
16611
16626
16652
16654
16673
16735
16804
16824
16885
16894
16917
16922
16927
16934
16952
17011
17129
17134
17139
17179
17257
17316
17317
17323
17376
17407
17437
17460
17527
17565
17588
17600
17604
17689
17728
17740
17742
17813
17830
17831
17842
17884
17900
17929
17944
17975
17979
17980
18062
18064
18072
18087
18117
18188
18230
18234
18341
18367
18421
18438
18454
18501
18525
18546
18569
18572
18585
18601
18620
18621
18622
18642
18692
18751
18772
18779
18783
18863
18882
18928
18993
18996
19054
19069
19133
19134
19173
19179
19194
19211
19214
19215
19242
19295
19300
19340
19343
19356
19387
19412
19429
19482
19486
19514
19553
19623
19654
19699
19709
19732
19782
19791
19799
19833
19885
19913
19914
19943
19957
20038
20089
20112
20166
20176
20179
20193
20225
20243
20272
20301
20320
20324
20330
20365
20372
20374
20423
20438
20456
20470
20477
20480
20562
20597
20606
20613
20674
20692
20732
20781
20805
20809
20861
20868
20909
20929
20945
20987
21020
21058
21137
21166
21205
21226
21264
21282
21324
21393
21397
21413
21417
21442
21465
21502
21533
21620
21716
21742
21760
21771
21773
21793
21804
21808
21844
21928
21952
21973
21976
21986
22010
22059
22075
22097
22104
22145
22158
22180
22182
22218
22220
22233
22265
22276
22379
22382
22411
22428
22439
22460
22497
22555
22573
22586
22598
22618
22669
22701
22713
22770
22792
22848
22933
22969
23005
23007
23048
23049
23092
23099
23105
23147
23157
23206
23237
23248
23271
23331
23368
23370
23377
23415
23549
23554
23603
23605
23615
23627
23636
23654
23684
23694
23699
23707
23728
23745
23756
23817
23823
23936
23968
23982
24007
24025
24067
24084
24098
24167
24175
24178
24210
24217
24273
24274
24291
24305
24331
24352
24355
24363
24403
24438
24477
24487
24490
24498
24517
24523
24557
24598
24605
24629
24633
24676
24680
24718
24768
24773
24789
24800
24801
24846
24858
24863
24886
24903
24930
24939
25001
25003
25053
25102
25183
25193
25201
25315
25323
25326
25352
25418
25439
25489
25494
25530
25548
25561
25573
25585
25595
25610
25616
25623
25654
25727
25745
25759
25772
25798
25805
25840
25842
25861
25882
25915
25947
25964
25969
25982
26071
26111
26116
26130
26131
26156
26186
26250
26364
26432
26447
26449
26460
26480
26497
26523
26527
26534
26608
26617
26619
26660
26690
26733
26740
26759
26790
26803
26820
26831
26840
26841
26852
26867
26885
26967
26969
27023
27078
27137
27138
6
20
33
104
106
110
144
167
196
259
268
269
271
273
335
341
345
375
399
400
422
424
445
472
591
597
662
706
712
759
762
771
781
878
889
920
973
1018
1096
1116
1133
1138
1141
1163
1302
1315
1316
1349
1364
1416
1424
1434
1442
1444
1449
1457
1491
1516
1553
1571
1589
1688
1709
1717
1731
1747
1771
1778
1780
1817
1914
1965
2035
2048
2061
2090
2113
2147
2174
2237
2341
2386
2402
2438
2456
2467
2468
2491
2499
2515
2604
2608
2615
2647
2691
2734
2740
2842
2850
2873
2916
2931
2998
3012
3024
3088
3148
3155
3177
3210
3227
3247
3251
3258
3271
3308
3412
3419
3438
3442
3500
3511
3573
3606
3623
3639
3709
3711
3716
3722
3777
3778
3814
3824
3829
3839
3842
3915
3987
4005
4019
4050
4083
4104
4155
4167
4215
4225
4243
4324
4531
4558
4563
4596
4623
4624
4667
4694
4739
4752
4785
4852
4904
4915
4920
4932
4940
4965
5021
5026
5033
5041
5051
5074
5097
5156
5169
5184
5194
5206
5222
5235
5295
5344
5385
5461
5482
5487
5491
5497
5501
5509
5516
5533
5544
5547
5624
5628
5639
5654
5698
5710
5715
5718
5730
5734
5743
5746
5758
5799
5876
5908
5922
6012
6037
6149
6168
6178
6214
6219
6222
6322
6355
6405
6408
6432
6442
6450
6454
6469
6504
6521
6546
6574
6583
6587
6593
6613
6704
6705
6721
6833
6877
7006
7062
7078
7140
7197
7206
7217
7295
7393
7407
7429
7451
7456
7477
7532
7556
7636
7640
7654
7689
7746
7771
7834
7852
7867
7922
8002
8011
8022
8030
8036
8095
8096
8099
8118
8185
8212
8313
8339
8346
8347
8405
8513
8523
8595
8635
8660
8790
8801
8866
8874
8900
8943
8948
8954
8970
8988
8998
9034
9054
9065
9190
9197
9210
9256
9319
9347
9435
9436
9475
9522
9542
9596
9720
9849
9856
9983
10011
10037
10048
10122
10148
10232
10294
10349
10358
10391
10419
10428
10452
10465
10579
10596
10640
10670
10677
10687
10720
10729
10786
10796
10799
10817
10877
10892
10907
10917
10986
10992
11035
11068
11108
11130
11162
11301
11314
11326
11328
11336
11338
11343
11362
11432
11446
11481
11501
11531
11571
11583
11600
11619
11668
11669
11684
11723
11756
11792
11816
11840
11954
11977
12012
12049
12059
12061
12063
12090
12123
12171
12189
12201
12230
12257
12344
12401
12491
12494
12502
12521
12550
12561
12575
12586
12603
12608
12678
12682
12683
12693
12733
12807
12808
12817
12832
12905
12921
12926
12949
13042
13096
13141
13169
13212
13216
13276
13278
13293
13311
13328
13355
13423
13429
13553
13572
13601
13666
13734
13756
13785
13799
13820
13834
13877
13884
13888
13934
14004
14020
14027
14080
14166
14254
14263
14380
14392
14405
14406
14444
14463
14515
14516
14551
14614
14676
14779
14856
14892
14911
15000
15020
15072
15144
15176
15180
15244
15264
15274
15320
15430
15463
15530
15579
15620
15626
15631
15632
15652
15717
15738
15750
15775
15884
15886
15898
15951
15971
15979
15980
15981
15992
16016
16035
16060
16062
16067
16088
16103
16171
16180
16235
16268
16293
16310
16339
16402
16408
16426
16434
16438
16459
16463
16510
16543
16578
16596
16620
16688
16709
16744
16771
16828
16829
16844
16905
16916
16953
17047
17062
17114
17119
17124
17201
17231
17274
17324
17387
17441
17459
17467
17553
17592
17603
17632
17657
17678
17693
17706
17734
17767
17807
18026
18040
18048
18056
18086
18107
18139
18179
18184
18205
18221
18238
18281
18285
18295
18303
18404
18443
18471
18495
18510
18587
18593
18594
18624
18631
18746
18761
18778
18844
18884
18889
19012
19026
19037
19043
19047
19104
19110
19142
19188
19218
19222
19244
19285
19323
19363
19386
19388
19409
19436
19444
19449
19460
19461
19468
19473
19483
19494
19502
19506
19536
19573
19613
19617
19626
19648
19652
19714
19739
19765
19778
19821
19865
19908
19922
19928
19960
19961
19990
20036
20037
20066
20104
20109
20121
20186
20223
20239
20249
20269
20278
20299
20303
20329
20338
20339
20342
20368
20396
20410
20430
20457
20486
20535
20550
20587
20624
20661
20667
20683
20734
20738
20777
20808
20811
20831
20832
20840
20898
20920
20928
20938
20958
20985
21037
21066
21069
21084
21106
21136
21181
21238
21241
21250
21267
21291
21293
21313
21325
21363
21394
21396
21401
21411
21514
21617
21623
21656
21668
21720
21774
21783
21853
21918
21943
22051
22149
22155
22173
22247
22249
22275
22324
22342
22345
22377
22419
22440
22481
22495
22534
22593
22626
22634
22710
22734
22766
22786
22797
22799
22833
22910
22959
23038
23039
23073
23074
23100
23108
23111
23134
23149
23173
23174
23231
23236
23253
23291
23303
23355
23366
23371
23399
23461
23485
23496
23553
23583
23637
23658
23690
23724
23754
23797
23825
23831
23866
23885
23887
23906
23947
23964
23973
23999
24085
24092
24111
24124
24136
24170
24191
24218
24222
24236
24255
24271
24289
24310
24311
24317
24327
24333
24338
24346
24399
24440
24527
24529
24621
24636
24672
24679
24705
24709
24723
24740
24782
24813
24869
24897
24899
24917
24926
24970
24984
25000
25066
25095
25109
25203
25245
25261
25263
25320
25362
25375
25392
25417
25448
25557
25572
25581
25582
25602
25638
25668
25708
25721
25748
25749
25876
25881
25905
25954
25968
25985
26002
26017
26047
26058
26104
26160
26168
26209
26270
26310
26325
26403
26450
26488
26545
26558
26576
26594
26637
26657
26731
26741
26810
26826
26871
26925
26983
27010
27025
27051
27071
27102
27106
27113
27115
27120
27164
27177
27218
8
54
64
67
101
123
162
180
186
194
202
246
257
292
351
397
434
538
547
560
689
698
707
709
721
722
751
758
824
849
859
907
918
924
927
933
1043
1061
1147
1202
1214
1327
1383
1397
1403
1430
1463
1475
1483
1530
1534
1542
1562
1563
1626
1652
1703
1790
1794
1903
1931
1976
2002
2064
2068
2120
2121
2168
2184
2268
2282
2284
2285
2372
2409
2425
2430
2479
2517
2555
2570
2582
2712
2715
2786
2820
2824
2827
2855
2859
2925
2955
3018
3036
3040
3072
3095
3195
3202
3239
3281
3366
3443
3488
3519
3542
3591
3660
3678
3760
3781
3783
3798
3827
3850
3896
3908
3936
3941
3985
4049
4200
4224
4259
4269
4313
4345
4376
4389
4430
4512
4543
4625
4628
4643
4710
4712
4714
4724
4806
4818
4842
4848
4888
4914
4977
5069
5096
5252
5266
5277
5294
5338
5363
5376
5414
5447
5448
5466
5514
5538
5573
5612
5640
5752
5773
5837
5845
5915
5979
6013
6034
6113
6160
6296
6297
6305
6445
6449
6470
6483
6518
6537
6564
6663
6669
6678
6689
6785
6793
6819
6822
6831
6880
6932
6989
7023
7080
7083
7098
7115
7129
7163
7287
7304
7325
7348
7403
7416
7430
7486
7489
7497
7540
7593
7616
7642
7665
7699
7712
7754
7801
7823
7848
7855
7876
7901
7907
7911
7935
7961
7985
7994
8028
8031
8038
8039
8058
8087
8213
8288
8334
8345
8358
8362
8419
8435
8437
8440
8473
8510
8520
8530
8697
8699
8700
8716
8732
8772
8852
8911
8944
8958
8965
9077
9154
9159
9195
9220
9235
9266
9348
9350
9352
9383
9400
9418
9427
9445
9450
9478
9536
9557
9615
9623
9674
9696
9697
9769
9813
9814
9832
9845
9867
9895
9948
9967
9982
10008
10036
10042
10045
10056
10065
10066
10071
10226
10334
10342
10348
10352
10421
10511
10531
10536
10542
10551
10578
10601
10603
10654
10655
10656
10781
10800
10856
10882
10898
10980
11010
11099
11139
11191
11192
11234
11285
11334
11375
11376
11419
11434
11464
11468
11496
11527
11567
11655
11682
11702
11763
11788
11813
11865
11885
11908
11925
11972
11985
11988
11991
12058
12084
12116
12131
12142
12177
12215
12251
12264
12309
12317
12409
12441
12497
12552
12606
12631
12659
12685
12702
12713
12717
12744
12754
12769
12811
12989
13009
13013
13056
13057
13081
13119
13147
13153
13163
13164
13196
13198
13233
13241
13269
13344
13350
13461
13479
13485
13488
13667
13671
13707
13713
13722
13812
13870
13913
13917
13928
13938
13982
14040
14112
14155
14201
14255
14330
14334
14335
14523
14542
14590
14602
14628
14669
14681
14808
14831
14859
14891
14904
14932
15183
15214
15227
15229
15268
15282
15333
15373
15454
15459
15479
15503
15545
15591
15594
15619
15671
15712
15727
15732
15764
15767
15768
15823
15846
15879
15911
15952
16007
16045
16108
16122
16229
16276
16277
16322
16336
16348
16383
16394
16418
16478
16497
16546
16562
16609
16616
16681
16740
16745
16755
16787
16817
16862
16881
16966
16970
16989
16991
16997
17001
17008
17045
17050
17059
17060
17076
17104
17152
17294
17297
17312
17331
17384
17394
17399
17439
17530
17532
17560
17625
17639
17662
17663
17687
17688
17732
17753
17766
17838
17867
17906
17981
17992
18028
18091
18170
18232
18233
18265
18310
18347
18361
18379
18396
18458
18497
18548
18549
18550
18599
18613
18638
18680
18700
18716
18719
18749
18856
18945
18979
18992
19007
19046
19148
19245
19253
19270
19289
19296
19301
19403
19495
19544
19548
19552
19595
19668
19677
19683
19694
19716
19723
19776
19849
19862
19872
19890
20035
20044
20046
20054
20061
20063
20100
20102
20135
20144
20151
20171
20307
20328
20343
20402
20419
20462
20516
20522
20527
20577
20602
20797
20815
20825
20847
20891
20895
20934
20950
20952
21027
21029
21042
21165
21190
21204
21221
21227
21240
21281
21297
21301
21304
21310
21370
21473
21489
21494
21499
21535
21557
21560
21587
21589
21648
21653
21688
21696
21699
21714
21736
21737
21775
21778
21794
21829
21842
21855
21859
21889
21955
21966
21967
22007
22087
22094
22098
22116
22117
22143
22156
22199
22264
22267
22283
22302
22312
22404
22416
22467
22554
22570
22649
22698
22752
22807
22842
23012
23015
23036
23044
23096
23106
23224
23244
23347
23351
23358
23422
23577
23670
23871
23890
23898
23926
23946
24011
24013
24032
24159
24180
24182
24184
24186
24234
24250
24343
24382
24415
24485
24489
24505
24511
24525
24593
24602
24614
24616
24651
24696
24714
24725
24727
24732
24758
24761
24765
24833
24979
25017
25041
25079
25165
25213
25260
25267
25286
25332
25344
25359
25554
25570
25584
25626
25717
25726
25743
25764
25777
25786
25834
25957
26008
26025
26055
26066
26072
26083
26133
26139
26187
26192
26275
26276
26296
26404
26417
26455
26457
26509
26532
26540
26541
26543
26565
26591
26607
26687
26697
26725
26737
26753
26775
26784
26797
26812
26863
26882
26883
26911
26976
26993
27026
27030
27064
27068
27100
27187
27201
2
5
10
87
89
112
113
118
150
189
209
277
466
486
555
562
584
590
646
649
677
743
789
792
800
908
935
983
986
1115
1126
1140
1181
1260
1308
1347
1365
1366
1371
1400
1428
1452
1456
1459
1507
1559
1586
1595
1601
1638
1679
1724
1791
1793
1892
1894
1962
1985
2075
2101
2105
2108
2123
2177
2228
2231
2235
2390
2432
2442
2485
2525
2538
2542
2586
2587
2727
2759
2890
3021
3041
3062
3073
3106
3125
3143
3220
3289
3290
3374
3425
3509
3544
3578
3621
3705
3728
3747
3770
3779
3789
3818
3858
3910
3914
3922
3944
3956
4082
4111
4127
4148
4149
4179
4242
4248
4337
4353
4356
4372
4384
4401
4407
4433
4489
4555
4560
4673
4736
4754
4758
4769
4789
4814
4849
4880
4946
4962
4981
5065
5117
5122
5131
5148
5203
5290
5458
5490
5505
5604
5626
5674
5708
5714
5736
5761
5841
5873
5893
5904
5972
6001
6020
6042
6086
6127
6197
6208
6279
6362
6395
6422
6480
6509
6523
6539
6576
6608
6627
6638
6739
6806
6811
6817
6846
6879
6940
6953
6996
7035
7040
7142
7167
7254
7256
7269
7285
7290
7366
7370
7380
7396
7417
7422
7569
7577
7584
7618
7645
7650
7658
7666
7678
7765
7810
7927
7956
7969
8034
8057
8093
8098
8150
8157
8171
8176
8192
8259
8263
8338
8340
8353
8360
8392
8439
8457
8504
8505
8542
8551
8589
8649
8694
8812
8826
8895
8922
9050
9076
9143
9167
9193
9214
9223
9238
9269
9274
9292
9376
9406
9413
9426
9454
9503
9534
9554
9570
9580
9628
9681
9795
9810
9837
9844
9882
9935
9950
10070
10091
10149
10165
10171
10210
10282
10308
10324
10329
10339
10478
10543
10602
10646
10698
10805
10891
10978
11013
11036
11071
11110
11159
11179
11200
11206
11240
11243
11251
11329
11365
11401
11404
11425
11428
11431
11537
11560
11691
11724
11751
11849
11857
11916
11953
11960
12057
12178
12216
12232
12252
12272
12312
12337
12410
12449
12489
12536
12594
12628
12646
12657
12663
12751
12824
12827
12916
12948
12953
12972
12973
12992
13037
13043
13060
13150
13190
13254
13388
13471
13496
13529
13536
13565
13593
13639
13717
13724
13737
13771
13845
13936
13966
13967
13981
13986
14042
14071
14079
14146
14157
14195
14205
14227
14323
14376
14393
14412
14511
14531
14591
14637
14696
14733
14766
14910
15014
15064
15077
15096
15107
15122
15133
15134
15139
15196
15215
15224
15232
15254
15265
15291
15318
15403
15435
15456
15501
15509
15522
15554
15572
15576
15585
15644
15670
15762
15868
15894
15899
15932
16082
16106
16121
16131
16140
16146
16219
16316
16346
16460
16464
16490
16492
16588
16623
16685
16801
16831
16843
16864
16882
16891
16936
16944
17037
17053
17097
17123
17141
17154
17212
17247
17374
17377
17416
17421
17463
17476
17504
17641
17673
17674
17692
17754
17832
17901
17911
17912
18097
18099
18134
18138
18183
18228
18251
18269
18291
18334
18368
18409
18535
18600
18635
18669
18677
18687
18693
18755
18763
18791
18795
18796
18809
19070
19130
19240
19352
19398
19401
19448
19496
19501
19541
19566
19568
19614
19631
19676
19691
19696
19719
19755
19767
19786
19807
19875
19915
19918
20025
20028
20096
20118
20180
20209
20237
20308
20449
20520
20566
20567
20594
20612
20647
20655
20680
20700
20726
20733
20778
20916
20919
20939
20996
21038
21127
21149
21160
21179
21196
21229
21251
21308
21351
21365
21444
21453
21507
21528
21626
21661
21683
21693
21695
21782
21958
21960
22008
22053
22113
22285
22293
22317
22373
22398
22493
22559
22650
22680
22711
22712
22721
22834
22876
22882
22945
23035
23132
23277
23298
23391
23484
23503
23529
23531
23587
23675
23712
23818
23839
23846
23847
23913
24010
24057
24125
24152
24155
24165
24252
24280
24282
24344
24376
24390
24418
24436
24439
24536
24572
24590
24648
24668
24736
24747
24887
24895
24907
24915
25088
25249
25264
25290
25322
25421
25441
25478
25565
25633
25692
25722
25736
25801
25832
25967
26033
26049
26064
26118
26127
26259
26261
26279
26300
26317
26431
26448
26485
26499
26521
26551
26562
26596
26847
26898
26970
26988
26997
27019
27062
27094
27124
27156
27174
27185
27199
44
49
99
185
311
320
332
388
579
816
830
890
1021
1054
1065
1111
1152
1229
1255
1280
1321
1373
1390
1490
1641
1647
1730
1734
1814
1900
1924
2119
2178
2223
2263
2397
2415
2476
2569
2575
2590
2605
2618
2658
2674
2675
2696
2747
2762
2811
2860
2869
2900
2908
2953
2962
3003
3009
3063
3107
3108
3245
3254
3270
3337
3408
3416
3421
3473
3475
3548
3597
3626
3646
3755
3916
3933
3958
3962
4032
4044
4080
4118
4128
4165
4255
4342
4352
4565
4630
4646
4654
4867
4944
4984
5052
5071
5224
5229
5234
5313
5355
5381
5465
5479
5583
5651
5675
5776
5791
5856
6054
6109
6114
6137
6163
6209
6250
6285
6313
6334
6351
6414
6416
6418
6465
6472
6616
6702
6768
6804
6850
6885
6903
6930
6941
7034
7064
7151
7160
7183
7346
7397
7404
7436
7441
7505
7509
7510
7526
7588
7676
7704
7706
7883
7886
8012
8108
8124
8128
8148
8172
8180
8204
8214
8287
8327
8356
8375
8518
8695
8747
8764
8824
8979
9021
9027
9028
9207
9282
9416
9463
9584
9638
9656
9692
9736
9753
9757
9767
9992
9993
10019
10041
10063
10069
10094
10101
10125
10164
10173
10223
10297
10298
10325
10332
10373
10388
10433
10454
10493
10566
10572
10613
10650
10653
10684
10718
10754
10808
10815
10841
10847
10852
11003
11069
11102
11109
11210
11220
11333
11486
11510
11659
11706
11787
11810
11877
11890
11904
11944
11995
12015
12040
12072
12100
12109
12146
12227
12256
12291
12302
12310
12329
12342
12392
12396
12405
12416
12437
12447
12490
12607
12616
12632
12675
12722
12786
12788
12852
12867
12880
12887
12907
12997
13068
13074
13118
13280
13375
13526
13557
13579
13649
13660
13668
13676
13683
13809
13901
13918
13984
14025
14156
14187
14188
14209
14223
14232
14249
14298
14302
14366
14398
14438
14455
14466
14577
14603
14638
14720
14838
14849
14862
14890
15061
15380
15414
15447
15481
15513
15541
15586
15635
15662
15739
15772
15810
15843
15844
16050
16134
16138
16214
16279
16343
16352
16355
16369
16425
16522
16524
16551
16783
16811
16822
16872
17010
17012
17023
17064
17108
17158
17168
17252
17318
17398
17409
17540
17563
17605
17646
17712
17800
17827
17922
18068
18071
18094
18118
18142
18168
18195
18206
18304
18358
18406
18413
18466
18503
18590
18626
18652
18661
18663
18787
18797
18833
18846
18910
18927
18929
18944
18986
19086
19087
19126
19143
19146
19166
19202
19205
19224
19236
19247
19250
19317
19347
19367
19399
19405
19408
19465
19477
19491
19621
19627
19850
19884
19906
19958
19959
19973
20010
20124
20182
20258
20337
20413
20435
20568
20576
20651
20693
20775
20821
20881
20904
20922
20946
20957
20972
21015
21079
21100
21129
21150
21154
21184
21197
21223
21260
21318
21367
21461
21515
21541
21638
21642
21672
21729
21789
21884
22019
22071
22072
22090
22103
22195
22254
22255
22309
22321
22433
22463
22500
22581
22601
22660
22666
22693
22775
22811
22886
22890
22895
22942
22981
23001
23002
23061
23142
23156
23181
23216
23232
23266
23310
23345
23349
23417
23515
23588
23619
23775
23842
23907
23986
23998
24031
24064
24086
24088
24134
24143
24157
24160
24232
24321
24364
24421
24447
24573
24670
24703
24766
24816
24823
24967
25054
25256
25297
25298
25302
25349
25404
25471
25475
25513
25568
25628
25646
25826
25870
25909
25945
25975
25986
26078
26089
26154
26177
26377
26397
26451
26502
26547
26552
26581
26601
26698
26766
26804
26821
26910
26948
26979
27007
27020
27024
27028
27037
27052
27061
27101
27111
27160
27216
65
70
288
334
352
394
431
437
461
506
523
558
574
606
614
666
680
783
806
869
896
903
917
1004
1027
1046
1275
1319
1328
1361
1406
1426
1448
1474
1482
1495
1512
1528
1613
1632
1633
1634
1636
1645
1657
1691
1705
1789
1851
1853
1953
1977
2084
2153
2171
2195
2363
2395
2411
2412
2600
2776
2831
2833
2882
2924
2933
2952
3120
3154
3172
3199
3319
3482
3562
3568
3718
3724
3732
3980
4038
4063
4176
4181
4289
4303
4307
4316
4364
4427
4466
4486
4695
4697
4783
4838
4928
4937
5018
5059
5124
5351
5409
5426
5456
5500
5563
5571
5616
5632
5650
5685
5783
5809
6087
6157
6195
6266
6333
6361
6370
6372
6394
6628
6686
6775
6827
6873
6906
6910
6984
7037
7094
7162
7220
7244
7248
7315
7329
7406
7426
7487
7543
7671
7677
7697
7734
7741
7756
7761
7803
7866
7885
7915
8033
8189
8195
8229
8257
8273
8309
8310
8423
8430
8433
8472
8481
8497
8590
8648
8740
8742
8813
8867
8957
8997
9015
9089
9098
9132
9162
9196
9270
9355
9469
9483
9495
9506
9512
9556
9635
9677
9688
9707
9752
9760
9862
9924
9951
9956
10006
10034
10076
10109
10144
10157
10217
10249
10251
10252
10280
10381
10402
10404
10430
10538
10630
10701
10789
10866
10894
10919
10994
11065
11066
11103
11295
11315
11340
11417
11539
11648
11727
11808
11864
11884
11967
12025
12108
12125
12249
12293
12334
12350
12355
12366
12404
12453
12457
12545
12611
12819
12822
12968
13100
13129
13167
13184
13186
13227
13263
13316
13323
13369
13417
13500
13531
13587
13687
13778
13811
13813
13960
13972
13988
14023
14096
14099
14104
14109
14117
14124
14185
14270
14374
14423
14483
14512
14517
14520
14543
14546
14778
14812
14814
14844
14921
14939
14961
14992
14993
15080
15087
15138
15151
15241
15306
15340
15370
15423
15453
15661
15766
15827
15901
15928
16272
16273
16484
16529
16655
16661
16714
16785
16798
16802
16868
16875
17028
17116
17204
17250
17279
17321
17379
17413
17429
17595
17622
17701
17861
17878
17881
17908
18034
18140
18149
18163
18173
18202
18259
18402
18681
18696
18702
18720
18733
18808
18822
18829
18906
19025
19089
19112
19174
19264
19271
19318
19371
19381
19509
19539
19594
19610
19661
19703
19753
19801
19839
19840
19842
19883
20012
20029
20040
20043
20090
20114
20288
20391
20469
20498
20499
20540
20593
20610
20660
20684
20690
20764
20986
20999
21002
21014
21094
21101
21151
21295
21469
21488
21516
21851
21894
21915
21941
21945
21965
21981
21999
22003
22013
22021
22078
22129
22136
22203
22456
22522
22543
22548
22585
22606
22621
22641
22664
22673
22694
22702
22704
22717
22795
22858
22864
22885
22894
22939
22962
23057
23064
23151
23203
23361
23376
23379
23386
23400
23530
23595
23747
23795
23807
23863
23950
24146
24277
24312
24341
24400
24596
24623
24770
24794
24798
24950
25004
25019
25090
25219
25283
25303
25341
25383
25446
25464
25524
25735
25837
25843
25863
25937
26013
26165
26189
26193
26290
26323
26339
26456
26544
26578
26606
26655
26663
26676
26700
26736
26739
26750
26765
26811
26845
26917
26943
27054
27082
27170
27182
16
50
129
142
152
464
507
519
540
567
654
737
740
857
874
891
932
990
1077
1099
1135
1228
1286
1469
1470
1481
1489
1600
1732
1837
1870
1887
2011
2117
2127
2173
2218
2229
2242
2290
2452
2486
2490
2601
2650
2669
2681
2737
2774
2794
2844
2914
2918
3030
3064
3067
3089
3117
3167
3173
3175
3191
3252
3381
3485
3558
3583
3619
3647
3649
3706
3751
3801
3844
4026
4048
4133
4213
4300
4331
4362
4425
4502
4519
4529
4551
4577
4618
4638
4652
4684
4772
4884
4921
4998
5012
5024
5162
5300
5518
5529
5545
5569
5684
5688
5768
5892
5899
5941
5962
5995
6002
6030
6104
6135
6175
6331
6601
6612
6741
6769
6803
6865
6895
6896
6897
7086
7195
7230
7284
7314
7318
7336
7375
7379
7467
7474
7491
7625
7630
7655
7657
7662
7681
7762
7794
7800
7936
8182
8203
8279
8319
8396
8570
8584
8594
8596
8718
8789
8906
8930
9111
9141
9227
9242
9309
9363
9401
9409
9423
9473
9547
9587
9748
9812
9989
10088
10341
10356
10361
10362
10382
10437
10522
10624
10686
10745
10915
10936
10940
10974
10988
11033
11054
11147
11199
11215
11232
11306
11308
11424
11457
11512
11543
11545
11580
11974
12065
12075
12121
12182
12212
12238
12248
12363
12516
12559
12566
12589
12673
12695
12757
12780
12891
12933
13014
13110
13120
13208
13345
13359
13380
13523
13541
13560
13627
13630
13637
13651
13681
13762
13783
13837
13849
13919
13932
13962
14022
14056
14057
14085
14240
14264
14348
14526
14566
14570
14747
14748
14771
14860
14915
14973
14987
15013
15295
15325
15399
15490
15539
15544
15570
15592
15818
15826
15970
16012
16042
16078
16120
16196
16288
16373
16423
16428
16526
16637
16767
16821
17081
17091
17193
17237
17244
17283
17302
17461
17464
17482
17483
17564
17583
17593
17635
17715
17747
17868
17959
18032
18043
18054
18075
18106
18147
18215
18331
18393
18420
18473
18515
18571
18762
18765
18800
18810
18821
18880
18891
19004
19010
19066
19072
19075
19090
19093
19114
19251
19262
19362
19487
19531
19591
19593
19611
19640
19678
19781
19798
19860
19900
19924
20092
20215
20222
20281
20474
20558
20560
20657
20739
20746
20751
20796
20905
21036
21087
21117
21168
21232
21484
21680
21690
21718
21837
21866
21888
21937
22031
22162
22208
22243
22295
22319
22333
22355
22392
22449
22452
22509
22511
22545
22566
22587
22689
22695
22748
22756
22900
22947
22974
22987
23003
23091
23097
23167
23229
23252
23287
23315
23326
23338
23390
23426
23474
23551
23663
23758
23765
23816
23874
23915
23935
24041
24051
24109
24208
24223
24342
24377
24389
24407
24419
24456
24500
24584
24635
24685
24717
24719
24799
24838
24916
24918
24938
25020
25049
25051
25223
25230
25266
25328
25394
25396
25435
25454
25555
25592
25680
25712
25766
25791
25815
25880
25894
25927
25972
26021
26028
26080
26166
26263
26298
26335
26340
26379
26561
26628
26649
26672
26767
26776
26855
26901
26973
27065
27081
27085
215
224
367
451
459
491
596
615
619
989
1064
1201
1307
1532
1538
1596
1644
1758
1773
1812
1876
1901
2043
2050
2085
2215
2531
2703
2755
2830
3083
3244
3301
3341
3363
3370
3398
3426
3546
3650
3793
3802
3872
3879
3950
3996
4000
4007
4014
4109
4117
4154
4162
4261
4276
4359
4426
4537
4544
4731
4732
4918
4976
5086
5158
5163
5230
5268
5345
5437
5511
5572
5575
5577
5636
5749
5751
5858
5912
5917
5953
6048
6134
6171
6280
6287
6349
6387
6474
6499
6529
6647
6655
6658
6665
6692
6698
6771
6790
6801
6892
6894
6919
6962
6999
7084
7101
7166
7169
7350
7359
7361
7440
7518
7576
7633
7649
7717
7806
7822
7897
7937
8120
8365
8371
8436
8456
8593
8600
8610
8724
8838
8839
8872
8975
9014
9041
9099
9251
9368
9480
9499
9529
9532
9695
9830
9904
9984
10046
10057
10074
10151
10318
10398
10489
10555
10605
10928
11201
11233
11255
11286
11513
11614
11712
11755
11784
12018
12034
12167
12169
12373
12436
12532
12570
12584
12635
12677
12750
12771
12793
12934
12982
13000
13054
13135
13161
13242
13287
13476
13514
13563
13703
13751
13790
13899
13977
13996
14060
14115
14169
14173
14282
14396
14439
14458
14522
14539
14559
14615
14630
14686
14726
14745
14751
14925
14963
15005
15009
15086
15314
15369
15433
15439
15455
15491
15518
15525
15634
15697
15789
15820
15921
15976
16241
16294
16378
16433
16471
16474
16496
16572
16870
16899
16950
17086
17150
17272
17486
17490
17492
17512
17521
17640
17718
17860
17916
17941
17958
17994
18015
18025
18076
18079
18378
18460
18504
18505
18529
18710
18728
18802
18900
18957
18980
19016
19053
19177
19248
19297
19303
19359
19427
19438
19521
19534
19647
19656
19720
19726
19811
19854
19867
20055
20075
20095
20138
20148
20155
20208
20229
20248
20366
20543
20625
20721
20816
20834
20846
20875
20886
20933
21044
21203
21208
21225
21381
21386
21490
21525
21675
21694
21797
21816
21922
21982
22034
22046
22170
22328
22375
22442
22462
22595
22633
22638
22697
22781
22816
22865
22909
22922
22953
22985
23054
23072
23107
23119
23146
23210
23280
23487
23657
23698
23937
24082
24166
24201
24356
24360
24499
24595
24673
24832
24853
24914
24931
24936
24966
24971
25010
25031
25082
25144
25207
25231
25292
25312
25503
25625
25629
25658
25664
25665
25701
25774
25800
25866
26269
26365
26375
26428
26769
26808
26913
26944
26960
26989
27039
27049
27067
36
40
57
223
229
467
478
505
617
634
720
828
840
1044
1057
1094
1168
1195
1209
1231
1258
1303
1348
1358
1387
1590
1617
1682
1854
1863
2088
2094
2221
2324
2366
2419
2631
2896
2965
2983
3039
3276
3283
3344
3429
3431
3463
3464
3543
3609
3717
3817
3961
4015
4043
4059
4077
4097
4222
4227
4234
4263
4299
4326
4341
4477
4499
4751
4892
4922
4956
5054
5161
5246
5321
5478
5551
5644
5652
5663
5853
5907
5919
5925
5942
5951
5973
5994
6044
6121
6186
6206
6224
6264
6273
6375
6455
6731
7283
7312
7549
7565
7639
7840
7976
7978
7995
8301


==> plots/raw_data/CDs/CDs_index_most_frequent_20_.txt <==
8379
8602
8671
8673
8723
8726
8735
8770
8797
8814
8876
8916
8933
9038
9080
9088
9211
9241
9326
9332
9341
9434
9582
9680
9690
9733
9772
9854
9891
9914
9925
9968
9978
10136
10262
10345
10422
10502
10616
10617
10642
10663
10704
10751
10793
10868
10946
11120
11180
11230
11357
11379
11403
11529
11544
11579
11739
11819
11869
12027
12037
12044
12114
12144
12220
12255
12305
12326
12422
12498
12737
12778
12790
12912
12985
13006
13261
13358
13364
13406
13408
13456
13474
13515
13618
13679
13699
13750
13795
13971
13978
14033
14090
14137
14337
14404
14509
14682
14792
14870
14938
14957
15083
15091
15199
15228
15352
15407
15449
15528
15668
15702
15790
15861
15961
16038
16099
16112
16367
16385
16469
16486
16541
16630
16640
16692
16705
16708
17112
17166
17170
17183
17219
17258
17397
17417
17449
17555
17623
17711
17736
17760
17773
17845
17899
18177
18217
18317
18365
18366
18400
18474
18632
18705
18735
18830
18971
19170
19225
19332
19397
19674
19698
19721
19733
19861
19905
19948
19982
20009
20122
20167
20174
20201
20210
20256
20263
20286
20310
20455
20599
20638
20689
20854
20859
20926
20941
20964
21074
21112
21182
21217
21255
21440
21466
21701
21845
22004
22006
22110
22124
22133
22157
22207
22387
22674
22724
22760
22762
22868
22968
22984
22991
23070
23150
23385
23541
23594
23988
24003
24215
24248
24285
24482
24608
24626
24657
24667
24815
24864
24884
25360
25400
25414
25473
25643
25698
25851
25873
25984
25988
26034
26048
26140
26243
26321
26376
26378
26394
26427
26435
26734
26827
26848
26927
27018
27022
27036
11
46
98
134
373
726
757
839
905
955
1042
1204
1284
1314
1344
1447
1450
1517
1797
1813
1873
1898
1923
2169
2190
2219
2244
2294
2310
2379
2457
2571
2602
2716
2758
2874
2940
2988
3011
3306
3401
3437
3495
3505
3507
3547
3574
3593
3750
3856
3911
3999
4033
4101
4199
4332
4480
4485
4568
4579
4620
4659
4692
4866
5090
5236
5403
5413
5515
5747
5756
5788
5838
5967
6050
6068
6080
6345
6388
6424
6435
6490
6500
6503
6641
6651
6706
6782
7009
7051
7112
7255
7369
7387
7414
7437
7458
7536
8278
8317
8335
8399
8646
8717
8751
8756
8782
8850
8880
8889
8894
8896
8904
9081
9107
9124
9164
9182
9201
9276
9293
9373
9382
9384
9488
9617
9706
9801
9828
9836
9838
9995
10075
10083
10096
10158
10583
10742
10767
10964
10973
11203
11466
11490
11582
11592
11694
11716
11717
11883
11956
12112
12236
12282
12397
12647
12781
12848
12947
13089
13124
13178
13179
13446
13466
13583
13718
13942
13950
13969
13983
13990
14064
14144
14206
14305
14386
14451
14589
14651
14672
14707
14708
14822
14888
14948
15018
15029
15037
15429
15464
15693
15812
15900
16043
16049
16070
16090
16143
16194
16206
16334
16388
16393
16440
16556
16589
16631
16690
16702
16807
16945
16969
16980
16996
17080
17210
17326
17488
17585
17587
17589
17614
17684
17686
17869
17945
18013
18116
18120
18171
18335
18439
18445
18472
18574
18577
18834
18847
18917
18921
18947
18972
19157
19532
19596
19645
19649
19657
19917
20188
20313
20351
20354
20673
20713
20766
20890
20968
21099
21266
21409
21443
21498
21536
21612
21660
21802
21874
22065
22095
22120
22122
22307
22360
22745
22758
22801
22854
23023
23024
23053
23131
23164
23193
23211
23434
23543
23564
23570
23602
23611
23646
23730
23768
23796
24044
24107
24128
24156
24322
24385
24406
24537
24541
24583
24655
24675
24830
24876
25124
25135
25184
25202
25205
25348
25486
25803
25814
26238
26253
26315
26405
26528
26570
26632
26662
26689
26780
26844
27097
165
217
309
551
715
922
944
980
993
994
996
1128
1156
1391
1473
1588
1628
1781
1886
2003
2220
2261
2270
2283
2357
2360
2591
2738
2851
2865
3240
3394
3396
3533
3564
3624
3918
4035
4417
4456
4682
4990
5079
5141
5202
5216
5280
5362
5438
5481
5507
5512
5588
5634
5765
5886
5937
6244
6282
6417
6448
6548
6559
6570
6575
6703
6717
6890
6955
7001
7172
7182
7575
7674
7770
7789
7820
7946
7962
8211
8218
8402
8422
8479
8591
8712
8796
8840
8878
8928
8950
8963
9194
9233
9328
9357
9490
9599
9726
9802
10018
10055
10357
10436
10484
10486
10560
10635
10668
10737
10873
10965
11006
11080
11323
11380
11430
11470
11519
11557
11605
11721
11799
12160
12269
12348
12571
12755
12810
12917
13038
13045
13053
13103
13132
13188
13238
13365
13503
13511
13532
13645
13652
13705
13735
13754
13880
14008
14073
14171
14200
14219
14259
14279
14283
14284
14506
14594
14631
14715
14780
14854
14873
14899
14940
14954
15031
15060
15063
15293
15308
15363
15548
15674
15684
15960
16039
16059
16126
16321
16396
16447
16498
16707
16742
16805
16832
17015
17063
17151
17240
17329
17373
17381
17440
17446
17644
17779
17785
17991
18085
18314
18350
18391
18430
18468
18491
18543
18718
18732
18868
18987
18995
19008
19014
19176
19223
19231
19445
19564
19622
19754
19991
20235
20264
20265
20292
20369
20431
20519
20556
20564
20589
20608
20669
20679
20716
20799
20858
21011
21071
21243
21403
21455
21470
21509
21752
21863
21875
22056
22102
22205
22401
22477
22631
22659
22771
22941
23011
23158
23297
23398
23463
23480
23672
23709
23864
23877
23891
23931
23949
23990
24206
24209
24242
24397
24855
24990
25091
25177
25269
25363
25466
25600
25641
25653
25705
25854
25939
25999
26092
26169
26181
26242
26302
26324
26353
26444
26475
26624
26773
26814
27148
151
176
298
412
446
485
528
545
612
674
697
753
802
813
817
1297
1339
1502
1909
1950
1952
1966
2506
2652
2736
2813
2982
3038
3113
3203
3615
3734
3806
3820
3822
3894
3902
3960
3976
4046
4119
4170
4184
4328
4500
4636
4763
5113
5166
5171
5420
5444
5467
5564
5594
5641
5677
5687
5790
5930
5943
5952
5996
6017
6110
6122
6128
6169
6286
6402
6530
6662
6688
6762
7273
7398
7529
7755
8005
8008
8054
8219
8283
8351
8374
8443
8508
8540
8690
8759
8858
8863
8881
8931
9001
9025
9149
9178
9410
9602
9977
9998
10009
10052
10062
10279
10568
10581
10597
10674
10755
10835
10879
10981
11146
11172
11359
11459
11594
11745
11861
11889
11895
11997
12046
12139
12185
12222
12298
12376
12482
12569
12671
12697
12943
13012
13097
13217
13258
13268
13329
13387
13390
13438
13955
14162
14262
14301
14582
14647
14998
15081
15143
15156
15222
15377
15382
15482
15527
15549
15669
15837
16006
16014
16109
16186
16260
16410
16432
16517
16704
16720
16924
16949
16994
17055
17102
17187
17200
17428
17697
17717
17720
17821
17870
17886
17932
17952
17984
18121
18246
18287
18437
18742
18754
18782
18816
19001
19071
19102
19274
19380
19432
19472
19498
19625
19934
19949
19971
20136
20236
20298
20445
20466
20607
20672
20691
21006
21261
21402
21764
21840
21886
21969
21984
22018
22077
22132
22341
22367
22407
22427
22518
22794
22832
22948
23041
23317
23420
23483
23660
23713
23764
23905
23912
24185
24348
24460
24466
24631
24684
24716
24751
24945
25030
25293
25311
25321
25634
25732
26235
26297
26618
26926
27072
27172
72
155
270
362
443
578
778
780
790
834
940
965
972
1090
1242
1274
1690
1807
1868
2010
2033
2077
2252
2269
2353
2367
2494
2633
2792
2806
2841
2958
2980
3082
3150
3320
3350
3532
3594
3628
3757
3804
3840
4138
4195
4220
4418
4428
4461
4505
4898
4970
4982
5007
5030
5102
5138
5282
5287
5329
5412
5443
5689
5883
6093
6221
6268
6350
6436
6443
6675
6685
6791
7109
7247
7302
7334
7401
7613
7626
7853
7965
7977
8112
8498
8607
8721
8892
8913
9039
9042
9046
9085
9091
9122
9248
9403
9404
9636
9678
9866
10097
10098
10121
10178
10626
10681
10727
10775
10912
11141
11540
11549
11700
11979
11984
12135
12176
12204
12557
12622
12902
13035
13055
13111
13151
13534
13780
13816
13822
13839
14041
14310
14401
14537
14999
15101
15288
15330
15368
15397
15451
15776
15796
15880
16002
16033
16076
16299
16329
16656
16667
16675
16791
16892
16909
16982
17024
17036
17038
17056
17236
17282
17319
17328
17549
17727
17752
17755
17849
17898
18354
18357
18499
18518
18625
18860
18915
19022
19029
19109
19249
19391
19488
19540
19543
19546
19632
19893
20011
20021
20078
20099
20111
20139
20183
20205
20221
20231
20806
20993
21358
21441
21486
21710
21880
21919
21936
21963
21996
22147
22179
22257
22470
22535
22657
22827
23144
23148
23165
23364
23489
23592
23708
23737
23773
23853
23916
24000
24072
24097
24115
24116
24150
24221
24328
24334
24410
24424
24998
25092
25175
25470
25564
25672
25780
25797
25959
26006
26010
26112
26163
26217
26232
26236
26239
26257
26304
26336
26344
26546
26567
26610
26854
26918
26947
26957
26984
27132
27134
27168
109
133
175
327
533
625
819
820
985
1248
1305
1394
1425
1700
1733
1896
1945
2067
2154
2199
2359
2558
2861
2937
3013
3371
3526
3551
3601
3631
3891
4025
4159
4206
4378
4411
4451
4507
4582
4607
4626
4836
4911
5038
5062
5174
5591
5607
5727
5857
5927
6126
6271
6274
6310
6538
6544
6687
6835
6888
6977
6980
7298
7327
7385
7481
7727
7764
7839
7921
7941
7957
8018
8075
8149
8159
8320
8426
8604
8628
8674
8891
8898
8942
9019
9185
9287
9493
9507
9645
9714
9834
9872
10199
10397
10473
10771
11140
11248
11283
11455
11814
11830
12022
12157
12187
12367
12723
12804
13115
13247
13266
13786
13843
13858
14231
14342
14459
14489
14493
14599
14648
14663
14718
14775
14905
15162
15182
15458
15597
15695
15721
15806
15890
16013
16056
16152
16161
16483
16488
16853
16884
17058
17068
17522
17611
17649
17651
17815
18009
18073
18271
18280
18326
18665
18923
18952
18965
18978
19051
19068
19145
19186
19228
19282
19437
19497
19693
19779
20006
20142
20416
20636
20771
20882
20931
21035
21088
21148
21189
21451
21636
21659
21738
21819
21821
22032
22212
22393
22507
22737
22929
23449
23609
23722
23821
23908
24106
24203
24204
24279
24296
24386
24686
24767
24825
24957
24974
25042
25306
25506
25569
25636
25763
25898
25907
25956
26004
26292
26293
26354
26360
26500
26675
26768
26930
26931
26998
326
447
708
731
741
833
850
1034
1283
1290
1363
1488
1548
1575
1683
1692
1792
1809
1859
1878
1912
2025
2099
2460
2731
2864
3110
3186
3246
3285
3349
3539
3576
3672
3679
3683
3771
3833
4186
4190
4236
4363
4514
4809
5123
5157
5240
5391
5475
5664
5705
6041
6332
6367
6403
6421
6478
6582
6708
6807
6959
7014
7048
7087
7170
7233
7365
7606
7942
8062
8119
8146
8164
8215
8260
8556
8720
8955
8971
8990
9053
9070
9144
9176
9181
9281
9439
9484
9491
9851
9859
10277
10355
10386
10516
11043
11119
11238
11289
11437
11492
11507
11552
11561
12041
12247
12477
12523
12694
12782
12847
12892
12935
12998
13157
13335
13363
13594
13759
13792
14030
14063
14180
14235
14486
14668
14793
14985
14989
15106
15145
15257
15381
16117
16145
16166
16363
16489
16663
16795
16866
17065
17188
17425
17453
17505
17598
17677
18041
18088
18096
18103
18108
18530
18685
18690
18748
19044
19064
19162
19283
19464
19563
19665
19695
19734
19738
19783
19929
19974
20042
20113
20199
20212
20267
20295
20336
20654
20727
20768
20800
20977
21269
21314
21511
21767
21787
21854
21903
22041
22150
22229
22277
22305
22408
22459
22529
22777
22852
22919
23080
23120
23519
23888
24020
24176
24261
24353
24578
24606
24693
24742
24951
25240
25273
25365
25512
25552
25609
25704
25730
25788
25892
25903
26018
26062
26246
26392
26680
26727
26756
26758
26835
26986
258
340
365
469
511
628
681
775
1062
1089
1293
1465
1678
1737
2044
2245
2280
2790
2912
3098
3602
3759
3782
3799
3882
4062
4142
4621
4639
4666
4740
4764
4855
5023
5094
5144
5190
5191
5319
5358
5567
5990
6070
6938
7061
7148
7392
7750
7998
8097
8420
8480
8668
8707
9058
9116
9780
9858
10028
10290
10296
10302
10418
10494
10504
10574
10784
10921
10943
10957
11132
11494
11553
11611
11720
11790
12380
12434
12596
12791
13002
13377
13450
13745
14427
14552
14567
14909
15062
15069
15074
15124
15338
15409
15536
15691
15724
15865
16127
16250
16269
16289
16323
16645
16754
16793
16973
17427
17556
17889
18425
18488
19077
19116
19149
19217
19221
19243
19522
19575
19757
19866
19910
20064
20131
20159
20325
20479
20521
20571
20633
20880
20902
20998
21004
21131
21256
21379
21527
21552
21584
21925
22371
22608
22844
23133
23138
23178
23460
23556
23623
23900
24132
24259
24503
24641
24653
24901
24924
24942
25151
25153
25388
25434
25563
25611
25738
25940
26350
26525
26626
26642
26877
27112
27220
51
80
141
409
483
653
764
838
1300
1323
1405
1651
1681
1721
1776
1983
1992
2005
2074
2100
2259
2287
2334
2346
2478
2735
2743
2823
3406
3446
3638
4230
4687
4727
5020
5084
5095
5186
5207
5343
5419
5425
5435
5552
5618
5725
5847
6159
6371
6707
6809
6926
7110
7209
7240
7258
7356
7367
7443
7476
7797
7812
8081
8451
8612
8687
8785
9000
9135
9388
9390
9793
9893
10336
10462
10706
10881
10953
11100
11256
11356
11610
11783
11800
12278
12320
12749
13017
13246
13308
13453
13512
13610
13853
13974
13980
14012
14260
14684
14846
14927
15188
15349
15660
15845
16389
16455
16473
16770
16815
16877
17041
17071
17122
17292
17566
17665
17865
18050
18150
18151
18308
18315
18704
18956
19057
19073
19164
19276
19322
19443
19529
19598
19646
19675
19886
20285
20694
20702
20761
20960
20970
20994
21164
21446
21598
21685
21715
21798
21827
21910
21997
22074
22160
22209
22374
22405
22429
22478
22888
23334
23644
23836
23994
24192
24268
24294
24618
24669
24674
24701
24978
25145
25390
25607
25827
25855
25867
26284
26409
26902
27017
27198
392
393
452
655
761
1504
1593
1602
1606
1936
2063
2296
2337
2671
2699
2845
2899
3133
3215
3472
3668
3737
3855
3946
3978
4071
4093
4288
4508
4525
4875
5306
5346
5587
5700
5810
5813
6392
6434
6849
7453
7466
7609
7775
7949
8015
8064
8258
8531
8587
8795
8865
9396
9438
9459
9608
9682
9963
10118
10141
10176
10227
10343
10510
11264
11337
11347
11358
11441
11480
11491
11809
11852
12104
12132
12365
12375
12378
12485
12517
12979
14034
14182
14377
14627
14701
14767
14773
15170
15302
15792
16149
16248
16693
16790
16983
17115
17192
17199
17293
17347
17438
17451
17517
17704
17781
17818
17969
17982
18252
18820
18962
19197
19314
19321
19895
19977
20244
20422
20429
20504
20704
20795
20814
21043
21220
21286
21332
21652
21666
21786
21801
21849
22014
22115
22127
22238
22263
22420
22438
22524
22871
22903
23284
23332
23488
23641
24073
24113
24164
24266
24408
24579
24650
24689
25024
25129
25252
25549
25754
26011
26043
26129
26220
26550
26754
26876
26978
27063
27136
27196
53
428
684
748
1192
1432
1533
1540
1541
2145
2329
2521
2692
2784
2897
3351
3436
4103
4573
4604
4779
4790
4793
4951
5233
5279
5335
5393
5888
6473
6547
6551
6588
6729
7341
7488
7637
7795
7846
8049
8065
8101
8714
8738
8817
8986
9010
9236
9432
9700
9744
9909
10260
10450
10599
11040
11096
11461
11514
11586
11647
12384
12411
12488
12774
12802
12806
12850
12978
13206
13260
13501
14076
14378
14769
14875
14880
15011
15052
15356
15571
15903
16150
16189
16218
16298
16613
16672
16883
17035
17195
17197
17286
17378
17404
17809
18283
18857
18895
18988
18997
19107
19229
19284
19373
19533
19752
19796
19983
20119
20134
20539
20707
20953
21198
21341
21410
21546
21596
21616
21779
21883
21974
22112
22472
22527
22757
22946
23037
23254
23516
24027
24411
24427
24448
24643
24646
24744
24808
25026
25076
25432
25761
25835
25925
26026
26059
26142
26179
26308
26530
26652
26688
26716
26859
27003
284
480
524
604
724
892
1686
1712
1763
1766
2302
2365
2609
2726
3157
3230
3460
3545
4139
4490
4574
4954
5348
5485
5553
5610
5717
6598
6796
6889
6898
6911
7168
7895
7950
8177
8228
8768
9465
9610
9848
9962
10033
10627
10832
10849
11525
11764
11930
11976
12028
12208
12304
12402
12669
12679
13663
13743
13776
13863
13933
14083
14149
14472
14583
14749
14866
14878
15023
15084
15201
15538
15657
15658
16156
16451
16467
16520
16810
16901
17642
17664
17976
17998
18115
18243
18694
18916
18959
18982
19660
19664
19803
19986
20082
20364
20415
20465
20507
20531
20640
21387
22106
23020
23066
23427
23499
23711
23760
23828
23886
23989
24036
24162
24392
24504
24961
25237
25271
25325
25504
25580
25682
25916
25963
26212
26433
26535
26692
161
805
826
928
1082
1095
1123
1418
1445
2316
2544
2595
2708
2961
3014
3074
3079
3377
3556
3791
3852
3886
3945
3981
4218
4713
4759
4860
4891
4934
4967
5056
5119
5316
5327
5454
5860
6053
6318
6783
7736
8073
8224
8236
8242
9387
9428
9894
9937
10177
10366
10389
10492
10606
10743
10810
10904
10959
11166
11307
11410
12181
12188
12214
12503
12551
12844
13084
13183
13448
13470
13599
13607
13847
14172
14222
14465
14491
14690
14744
14776
15152
15206
15313
15323
15393
15598
15755
15922
16074
16208
16502
16660
16962
16984
17207
17927
18152
18172
18457
18605
18747
18975
18990
19137
19163
19572
19603
19889
19963
20056
20224
20247
20315
20468
21007
21299
21526
21590
22196
22280
22292
22363
22437
23140
23604
23686
23942
25159
25172
25251
25253
25856
25943
26023
26237
26337
26894
26909
26946
27080
27127
27191
27214
287
512
563
644
848
900
902
1039
1298
1630
2052
2146
2459
2643
3206
4054
4064
4287
4923
5165
5215
5305
5473
5815
6015
6064
6220
6485
6673
6786
7159
7234
7421
7686
7816
7825
7858
7948
7979
8132
8235
8323
8388
8546
9225
9262
9265
9425
10456
10469
10584
11634
11947
12271
12297
12327
12493
13629
14106
14336
14340
14660
14934
15042
15165
15487
15722
16018
16213
16303
17087
17518
18037
18201
18448
19013
19406
19456
19966
19970
20015
20697
20801
20925
21487
21768
22210
22588
22925
23145
23296
23360
23395
23610
23757
23859
23962
24028
24231
24253
24414
24442
24475
24521
25247
26057
26069
26416
26850
187
286
317
336
494
626
693
1119
1697
1711
1740
2131
2574
2941
3277
3428
4237
4440
4493
4616
5271
5336
5337
5406
5499
5560
5609
6035
6461
6776
6931
7374
7514
7582
7865
7964
8079
8162
8397
8499
8779
8924
9451
9524
9686
9755
9997
10183
10254
10270
10438
10540
10679
10748
10833
11008
11395
11815
11878
12459
12714
12981
13145
13497
13585
14007
14225
14345
14988
15051
15136
15303
15432
15546
15547
15590
15740
15831
15866
15997
16086
16204
16867
16921
17030
17072
17177
17223
17254
17273
17401
17721
17795
18850
19121
20008
20045
20257
20533
21328
21609
21734
22088
22223
22359
22578
23136
23238
24224
24600
24940
25064
25211
25218
25481
25953
26176
26478
27091
35
103
687
798
1241
1522
1654
1750
1783
2051
2362
2453
2572
2641
2834
3677
4144
4899
5278
5486
5597
5627
5754
5898
5936
6089
6257
6622
6666
7076
7100
7349
8949
9531
9899
10256
10639
10752
11302
11304
11374
11664
11695
11711
11773
12071
12073
12285
12413
12511
12588
12936
12952
13412
13555
13648
13770
14215
14787
15114
15327
15639
15877
16048
16132
17105
17265
17303
17422
17510
17892
17957
18190
18698
18707
18876
19233
19471
19650
19902
19989
20053
20304
20510
20752
21104
21222
21436
22044
22246
22288
22642
23312
23414
23734
24764
24804
24817
24947
25294
25681
25928
26141
26466
26479
26574
26659
26861
27058
27197
261
818
1395
2584
2849
2936
3081
3754
4107
4720
4728
4753
4817
5212
5436
5833
5949
6618
6709
6956
7338
8135
8152
8165
8207
8297
8488
8767
10080
10134
10713
11174
11279
11330
11475
12166
12400
12692
13539
13781
14431
14687
14790
14883
14896
15068
15350
15483
15519
16565
16715
16845
17990
18405
18459
18953
19500
19978
20081
20460
21019
21102
21385
21542
21604
22492
22746
22936
23579
23693
24045
24731
25060
25163
25370
25433
25450
25865
25973
26000
26287
26384
26936
27130
669
782
912
1451
1713
1754
2004
2276
2331
2603
2663
2775
2853
3056
3070
3400
3493
3701
3731
4649
4670
4803
4978
5019
5160
5341
5680
5763
6458
6645
7251
8078
8233
8470
8560
8675
9414
9441
9653
9926
10010
10160
11388
11532
12642
12871
12986
13452
14103
14403
14426
15600
15656
15893
16023
16848
16912
17594
17877
18226
18263
18343
18520
18564
18738
18775
19017
19727
19751
19770
19876
19930
20322
20546
21212
21294
21359
21493
21728
22622
23027
23098
23195
23509
23540
23681
24144
24213
24637
24638
25034
25161
25254
25597
26167
26481
26712
26974
27001
34
285
580
1272
1326
1753
2198
2240
3213
3375
3504
4187
4397
4696
4796
4897
5935
6342
6792
7121
7502
7631
7675
8125
8246
8400
8525
9823
10284
10288
10520
10533
10620
11145
11381
11484
11902
12558
12567
12619
13848
14467
14633
15260
15286
15355
15532
15832
15912
16085
16605
16612
16670
16954
17153
18433
18612
19326
19333
19851
20018
20645
20786
21664
21832
21899
22768
23777
23922
23969
23996
24300
24307
24531
24763
24841
25823
25936
793
1146
1891
1971
2407
2875
4067
4102
4406
4691
5125
5245
6069
6346
6829
6836
6856
7090
7097
7335
7354
7447
7664
7829
7967
8019
8565
8725
8800
8833
10061
10553
10719
11485
11631
12053
12128
12313
12617
12710
13373
13793
13890
14148
14702
15001
15608
15681
15867
15907
15975
16105
16314
16368
16851
16897
16911
17489
17578
17607
18645
19195
19392
19604
19775
19787
20127
20132
20360
20388
22107
22217
22347
22410
22412
22740
22774
22782
22806
22907
23403
23567
23934
25103
25382
25648
26282
26940
312
438
769
976
1066
1728
2802
3295
3474
3577
3691
3758
3780
3811
3838
4585
4883
5211
5273
5859
5938
6006
6189
7774
7870
8035
8261
8282
8318
8381
8945
9120
9327
9343
9346
9370
9494
10275
10930
11747
12351
13513
14165
15238
15255
16445
16777
17121
18229
18337
18415
18429
18463
18479
18648
18706
19187
19414
19684
19731
20187
20788
21561
21803
21900
22458
23102
23526
23810
24068
24193
24387
24772
24973
25008
25156
25289
25769
26122
27165
171
474
787
867
1019
1091
1249
1338
1860
2289
2455
2693
3019
3575
3680
3742
4110
5092
5375
5956
6293
6406
7213
8191
8974
9073
9805
9870
10728
10923
11236
11551
11633
12229
12500
12528
12651
13034
13582
13859
13926
13939
14048
14480
14613
14659
14695
14853
14950
15348
15402
16005
16411
16750
17322
17714
17836
18185
18490
18670
18885
19316
19780
20446
20648
21594
22146
22863
22920
23122
23159
23290
23665
24181
24632
24704
24900
25185
26598
26952
27045
1351
1990
2164
2537
3137
3272
3665
4084
4315
4516
5005
5168
5600
7069
7204
7541
8811
9043
9624
10072
10696
10900
11116
11221
12259
12904
13337
13803
13882
13914
14000
14003
14266
15019
15189
16104
16223
16530
17372
17909
18282
20007
20318
20481
20614
20804
20975
21147
21953
22064
22378
22905
23470
23676
23787
23939
24194
24737
24785
25246
25694
26183
26251
26667
157
410
449
657
1106
1356
1594
2335
2368
3116
3805
4145
4203
4278
5378
5556
5613
6155
6383
6603
6760
6902
7207
7691
8181
8923
9449
9612
10182
10567
10622
11834
12077
12237
12637
12888
12914
13451
13484
14120
15646
15704
15714
15791
16266
16475
16658
17557
17741
18160
18983
19329
19469
20200
20277
20709
20949
21022
21082
21916
22505
22918
23179
23466
23562
23687
23719
24497
24840
25075
25794
26170
26640
26807
27047
638
691
735
1194
1262
2039
3417
4031
5272
5392
5741
6000
6240
6569
7174
8478
9359
9922
9973
10243
10274
10420
10688
10896
11427
11450
12909
13575
13728
13943
14548
14568
15315
15361
16823
16880
17751
17948
18213
18477
18521
19360
19972
19975
20115
20150
20306
20411
20544
21257
21362
21482
21555
22076
22332
22747
23809
23971
24148
24373
25059
25333
26262
26571
730
938
1215
1446
1946
3127
3663
3982
4524
4908
5150
5255
5365
5446
6027
6115
6364
6599
7118
7120
7214
8599
9412
9619
10300
10328
10694
11616
11736
12562
12830
13697
15024
15048
15110
16448
16534
16940
19098
20226
20404
20427
20677
21480
21847
22015
22206
23471
23770
23791
24975
25087
25116
25239
26060
26491
27086
27159
27162
77
250
1415
1467
1524
1629
2078
2156
2342
2394
2836
3380
4749
4947
5450
5649
6321
8336
8370
8639
9712
9900
10442
10675
10803
10920
11088
11602
12487
13881
14092
14204
14657
15805
15935
16155
16758
16957
17571
19161
19281
19446
19725
20246
20789
21434
21628
21662
21753
22159
22558
22838
24318
24374
24455
24812
24904
25724
26031
26476
26575
26751
26815
26860
220
249
1618
2125
2651
3076
3904
3924
4202
4262
4467
4655
4906
5307
5948
6718
7117
7253
7294
7710
8140
8516
9477
10193
10897
10951
11775
13021
13032
13058
13105
13692
14088
14097
16087
16718
17163
17972
19567
19669
20744
20769
21110
21483
21947
22123
22780
23110
24205
24612
25398
25412
25669
25862
26512
704
1011
1411
1549
2045
2141
2724
2803
3044
3409
3965
4683
5195
5682
5865
6246
6481
7781
8232
8349
9704
10054
10138
10153
10671
10828
10883
10998
11135
11452
11707
12076
12192
13236
13249
13289
13435
13655
14803
15002
15168
16125
16738
17380
17731
18394
18537
18559
19131
21948
21985
22269
23085
23318
23453
24420
24478
24762
25508
25674
26016
26869
27057
1055
1579
2964
4672
4742
5805
6411
7311
8702
9301
10787
11228
11391
13090
13146
13911
14077
14358
14441
14719
15053
15847
16319
16332
17351
17814
19083
19306
19407
19554
20157
20843
20901
22176
22542
22765
22875
22967
23233
24656
25089
25550
25850
26539
26630
27000
27142
27200
661
786
1026
1084
1421
1479
1958
2463
2580
2934
3134
3917
5100
6476
6541
7190
7868
8429
9068
9662
9827
10246
10987
11502
12042
12118
12766
13019
13079
13180
13267
13915
14129
14662
15193
15485
16065
16326
16990
17816
18375
18717
19454
20473
21195
21998
22101
22165
22776
23394
24315
25535
25567
26101
26372
27145
314
919
1211
1879
3035
3078
3146
3192
3456
3541
3690
3845
4781
5136
6063
6088
6949
7275
7920
8302
9170
9731
9921
11965
12091
12464
12748
13229
13628
13979
15391
15902
16313
16854
16995
17171
18158
19999
20094
20238
21080
21585
22119
22272
22605
23363
24105
24281
24715
26408
26458
27035
27133
473
1492
1699
2073
2846
2858
3643
3851
4792
5661
5993
7022
7535
8947
8973
9271
9429
9525
13619
14626
16037
16190
16274
16462
18462
19027
20874
22921
24933
25099
25221
25389
27043
27105
93
318
1497
1723
3284
3451
3657
3823
3864
4348
4879
5208
6993
8414
8964
9734
9928
10417
10525
11556
12095
12387
13234
13612
13894
14294
15287
16176
17406
17631
20211
20219
20505
21118
21934
23010
23607
25141
26313
26504
877
1918
3769
5219
5831
7909
9188
11225
13265
13309
14368
14580
14805
14969
15472
15480
16898
17117
18130
18985
21799
22036
23186
23753
24019
25069
25189
25212
26311
26665
26954
27190
1121
1217
1301
1592
2065
2103
3122
3963
4791
5108
5137
5309
5330
5387
6596
8490
9312
10304
10477
11524
12406
12783
13232
13520
13586
16377
16908
18743
19009
19777
22450
22519
22793
26819
27011
210
282
676
909
1458
3055
3093
3331
5027
6105
6374
9074
9676
11924
12199
14519
16512
16665
17089
17159
17926
17960
18164
18948
19615
20663
20948
21872
22665
23444
24275
24720
24964
25100
25281
25369
25438
25833
25991
26438
305
906
1951
4249
4701
5630
7181
7210
7358
7953
10401
10448
12089
12147
12958
13646
15773
15998
16521
16610
17805
17822
17834
18036
19428
19737
20720
21759
21807
22237
24177
26065
26933
395
487
571
1263
1291
3094
5786
6311
6452
8507
12526
12624
13810
14364
14597
15022
15307
15895
16769
17569
18508
18542
18933
20047
20835
21860
21921
22700
22822
23325
24797
26507
1670
3293
3753
7289
8883
9157
9505
9637
10563
10934
11831
12287
13027
14164
14468
16513
16642
17314
18112
18659
20542
21578
22183
22289
22754
24625
24671
25599
26099
27075
27169
66
943
1398
2414
4679
5527
6363
6441
7902
8966
15985
16366
18771
19600
19788
21193
23032
25442
754
2493
3274
4864
6457
6502
6909
8509
8575
10162
10593
10699
13621
14919
15540
17403
18623
18789
19169
19308
19877
20526
21520
22423
22594
23245
24230
25329
26603
26677
411
2016
2111
2305
4859
6356
7026
7442
8156
10236
12836
12840
13833
13924
15233
15317
16760
17964
18522
18668
18769
20940
20984
21531
24802
25496
1963
2764
4180
5140
5579
8808
9528
10562
11371
12290
12364
14307
14986
19894
22068
22372
22510
22579
24089
24982
25713
26520
477
1008
2546
3449
4436
4729
4996
5449
10766
13189
14725
15263
19769
19911
20885
21549
21777
23384
26484
2640
4023
4423
5981
6915
7276
9228
12462
14505
16772
17388
18181
18540
21565
23593
24130
24883
1673
4235
4629
6376
6824
8758
8960
9918
11383
13211
15386
15584
16107
16236
18561
20879
21756
22192
22629
23320
26473
348
695
2226
4564
8074
10383
11105
11474
12032
14442
17224
17454
18333
20662
20780
21312
22296
23948
24848
25858
26735
26897
2437
2857
4542
5823
9799
10195
10455
10777
11918
15679
17216
17885
18235
18877
19729
20717
23683
23748
25952
26442
510
881
1227
1612
7843
8526
9031
9711
10519
12777
13502
13726
18078
19213
19941
20443
21939
22521
25757
26482
143
3741
4744
5010
9482
10089
10530
10954
11477
14145
14922
15304
15565
15760
22022
22726
22813
23045
23736
26915
679
872
2080
3100
3373
4983
5864
7484
10021
10844
12670
14959
15605
15881
15994
16671
17363
20426
21109
23071
23575
24790
25534
426
1033
1197
2393
4074
6874
7475
8021
9064
11111
13509
18374
23510
23626
25121
25268
42
1547
1580
3887
5635
6014
7732
8187
8494
13026
13319
13336
17032
19088
20242
22231
1642
3975
6631
8984
10506
12473
15862
16677
16865
17601
19682
22100
23209
23659
25106
26077
26109
26999
274
495
5762
6336
7578
7827
7980
15283
15446
16442
19936
21834
22024
22589
23981
25340
25718
4306
5543
8221
8693
8815
11377
12988
13440
13815
15529
16154
17144
18241
25684
25697
26216
26939
91
589
1572
4545
4591
8223
9952
10137
19704
23274
541
1213
1674
2265
2819
3188
7457
10133
11913
12903
15643
17612
18701
22691
23260
9066
11018
11673
12165
15131
15968
17502
18399
18584
19771
20630
21477
2723
5091
6366
7106
9513
11019
18000
82
5565
6942
9165
10851
11247
11757
12318
12426
13065
14248
17940
21463
26041
295
2725
4536
4699
6103
6247
6329
8144
9669
11156
12595
19981
21763
22790
23152
2227
2566
11317
11806
13449
17334
22325
23127
1254
1669
2472
2541
5411
9313
9788
10049
10458
13314
15493
15940
16101
17205
20326
20575
25208
3687
3830
7135
8324
11566
13782
14447
14906
15800
16450
17018
17335
17436
18562
20803
26386
2079
5769
6040
8244
11400
13031
14818
15706
16275
17825
19761
22252
24367
26334
1340
4539
10319
16481
18691
19431
2661
3572
4193
5371
9936
14158
15259
18812
21089
22533
22616
26307
221
5331
8605
13614
14044
14237
16215
17295
17707
19019
19092
19789
21800
22184
23081
23679
25839
3867
9420
9519
19279
19616
20487
22042
22204
24398
24819
25493
1362
2500
10211
11888
11937
18434
21926
22418
22994
26477
3368
5812
6934
4422
4441
9552
10128
10979
23125
213
2822
17783
22422
26094
6263
18723
20592
22310
23598
26381
26516
26846
893
8953
10314
10539
10659
10669
16041
23974
4374
5471
7875
9600
14194
21133
21146
23639
27096
2662
3694
3930
4963
8206
19962
2524
3523
4361
7448
8474
8659
8677
12010
19345
21062
22061
26503
1829
7511
13134
14782
15299
17823
18288
19984
21068
23814
25206
26145
1067
2007
12016
13875
16528
18481
19266
2752
4432
9576
11781
16222
7546
12323
12721
15419
17445
17993
20695
25521
1949
3369
4491
6382
6595
7469
9541
10475
10859
21988
14743
18411
15172
23965
1531
2744
7963
13946
24969
25186
25919
1933
9252
9907
14352
16913
19278
21518
4690
8455
9226
17784
18426
22648
23819
23896
2760
4057
9216
13040
21067
22240
25484
2911
7594
8027
17864
23429
24683
24963
8104
13688
24739
11027
12106
5566
8343
15822
19655
7264
10625
11744
14952
21272
2543
24228
25050
484
5999
12262
24488
18903
23401
24375
2683
4913
16706
16743
25120
4780
6083
6766
11409
19724
1605
6249
7039
10550
22040
22266
23546
7492
20621
25395
11715
18258
4226
12598
13767
18239
3841
12113
20731
14795
22298
1000
1991
9518
2441
3403
6066
14693
8579
10003
13545
19182
23311
2599
20385
22539
3637
24381
26875
2446
11350
18502
24472
7903
14133
26658
3061
4266
14021
17248
26793
20502
19826
15279
16956
12759
21
138
10778
11198
21572
2741
16390
27179
13504
15955
24805
19453
24831
18744
20837
22835
10517
11310
4716
10893
21009
8291
22178
4400
22681
2733
18973
23987
2895
20790
9754
13382
15075
13395
17111
6025
4522
8434
25578
3231
23903
26272
26774
4450
8657
24953
12280
19542
4476
12101
14241
3439
12043
9825
15573
13838
17615
20206
12680
15814
2326
11645
2654
19294
23938
10139
728
9323
1164
19670
23189
10281
20942
26198
7000
16731
21373
26373
3332
18324
20434
8053
5477
7212
14783
1943
146
10554
21995
9123
5080
19462
10662
19633
12977
16800
12074
17586
26412
25038
20820
10527
4301
25806
5445
20363
24925
19863
16836
25226
6431
4627
18363
2581
20454


==> plots/raw_data/CDs/bins.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/CDs/xaixs.txt <==
0.0200	0.0200	0.0200	0.0200	0.0200
0.0400	0.0400	0.0400	0.0400	0.0400
0.0600	0.0600	0.0600	0.0600	0.0600
0.0800	0.0800	0.0800	0.0800	0.0800
0.1000	0.1000	0.1000	0.1000	0.1000
0.1200	0.1200	0.1200	0.1200	0.1200
0.1400	0.1400	0.1400	0.1400	0.1400
0.1600	0.1600	0.1600	0.1600	0.1600
0.1800	0.1800	0.1800	0.1800	0.1800
0.2000	0.2000	0.2000	0.2000	0.2000
0.2200	0.2200	0.2200	0.2200	0.2200
0.2400	0.2400	0.2400	0.2400	0.2400
0.2600	0.2600	0.2600	0.2600	0.2600
0.2800	0.2800	0.2800	0.2800	0.2800
0.3000	0.3000	0.3000	0.3000	0.3000
0.3200	0.3200	0.3200	0.3200	0.3200
0.3400	0.3400	0.3400	0.3400	0.3400
0.3600	0.3600	0.3600	0.3600	0.3600
0.3800	0.3800	0.3800	0.3800	0.3800
0.4000	0.4000	0.4000	0.4000	0.4000
0.4200	0.4200	0.4200	0.4200	0.4200
0.4400	0.4400	0.4400	0.4400	0.4400
0.4600	0.4600	0.4600	0.4600	0.4600
0.4800	0.4800	0.4800	0.4800	0.4800
0.5000	0.5000	0.5000	0.5000	0.5000
0.5200	0.5200	0.5200	0.5200	0.5200
0.5400	0.5400	0.5400	0.5400	0.5400
0.5600	0.5600	0.5600	0.5600	0.5600
0.5800	0.5800	0.5800	0.5800	0.5800
0.6000	0.6000	0.6000	0.6000	0.6000
0.6200	0.6200	0.6200	0.6200	0.6200
0.6400	0.6400	0.6400	0.6400	0.6400
0.6600	0.6600	0.6600	0.6600	0.6600
0.6800	0.6800	0.6800	0.6800	0.6800
0.7000	0.7000	0.7000	0.7000	0.7000
0.7200	0.7200	0.7200	0.7200	0.7200
0.7400	0.7400	0.7400	0.7400	0.7400
0.7600	0.7600	0.7600	0.7600	0.7600
0.7800	0.7800	0.7800	0.7800	0.7800
0.8000	0.8000	0.8000	0.8000	0.8000
0.8200	0.8200	0.8200	0.8200	0.8200
0.8400	0.8400	0.8400	0.8400	0.8400
0.8600	0.8600	0.8600	0.8600	0.8600
0.8800	0.8800	0.8800	0.8800	0.8800
0.9000	0.9000	0.9000	0.9000	0.9000
0.9200	0.9200	0.9200	0.9200	0.9200
0.9400	0.9400	0.9400	0.9400	0.9400
0.9600	0.9600	0.9600	0.9600	0.9600
0.9800	0.9800	0.9800	0.9800	0.9800
1.0000	1.0000	1.0000	1.0000	1.0000


==> plots/raw_data/CDs/yaixs.txt <==
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	2.0000	0.0000	0.0000	0.0000
14.0000	8.0000	1.0000	3.0000	2.0000
22.0000	10.0000	6.0000	1.0000	2.0000
32.0000	12.0000	3.0000	4.0000	4.0000
51.0000	26.0000	12.0000	1.0000	4.0000
106.0000	54.0000	26.0000	12.0000	7.0000
186.0000	103.0000	38.0000	14.0000	10.0000
249.0000	134.0000	41.0000	33.0000	12.0000
442.0000	185.0000	84.0000	63.0000	37.0000
640.0000	246.0000	138.0000	82.0000	61.0000
881.0000	271.0000	210.0000	151.0000	76.0000
1313.0000	352.0000	294.0000	229.0000	186.0000
1549.0000	364.0000	366.0000	270.0000	241.0000
2005.0000	393.0000	427.0000	382.0000	408.0000
2444.0000	464.0000	475.0000	502.0000	494.0000
2713.0000	459.0000	501.0000	546.0000	639.0000
2873.0000	426.0000	534.0000	625.0000	717.0000
2608.0000	412.0000	446.0000	577.0000	667.0000
2341.0000	344.0000	407.0000	552.0000	551.0000
2024.0000	319.0000	398.0000	423.0000	469.0000
1509.0000	254.0000	320.0000	308.0000	298.0000
1092.0000	190.0000	236.0000	257.0000	192.0000
780.0000	136.0000	158.0000	165.0000	146.0000
524.0000	105.0000	123.0000	102.0000	91.0000
348.0000	73.0000	85.0000	60.0000	54.0000
218.0000	48.0000	54.0000	43.0000	29.0000
117.0000	33.0000	19.0000	13.0000	23.0000
55.0000	9.0000	14.0000	13.0000	11.0000
35.0000	7.0000	16.0000	5.0000	3.0000
23.0000	2.0000	5.0000	4.0000	6.0000
15.0000	2.0000	5.0000	3.0000	2.0000
5.0000	1.0000	0.0000	2.0000	1.0000
3.0000	1.0000	2.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000


==> plots/raw_data/Comics/Comics_gate_weight.txt <==
0.5696
0.6160
0.4789
0.5466
0.4097
0.5714
0.4308
0.5085
0.5464
0.5341
0.5640
0.5851
0.3584
0.5900
0.6270
0.4314
0.4714
0.4418
0.4845
0.5947
0.4131
0.6144
0.5391
0.5402
0.5107
0.4972
0.5454
0.4443
0.3942
0.5112
0.5019
0.4271
0.5506
0.4634
0.5110
0.4426
0.5893
0.3993
0.5707
0.5027
0.4344
0.7379
0.4495
0.5503
0.4783
0.6045
0.4621
0.5766
0.5025
0.4902
0.5996
0.5081
0.5095
0.5063
0.5453
0.3621
0.5276
0.5722
0.5210
0.4858
0.5709
0.5085
0.4471
0.4518
0.5803
0.4765
0.5460
0.6389
0.5125
0.5106
0.4114
0.4433
0.4951
0.4832
0.4878
0.4224
0.4224
0.4723
0.5192
0.3502
0.5079
0.5402
0.5366
0.5117
0.4610
0.3655
0.4421
0.5968
0.4491
0.4803
0.5594
0.4807
0.4532
0.6381
0.5076
0.5048
0.4906
0.4715
0.6588
0.4656
0.5613
0.5558
0.4321
0.4000
0.4571
0.5739
0.4392
0.4235
0.5120
0.4802
0.5097
0.5514
0.7037
0.6117
0.3779
0.5219
0.5813
0.3687
0.6086
0.5574
0.5690
0.4474
0.4837
0.4356
0.4150
0.6765
0.5791
0.5512
0.4518
0.5083
0.5372
0.5261
0.5532
0.4889
0.5799
0.5976
0.4659
0.5611
0.6767
0.4706
0.4185
0.4006
0.5408
0.4534
0.4194
0.5170
0.4929
0.5425
0.5148
0.4902
0.5198
0.5037
0.5121
0.5674
0.3987
0.6671
0.5670
0.4722
0.4312
0.5102
0.5353
0.3772
0.5030
0.4895
0.5013
0.3446
0.4038
0.4732
0.4859
0.4058
0.5458
0.4566
0.6489
0.5777
0.5386
0.6150
0.5022
0.4994
0.3975
0.4483
0.4536
0.3875
0.6478
0.6140
0.5537
0.5556
0.5430
0.4261
0.4569
0.5229
0.4468
0.4791
0.5137
0.4420
0.5727
0.6288
0.4120
0.5663
0.4886
0.5020
0.4289
0.5352
0.5563
0.5522
0.5267
0.4979
0.6575
0.5627
0.5097
0.5220
0.5723
0.5165
0.4636
0.4896
0.4381
0.4899
0.5074
0.5437
0.5652
0.5143
0.3971
0.4469
0.5467
0.5102
0.4811
0.5175
0.5212
0.5832
0.5295
0.6109
0.5754
0.4490
0.5015
0.4043
0.5074
0.4781
0.3907
0.4424
0.3990
0.5055
0.4359
0.5604
0.2833
0.5625
0.4472
0.4361
0.5056
0.5449
0.4692
0.3759
0.5215
0.6426
0.4111
0.3948
0.3565
0.5546
0.5607
0.5729
0.5164
0.4900
0.5081
0.5047
0.5370
0.6041
0.5842
0.5451
0.5638
0.5255
0.5824
0.4391
0.5151
0.5567
0.5152
0.4289
0.5533
0.4495
0.4370
0.4647
0.5543
0.5560
0.3603
0.5590
0.4498
0.5739
0.4755
0.4937
0.5188
0.4688
0.5994
0.4330
0.3683
0.6267
0.6011
0.5931
0.4584
0.5630
0.4457
0.5369
0.5035
0.5212
0.5266
0.5636
0.4570
0.5207
0.5789
0.4889
0.6830
0.5453
0.5122
0.5073
0.5432
0.4469
0.4367
0.4289
0.4256
0.5541
0.5705
0.5358
0.4794
0.4944
0.4259
0.5711
0.3558
0.4328
0.5117
0.5202
0.5676
0.5584
0.4776
0.5070
0.5208
0.5572
0.4671
0.5794
0.5535
0.5907
0.4273
0.5442
0.6168
0.4217
0.4985
0.5896
0.3893
0.4513
0.6021
0.4972
0.5861
0.4582
0.3636
0.5121
0.7089
0.5773
0.4653
0.4442
0.6866
0.4452
0.4880
0.6232
0.5078
0.4912
0.5515
0.4379
0.4471
0.4278
0.5027
0.5588
0.5681
0.5060
0.4897
0.4836
0.4595
0.6080
0.5340
0.4510
0.4052
0.5148
0.5064
0.4839
0.4648
0.5061
0.4281
0.4740
0.6093
0.5262
0.4593
0.5123
0.4828
0.6218
0.5361
0.4349
0.4652
0.4448
0.4732
0.5175
0.5760
0.5840
0.5639
0.6372
0.5762
0.5589
0.5632
0.3826
0.6357
0.4815
0.5145
0.4473
0.4373
0.4770
0.5832
0.4549
0.4385
0.5751
0.5227
0.4053
0.4379
0.5538
0.5643
0.4865
0.4519
0.4270
0.5353
0.5032
0.5257
0.5328
0.5231
0.5040
0.5503
0.5365
0.5378
0.5465
0.4362
0.5226
0.5325
0.5000
0.5674
0.5579
0.4582
0.5089
0.6201
0.5750
0.5195
0.3474
0.4885
0.4371
0.4118
0.4243
0.3962
0.4712
0.4702
0.4117
0.4698
0.4872
0.6129
0.6259
0.4993
0.5097
0.4700
0.4910
0.4699
0.5103
0.5987
0.6385
0.5204
0.5378
0.4697
0.5310
0.4849
0.5920
0.5091
0.4946
0.5033
0.5103
0.5346
0.5648
0.5038
0.5038
0.4933
0.4659
0.4573
0.4815
0.5222
0.5199
0.5159
0.4226
0.6142
0.5393
0.5682
0.4552
0.5039
0.4930
0.6382
0.4652
0.5759
0.5642
0.5838
0.4829
0.4224
0.6313
0.5087
0.5358
0.4937
0.6127
0.5533
0.4047
0.5480
0.4576
0.5700
0.5446
0.4787
0.6301
0.6673
0.4881
0.6406
0.3730
0.3401
0.5717
0.4803
0.4414
0.4374
0.4335
0.4479
0.5073
0.5294
0.5118
0.4507
0.5463
0.5795
0.5440
0.5114
0.5808
0.5148
0.5040
0.4302
0.4911
0.5007
0.4564
0.3436
0.4408
0.5234
0.4787
0.4452
0.4996
0.5664
0.5349
0.4102
0.5382
0.4929
0.5749
0.5414
0.4377
0.3605
0.5276
0.5332
0.5096
0.4838
0.5999
0.4157
0.4965
0.5238
0.4822
0.4638
0.5416
0.6232
0.4031
0.4734
0.6192
0.4418
0.5534
0.3807
0.5262
0.3710
0.5908
0.5960
0.4694
0.5530
0.3283
0.4467
0.5060
0.4803
0.4393
0.5851
0.4520
0.3599
0.4890
0.5394
0.4324
0.5602
0.5533
0.5640
0.4982
0.5517
0.4092
0.4716
0.4038
0.4308
0.5495
0.4509
0.5761
0.5030
0.4840
0.6194
0.6885
0.5858
0.5583
0.5823
0.4267
0.5037
0.4683
0.5086
0.4708
0.4786
0.5658
0.4329
0.4364
0.6094
0.5336
0.5385
0.5317
0.4298
0.6406
0.4863
0.5981
0.5380
0.5379
0.4985
0.6667
0.4308
0.5262
0.5068
0.3802
0.5958
0.5559
0.6088
0.4061
0.6132
0.5936
0.5578
0.5271
0.5240
0.4692
0.5529
0.5987
0.5408
0.5520
0.4409
0.5013
0.5664
0.4976
0.4504
0.6163
0.5029
0.4618
0.5087
0.5834
0.5391
0.4194
0.6258
0.7122
0.5792
0.6331
0.4803
0.4845
0.5477
0.5100
0.4993
0.5681
0.6268
0.5004
0.3887
0.4567
0.4565
0.4951
0.6246
0.4052
0.4129
0.5841
0.3765
0.6651
0.5507
0.5902
0.5229
0.4397
0.5582
0.5367
0.3451
0.4474
0.4818
0.4995
0.4582
0.4446
0.5170
0.3952
0.5410
0.5274
0.4381
0.4445
0.5460
0.4192
0.4239
0.5297
0.4259
0.5313
0.6492
0.6295
0.4952
0.4744
0.4832
0.6626
0.5408
0.4848
0.5036
0.4010
0.4665
0.4413
0.5473
0.4329
0.6736
0.4801
0.6519
0.5690
0.5260
0.4856
0.5206
0.5031
0.5989
0.4913
0.6058
0.4529
0.5735
0.4831
0.5048
0.4919
0.4573
0.4641
0.4419
0.5121
0.5382
0.3695
0.5706
0.4939
0.2968
0.3815
0.5188
0.4667
0.4648
0.4925
0.5663
0.5881
0.4356
0.5936
0.4417
0.5567
0.5959
0.5156
0.5339
0.4406
0.4651
0.6050
0.4325
0.4975
0.5129
0.4111
0.6365
0.4949
0.2996
0.4141
0.4122
0.4842
0.3671
0.5302
0.4935
0.5164
0.6128
0.5133
0.5947
0.5059
0.5425
0.5594
0.5974
0.3263
0.4039
0.4209
0.5572
0.3849
0.4426
0.4406
0.4110
0.5233
0.5136
0.3412
0.4995
0.5350
0.4879
0.5084
0.4874
0.4556
0.5504
0.5935
0.4778
0.5544
0.4359
0.5058
0.3445
0.5749
0.5119
0.5022
0.5007
0.5447
0.4214
0.4564
0.4046
0.5212
0.4442
0.4376
0.5356
0.5199
0.5815
0.3672
0.4469
0.6167
0.5548
0.6234
0.5912
0.5439
0.5016
0.4511
0.4886
0.4984
0.7028
0.3997
0.3765
0.5247
0.5861
0.4988
0.5599
0.4672
0.5909
0.4190
0.4579
0.3953
0.5858
0.5208
0.5072
0.4749
0.4322
0.5492
0.5632
0.5390
0.5054
0.5448
0.5558
0.6460
0.4482
0.5043
0.6233
0.5358
0.5387
0.5484
0.5522
0.3938
0.6034
0.5638
0.4675
0.5378
0.7005
0.5340
0.5450
0.5055
0.5808
0.4484
0.5497
0.5486
0.5753
0.4856
0.5493
0.4590
0.4230
0.5684
0.5093
0.4701
0.4598
0.5089
0.4747
0.4412
0.5638
0.4792
0.5323
0.4764
0.5245
0.5207
0.4697
0.5624
0.6094
0.5393
0.3629
0.4060
0.4875
0.5242
0.5498
0.5362
0.5212
0.3208
0.4681
0.4947
0.4743
0.5710
0.3353
0.5709
0.4619
0.4677
0.4224
0.4740
0.5371
0.5839
0.5165
0.5073
0.4486
0.4835
0.5121
0.6180
0.5105
0.5354
0.6142
0.3684
0.4272
0.5553
0.4037
0.5314
0.4871
0.6480
0.5248
0.5348
0.5948
0.4623
0.3947
0.4402
0.4606
0.5777
0.5500
0.6740
0.4737
0.5389
0.3799
0.5038
0.5483
0.5778
0.3861
0.4997
0.4736
0.6397
0.5900
0.3620
0.4817
0.3123
0.3935
0.5209
0.4132
0.4499
0.5231
0.5346
0.4891
0.5465
0.5451
0.4162
0.4755
0.4685
0.4363
0.5178
0.4669
0.5606
0.6257
0.4684
0.4279
0.4396
0.4972
0.4573
0.3839
0.4626
0.5021
0.4466
0.4696
0.4233
0.4429
0.6213
0.5620
0.4479
0.4867
0.3876
0.4603
0.4808
0.4421
0.4611
0.4696
0.4899
0.5591
0.3385
0.6417
0.6573
0.5693
0.6274
0.3999
0.3830
0.5011
0.3873
0.4870
0.5670
0.5120
0.5762
0.4799
0.6223
0.4972
0.4962
0.3832
0.5181
0.4889
0.4737
0.5282
0.5156
0.5380
0.5573
0.5152
0.5986
0.5870
0.4920
0.4714
0.4536
0.5093
0.4617
0.4921
0.4634
0.4786
0.6072
0.5551
0.5035
0.5359
0.4639
0.4333
0.4630
0.4904
0.5806
0.5228
0.5097
0.5264
0.4833
0.4600
0.6603
0.5060
0.4795
0.5412
0.3978
0.4646
0.3082
0.5539
0.4513
0.4552
0.3246
0.5317
0.5355
0.6170
0.4184
0.4308
0.5455
0.4953
0.5893
0.4099
0.5113
0.5875
0.6534
0.3995
0.4615
0.5120
0.5373
0.5373
0.5424
0.5561
0.5150
0.4423
0.5305
0.4989
0.4309
0.7083
0.4750
0.4857
0.5244
0.7527
0.4395
0.5473
0.5836
0.5086
0.5358
0.4448
0.4386
0.4746
0.4048
0.4771
0.5789
0.4243
0.6419
0.4793
0.5883
0.5043
0.5552
0.5215
0.5238
0.4885
0.3046
0.4918
0.6290
0.4695
0.5307
0.5967
0.4947
0.4906
0.5504
0.5181
0.3828
0.6820
0.4893
0.6026
0.3911
0.4306
0.7267
0.6776
0.4836
0.4507
0.4645
0.5392
0.5284
0.6041
0.5367
0.5607
0.4812
0.5560
0.6265
0.4873
0.6163
0.5872
0.6060
0.4943
0.4147
0.3919
0.4272
0.5440
0.5495
0.5253
0.4640
0.4034
0.4225
0.4941
0.6908
0.5763
0.6499
0.4616
0.5071
0.5015
0.3956
0.4885
0.6328
0.5577
0.5827
0.5753
0.4851
0.4047
0.4567
0.4276
0.4435
0.4319
0.5700
0.5615
0.6327
0.5948
0.3931
0.5538
0.4431
0.3560
0.6673
0.5762
0.6466
0.4267
0.4690
0.5450
0.4864
0.5015
0.5631
0.6148
0.5006
0.5699
0.5702
0.5052
0.4742
0.6128
0.4899
0.5704
0.4924
0.4016
0.5065
0.4569
0.5867
0.5559
0.4170
0.3890
0.3631
0.6529
0.5445
0.4561
0.4316
0.5206
0.4933
0.4413
0.5807
0.5801
0.6493
0.4440
0.3953
0.4496
0.4800
0.4653
0.4530
0.4422
0.4160
0.3567
0.5885
0.4451
0.4927
0.4339
0.4411
0.5019
0.4911
0.5609
0.4853
0.5324
0.4450
0.5322
0.4988
0.4696
0.5752
0.4868
0.5636
0.4315
0.4443
0.5054
0.4884
0.5660
0.5881
0.5439
0.5955
0.4211
0.5754
0.4481
0.4664
0.5656
0.5173
0.5452
0.3642
0.4808
0.6021
0.5282
0.4761
0.3812
0.3258
0.5145
0.4440
0.4867
0.5423
0.5080
0.5083
0.4723
0.5048
0.5862
0.5391
0.4557
0.5430
0.5252
0.5129
0.5872
0.3401
0.4430
0.6037
0.5419
0.6423
0.6025
0.4814
0.3598
0.3874
0.5447
0.4577
0.5396
0.5013
0.5429
0.4622
0.6431
0.5743
0.4405
0.6344
0.5758
0.4783
0.4904
0.5698
0.5203
0.4083
0.5298
0.3872
0.3652
0.5454
0.4517
0.6453
0.4986
0.3570
0.4952
0.3050
0.4819
0.5497
0.3397
0.6602
0.5442
0.4154
0.5245
0.5649
0.5726
0.4710
0.5303
0.6392
0.5534
0.5248
0.5280
0.4386
0.4539
0.3427
0.4665
0.3918
0.4660
0.6536
0.4871
0.4833
0.4249
0.4999
0.5681
0.4914
0.4897
0.5636
0.4178
0.5130
0.5239
0.4338
0.5624
0.4300
0.6069
0.5023
0.5137
0.3055
0.4806
0.5030
0.5274
0.4484
0.5723
0.4680
0.5123
0.4998
0.5962
0.5441
0.5350
0.4164
0.5773
0.4796
0.4662
0.5752
0.5665
0.5430
0.4496
0.4356
0.4976
0.6515
0.5513
0.5026
0.4310
0.3418
0.4943
0.4572
0.3902
0.5746
0.5558
0.2864
0.4632
0.5035
0.5058
0.5293
0.5354
0.4518
0.5874
0.4513
0.4173
0.5206
0.4452
0.5974
0.4668
0.5492
0.6317
0.5145
0.4929
0.5515
0.4037
0.2957
0.4564
0.5804
0.4407
0.3761
0.5548
0.5696
0.5517
0.5367
0.4540
0.4397
0.4318
0.4935
0.4871
0.4447
0.4144
0.5031
0.4583
0.4788
0.4677
0.6164
0.3282
0.5041
0.4901
0.5295
0.5907
0.5996
0.4978
0.4360
0.6361
0.5463
0.5341
0.5801
0.5889
0.4149
0.6242
0.4810
0.4790
0.4197
0.5289
0.4225
0.4770
0.4171
0.5167
0.5851
0.2618
0.4765
0.4124
0.4506
0.4269
0.5212
0.4716
0.6073
0.4390
0.5012
0.5947
0.4734
0.5531
0.4898
0.3883
0.4272
0.5182
0.5257
0.5842
0.6338
0.5332
0.4686
0.3337
0.4269
0.5870
0.4886
0.5190
0.4191
0.4589
0.5663
0.2943
0.4348
0.5225
0.5049
0.5138
0.3995
0.5433
0.5282
0.4155
0.5050
0.4575
0.3582
0.4088
0.6336
0.4872
0.4069
0.4917
0.6057
0.5299
0.6228
0.6349
0.5884
0.5395
0.4652
0.6015
0.5442
0.4395
0.4830
0.4800
0.4899
0.6436
0.5986
0.3882
0.5806
0.5066
0.3120
0.5326
0.5987
0.4942
0.4844
0.5177
0.5721
0.5096
0.6217
0.4052
0.4851
0.6518
0.4530
0.5017
0.5078
0.6093
0.3898
0.4759
0.4807
0.6366
0.6325
0.5284
0.5817
0.4283
0.5090
0.4217
0.4867
0.3879
0.4632
0.5259
0.6842
0.5214
0.5411
0.5262
0.6219
0.5031
0.5573
0.5419
0.5111
0.5436
0.4114
0.4735
0.4295
0.4854
0.5560
0.5594
0.4281
0.6036
0.4604
0.4179
0.4902
0.4779
0.5321
0.5439
0.4033
0.5354
0.4519
0.5103
0.3421
0.5502
0.4983
0.5839
0.4241
0.5795
0.5044
0.5406
0.3966
0.4442
0.4969
0.5217
0.5018
0.5833
0.5548
0.4590
0.5612
0.4618
0.4197
0.4779
0.5664
0.5325
0.6290
0.3950
0.5630
0.4496
0.6555
0.5591
0.5081
0.4442
0.6262
0.6105
0.5455
0.5928
0.4269
0.6280
0.6710
0.4878
0.6149
0.4681
0.3490
0.5113
0.5233
0.6594
0.5859
0.5204
0.5027
0.4710
0.4898
0.6423
0.5045
0.4484
0.5265
0.4753
0.5148
0.5477
0.4930
0.4090
0.5110
0.4502
0.4254
0.6048
0.5115
0.5501
0.3821
0.6342
0.4765
0.5069
0.5131
0.5021
0.6009
0.4812
0.4337
0.5551
0.4251
0.4670
0.4866
0.6059
0.5012
0.5614
0.5169
0.4765
0.5265
0.5793
0.5487
0.4702
0.5274
0.6525
0.5993
0.5543
0.5813
0.3069
0.5276
0.5115
0.5555
0.4391
0.5590
0.4926
0.5993
0.5102
0.6880
0.6057
0.4296
0.6825
0.4432
0.5915
0.5565
0.5878
0.4102
0.6654
0.4486
0.5988
0.5837
0.3305
0.4623
0.5432
0.4559
0.5229
0.4095
0.5287
0.5402
0.3530
0.4468
0.5456
0.4924
0.4837
0.4550
0.4255
0.4361
0.5568
0.5831
0.5053
0.4667
0.5208
0.4536
0.4767
0.4311
0.5929
0.4881
0.5482
0.4788
0.5185
0.4455
0.3604
0.6075
0.4068
0.4852
0.3999
0.5229
0.4920
0.5523
0.5354
0.3647
0.4837
0.4878
0.4117
0.4653
0.5100
0.4292
0.4664
0.5972
0.4644
0.4971
0.4848
0.3398
0.6200
0.4756
0.6432
0.4497
0.5394
0.5091
0.5345
0.5469
0.6096
0.3722
0.4971
0.4996
0.5256
0.4865
0.4461
0.5158
0.3825
0.6385
0.4097
0.5261
0.5352
0.5079
0.6994
0.6560
0.5607
0.5890
0.4536
0.3706
0.5438
0.5478
0.3554
0.2297
0.5614
0.6382
0.5192
0.5830
0.6145
0.3799
0.4244
0.6419
0.5078
0.4939
0.4930
0.5006
0.6090
0.4665
0.4220
0.5250
0.5205
0.4318
0.5264
0.4206
0.5480
0.4806
0.6230
0.5111
0.4444
0.4387
0.5170
0.4402
0.5407
0.3739
0.5128
0.4265
0.3850
0.4741
0.5656
0.4886
0.5623
0.4970
0.4510
0.4540
0.3956
0.4962
0.5545
0.6601
0.5438
0.5851
0.4444
0.4390
0.5256
0.5572
0.5732
0.3448
0.5152
0.4051
0.5138
0.4435
0.5462
0.6232
0.4805
0.5019
0.4683
0.5390
0.6160
0.5868
0.5062
0.6355
0.3497
0.4557
0.4595
0.4815
0.3826
0.5343
0.5907
0.4154
0.4398
0.4409
0.4806
0.4780
0.5360
0.5074
0.4403
0.4593
0.4970
0.5015
0.3912
0.5603
0.4908
0.4310
0.3990
0.5498
0.5223
0.5328
0.5455
0.4501
0.5846
0.5389
0.5333
0.5393
0.4295
0.4929
0.4700
0.4119
0.6189
0.6402
0.4738
0.5326
0.4850
0.5875
0.3872
0.6846
0.5063
0.4068
0.3738
0.6050
0.5166
0.4197
0.5480
0.5303
0.5621
0.4112
0.5746
0.5738
0.3615
0.5703
0.4720
0.4796
0.4639
0.4840
0.4975
0.4913
0.5042
0.4528
0.6543
0.4868
0.5359
0.4605
0.5680
0.5056
0.4825
0.4351
0.5277
0.4314
0.5145
0.5083
0.5355
0.5366
0.5164
0.4812
0.4611
0.5965
0.5635
0.4740
0.5909
0.3911
0.5443
0.4383
0.4306
0.5555
0.6050
0.4915
0.5158
0.5536
0.6408
0.6301
0.5854
0.4185
0.4022
0.4551
0.4356
0.4023
0.5718
0.4262
0.5840
0.5460
0.5501
0.3805
0.5770
0.5014
0.3781
0.5149
0.5249
0.4887
0.4495
0.4645
0.3434
0.4937
0.5711
0.5101
0.5658
0.4558
0.6793
0.3684
0.5310
0.5092
0.6191
0.4930
0.3971
0.3873
0.4565
0.6110
0.5403
0.4149
0.6872
0.4401
0.5328
0.5385
0.2861
0.4698
0.3167
0.5613
0.4491
0.5511
0.5121
0.4459
0.4858
0.5924
0.4985
0.3903
0.6434
0.5206
0.4472
0.6655
0.6060
0.4561
0.5587
0.5675
0.5310
0.4314
0.3538
0.5926
0.5103
0.4652
0.4920
0.5323
0.6629
0.5295
0.4249
0.4845
0.4156
0.5199
0.5976
0.3785
0.4114
0.4414
0.4930
0.4582
0.5077
0.5912
0.4850
0.4181
0.5374
0.5618
0.3930
0.5903
0.6299
0.4965
0.5056
0.5466
0.4964
0.5594
0.4527
0.5682
0.5179
0.4370
0.5877
0.4970
0.5730
0.4782
0.4145
0.5238
0.5562
0.5305
0.4230
0.4125
0.4843
0.5462
0.4588
0.6505
0.6095
0.5154
0.5419
0.4511
0.3817
0.4322
0.5002
0.4888
0.5285
0.5836
0.5193
0.6034
0.4860
0.4923
0.5731
0.6119
0.5722
0.5121
0.4969
0.5624
0.4783
0.5522
0.3569
0.5521
0.6442
0.4110
0.5228
0.4800
0.5309
0.4576
0.6697
0.5611
0.4226
0.4706
0.4927
0.6470
0.3656
0.5928
0.6145
0.6005
0.6125
0.5159
0.4700
0.5984
0.6351
0.4283
0.4670
0.5193
0.5204
0.5115
0.5045
0.5116
0.5437
0.6038
0.3968
0.4633
0.4345
0.4679
0.5200
0.4801
0.4907
0.3643
0.4869
0.4878
0.3953
0.5017
0.5392
0.4800
0.4525
0.5764
0.5124
0.5281
0.5021
0.5118
0.4815
0.4526
0.6061
0.5546
0.4657
0.5539
0.4265
0.5381
0.4297
0.4567
0.6117
0.5258
0.5052
0.4451
0.3966
0.5478
0.4901
0.4282
0.5001
0.3754
0.2966
0.5900
0.5505
0.4682
0.4186
0.5849
0.5572
0.5772
0.4717
0.5482
0.5352
0.4709
0.4398
0.6311
0.4772
0.3368
0.6473
0.5586
0.5398
0.4261
0.6193
0.5183
0.5148
0.4240
0.5093
0.4126
0.4601
0.5324
0.4772
0.6031
0.4292
0.5021
0.5813
0.6200
0.5534
0.5804
0.3390
0.4296
0.4199
0.5668
0.5009
0.5537
0.4543
0.5572
0.5438
0.3540
0.4604
0.5321
0.4817
0.2988
0.4031
0.4459
0.4840
0.4760
0.4117
0.4891
0.4479
0.5154
0.5961
0.4721
0.5617
0.5210
0.5973
0.3470
0.5136
0.6711
0.4206
0.5147
0.5188
0.3796
0.3578
0.5494
0.3339
0.4641
0.5895
0.6252
0.5384
0.6440
0.3839
0.3999
0.5018
0.4643
0.5195
0.6194
0.4223
0.4037
0.3952
0.4857
0.5686
0.5779
0.6161
0.5267
0.6694
0.5416
0.5799
0.5460
0.5499
0.5289
0.5466
0.6373
0.4717
0.5554
0.5125
0.5302
0.5339
0.3038
0.4221
0.5994
0.5706
0.4400
0.6673
0.5720
0.6222
0.5983
0.5174
0.3779
0.4993
0.4997
0.5334
0.5362
0.4144
0.5562
0.4122
0.6666
0.4210
0.4199
0.5269
0.4125
0.4435
0.5994
0.4935
0.5661
0.5080
0.5806
0.5576
0.4677
0.5005
0.4720
0.5716
0.3890
0.4964
0.4879
0.4835
0.4955
0.6259
0.6117
0.5161
0.5686
0.4509
0.4118
0.5126
0.5558
0.5647
0.5585
0.5720
0.4014
0.4665
0.5405
0.5242
0.5268
0.5491
0.4113
0.5762
0.5138
0.4422
0.4746
0.4923
0.5263
0.4110
0.5219
0.4432
0.5113
0.4829
0.4771
0.4253
0.5397
0.4832
0.4181
0.4252
0.5999
0.6467
0.4117
0.5511
0.6020
0.4061
0.4903
0.5226
0.4826
0.4624
0.5782
0.4554
0.4986
0.3282
0.5020
0.4416
0.5742
0.4462
0.5196
0.5002
0.6114
0.5033
0.4460
0.4523
0.5017
0.5017
0.5792
0.4358
0.4833
0.4491
0.4776
0.4551
0.5653
0.4916
0.4472
0.5283
0.4671
0.5433
0.5214
0.4531
0.5438
0.6630
0.5398
0.4709
0.6090
0.3313
0.4527
0.5996
0.5159
0.4939
0.4511
0.4053
0.5694
0.5080
0.4892
0.6100
0.4982
0.4947
0.4737
0.3238
0.3067
0.4788
0.4427
0.6212
0.5042
0.4308
0.5368
0.3635
0.5234
0.5519
0.5362
0.5779
0.4956
0.3893
0.4410
0.3471
0.4475
0.5025
0.5128
0.4020
0.5463
0.5667
0.4118
0.5539
0.5107
0.4088
0.4317
0.5617
0.6783
0.3279
0.4357
0.4887
0.4169
0.6423
0.4342
0.3511
0.3304
0.4749
0.4604
0.5680
0.7171
0.4758
0.6790
0.3759
0.6092
0.6271
0.5886
0.5769
0.5896
0.4800
0.4584
0.5488
0.3571
0.3871
0.4609
0.5167
0.6004
0.5001
0.5164
0.5469
0.4790
0.4061
0.6256
0.5995
0.5357
0.4455
0.5845
0.4775
0.5990
0.6000
0.4288
0.3782
0.4879
0.4774
0.6396
0.3994
0.5341
0.4988
0.5371
0.4811
0.6442
0.6109
0.4159
0.5891
0.4284
0.4780
0.5200
0.5600
0.3851
0.5018
0.5117
0.6132
0.4074
0.5180
0.4759
0.4840
0.5712
0.3879
0.4393
0.6041
0.3896
0.5825
0.4983
0.5436
0.3971
0.5721
0.5056
0.4653
0.4908
0.5127
0.4217
0.5725
0.6514
0.4159
0.4001
0.4920
0.6171
0.5107
0.4276
0.5520
0.3345
0.5468
0.6785
0.4353
0.4985
0.4220
0.8322
0.5083
0.4992
0.4767
0.4793
0.5296
0.5293
0.5212
0.4376
0.4858
0.4375
0.4775
0.6257
0.4880
0.5879
0.4381
0.4785
0.5043
0.2278
0.3764
0.4410
0.4919
0.3508
0.4482
0.3915
0.4603
0.4185
0.4853
0.6437
0.5408
0.4210
0.5517
0.4035
0.5972
0.6338
0.4490
0.5656
0.5548
0.5198
0.4290
0.4963
0.4489
0.5013
0.4791
0.4659
0.5245
0.4955
0.4861
0.3594
0.6460
0.4689
0.4809
0.4716
0.6167
0.5016
0.3634
0.6482
0.4880
0.5789
0.5895
0.5341
0.4510
0.4347
0.5187
0.4996
0.5000
0.5263
0.5915
0.4927
0.5205
0.6682
0.4273
0.4037
0.4409
0.5419
0.4829
0.4645
0.5478
0.5106
0.5069
0.5545
0.4593
0.3120
0.4894
0.4668
0.5672
0.5042
0.4253
0.5507
0.4489
0.4517
0.5225
0.4080
0.4290
0.5785
0.5559
0.4107
0.6102
0.4106
0.5722
0.3549
0.3544
0.4465
0.5218
0.5265
0.5048
0.5038
0.3789
0.5119
0.4320
0.4071
0.5327
0.5801
0.5580
0.4057
0.6272
0.4725
0.6155
0.4651
0.5053
0.4223
0.5851
0.4365
0.4188
0.5172
0.3953
0.4526
0.4091
0.4584
0.4552
0.4735
0.5336
0.4915
0.4219
0.4080
0.4327
0.5266
0.4729
0.5199
0.5304
0.5124
0.5569
0.4464
0.4423
0.4830
0.5215
0.4274
0.5035
0.5259
0.5134
0.4975
0.4308
0.5718
0.5482
0.5253
0.4058
0.5906
0.5185
0.5196
0.4149
0.4378
0.6093
0.5240
0.4398
0.4929
0.6630
0.5554
0.6192
0.3142
0.6020
0.5256
0.5539
0.4977
0.5847
0.5098
0.5391
0.4616
0.5695
0.5863
0.5787
0.5805
0.5228
0.6430
0.4933
0.5457
0.5436
0.6024
0.4462
0.5513
0.5532
0.4636
0.6016
0.4593
0.2946
0.5740
0.4764
0.4630
0.5919
0.7143
0.5689
0.4098
0.5454
0.4453
0.5109
0.5093
0.4853
0.5357
0.4768
0.2658
0.4775
0.3962
0.5748
0.6086
0.4860
0.6560
0.3903
0.5945
0.3760
0.6092
0.4141
0.5559
0.4409
0.6115
0.4947
0.5162
0.4655
0.5587
0.5659
0.4801
0.5229
0.5860
0.4018
0.5430
0.5893
0.5601
0.3737
0.4624
0.6414
0.5071
0.5458
0.4574
0.4337
0.4293
0.5282
0.4345
0.4955
0.3375
0.3338
0.5996
0.5821
0.4042
0.5370
0.5420
0.5371
0.5036
0.5467
0.4854
0.4684
0.4062
0.5236
0.3620
0.4160
0.4811
0.5018
0.5766
0.5545
0.5221
0.4513
0.5569
0.3684
0.4777
0.4699
0.3459
0.4396
0.5426
0.4916
0.5072
0.5286
0.5145
0.4748
0.5643
0.5942
0.7010
0.6465
0.5531
0.4775
0.3383
0.5404
0.5916
0.5380
0.4065
0.5173
0.4750
0.4513
0.5898
0.4144
0.4770
0.4110
0.4924
0.6787
0.3643
0.5323
0.5662
0.6257
0.5722
0.4543
0.5704
0.2613
0.3347
0.5398
0.4723
0.5377
0.3356
0.5763
0.5728
0.8079
0.5952
0.5830
0.5270
0.3575
0.5644
0.5889
0.5054
0.5094
0.4937
0.4091
0.4689
0.4948
0.6072
0.3861
0.6003
0.6925
0.5783
0.5383
0.5517
0.6302
0.4562
0.4897
0.5101
0.3290
0.4513
0.5082
0.7096
0.4431
0.6139
0.4620
0.5609
0.5097
0.4240
0.6369
0.4864
0.5505
0.5495
0.7171
0.5429
0.5281
0.5532
0.5607
0.5911
0.5360
0.5219
0.5858
0.4364
0.5212
0.5630
0.5826
0.6054
0.4829
0.4982
0.4940
0.4261
0.4057
0.4818
0.5572
0.4767
0.6058
0.4524
0.6227
0.6552
0.4855
0.4603
0.6565
0.4790
0.5660
0.4337
0.4582
0.3961
0.5574
0.4011
0.4956
0.4694
0.4827
0.5195
0.4519
0.4916
0.4940
0.4684
0.4406
0.5119
0.4959
0.6312
0.5073
0.5809
0.5817
0.5381
0.6484
0.5874
0.6249
0.5385
0.5012
0.6194
0.4920
0.4551
0.4203
0.5193
0.5331
0.5257
0.4639
0.4002
0.3493
0.3961
0.5507
0.5500
0.4571
0.5750
0.5806
0.5788
0.6290
0.4834
0.3992
0.4868
0.4199
0.6503
0.5585
0.6515
0.4678
0.5205
0.4643
0.5608
0.4588
0.4448
0.5934
0.3853
0.5149
0.5186
0.4901
0.5160
0.4908
0.5140
0.3257
0.4953
0.6398
0.4031
0.5518
0.4543
0.4914
0.5903
0.5923
0.5044
0.5806
0.5266
0.6886
0.7058
0.4901
0.3023
0.5306
0.4168
0.5206
0.4989
0.4615
0.5446
0.5948
0.5220
0.3568
0.5627
0.5611
0.5775
0.5773
0.5012
0.4888
0.7429
0.4645
0.4272
0.5263
0.5347
0.4656
0.5552
0.5098
0.4432
0.6096
0.3581
0.4696
0.4730
0.6599
0.4852
0.5109
0.3568
0.6365
0.4932
0.7743
0.5017
0.3401
0.4695
0.5387
0.4615
0.5042
0.5477
0.5258
0.5280
0.5568
0.6212
0.5726
0.5012
0.4698
0.6025
0.4614
0.5661
0.6566
0.5543
0.3574
0.4343
0.5144
0.3347
0.4618
0.6163
0.5941
0.4918
0.5036
0.4730
0.3677
0.3723
0.4729
0.5504
0.4764
0.4897
0.6045
0.5184
0.3980
0.5170
0.5049
0.5896
0.4994
0.4329
0.5587
0.4900
0.4674
0.4865
0.5418
0.5784
0.4770
0.4965
0.4773
0.3734
0.4673
0.5965
0.4380
0.5230
0.4894
0.4737
0.5084
0.5715
0.4875
0.4952
0.3164
0.4814
0.4912
0.5705
0.6131
0.4193
0.5217
0.4667
0.5727
0.4348
0.6033
0.4852
0.5736
0.5261
0.4679
0.4493
0.5067
0.5375
0.5057
0.5473
0.6224
0.5441
0.4558
0.5497
0.4889
0.4731
0.5107
0.5095
0.4373
0.6011
0.5911
0.5232
0.4862
0.4912
0.4194
0.5185
0.5220
0.4973
0.4879
0.5062
0.5721
0.5113
0.6434
0.4755
0.4453
0.5878
0.4590
0.6985
0.4608
0.4661
0.5466
0.4535
0.5233
0.4251
0.4816
0.4131
0.5110
0.5908
0.4105
0.5024
0.5729
0.4788
0.3917
0.4790
0.5854
0.5300
0.3551
0.5794
0.7562
0.4254
0.5833
0.5146
0.5320
0.6012
0.6043
0.4926
0.7323
0.5907
0.5121
0.5724
0.5999
0.5409
0.5016
0.4900
0.4166
0.5039
0.3677
0.5854
0.4939
0.4212
0.5415
0.5457
0.5617
0.5538
0.5053
0.5009
0.4805
0.4346
0.4946
0.5546
0.4999
0.4802
0.5222
0.6965
0.5574
0.5442
0.5086
0.4329
0.6374
0.4750
0.5611
0.5455
0.4873
0.4420
0.4898
0.3904
0.6031
0.6122
0.5716
0.4803
0.5097
0.5504
0.6025
0.5197
0.5556
0.4659
0.5220
0.4839
0.5576
0.5302
0.4713
0.5064
0.6222
0.4155
0.5012
0.5107
0.5682
0.5550
0.4482
0.4649
0.5732
0.4931
0.4356
0.4818
0.4080
0.5418
0.6052
0.5165
0.4237
0.5263
0.5635
0.5374
0.5624
0.5826
0.4422
0.5421
0.5364
0.5345
0.5994
0.5076
0.5915
0.4807
0.5297
0.5835
0.3866
0.3945
0.5606
0.5492
0.6220
0.5872
0.5497
0.6595
0.5181
0.5968
0.4023
0.5904
0.4310
0.4682
0.5059
0.2827
0.5415
0.5156
0.4666
0.5209
0.5616
0.5436
0.4147
0.4954
0.5163
0.4444
0.4748
0.5919
0.4612
0.5003
0.6110
0.4656
0.6386
0.4946
0.4303
0.5067
0.5520
0.5826
0.4907
0.3838
0.4635
0.5484
0.4203
0.6404
0.4105
0.4864
0.3920
0.4658
0.3714
0.6243
0.5127
0.4732
0.5723
0.5688
0.4667
0.4444
0.4683
0.5827
0.3585
0.5237
0.4179
0.4913
0.5752
0.5390
0.4993
0.4968
0.6359
0.4017
0.4978
0.4101
0.4890
0.5639
0.4517
0.5204
0.5310
0.5930
0.5082
0.8141
0.6174
0.4698
0.6670
0.5804
0.5459
0.5628
0.4801
0.5069
0.4434
0.5333
0.3725
0.5432
0.4278
0.5943
0.4877
0.5043
0.6550
0.3239
0.4474
0.5813
0.5238
0.4998
0.4908
0.4377
0.4488
0.5327
0.6064
0.4914
0.6258
0.5175
0.5513
0.5026
0.5688
0.7393
0.3929
0.4355
0.4485
0.4834
0.4623
0.4812
0.5002
0.4799
0.4697
0.5313
0.3989
0.4292
0.4692
0.5239
0.5048
0.4650
0.4627
0.5235
0.6741
0.4230
0.5109
0.4572
0.4863
0.4129
0.5933
0.4605
0.4353
0.5439
0.5606
0.5666
0.4637
0.5006
0.5613
0.3733
0.6700
0.6338
0.5964
0.5254
0.6060
0.6343
0.5742
0.5186
0.4576
0.4901
0.3943
0.4941
0.6370
0.4583
0.5628
0.5398
0.4859
0.5707
0.4288
0.4877
0.5913
0.5024
0.5117
0.4298
0.5988
0.4494
0.4781
0.5136
0.5373
0.4326
0.6080
0.4933
0.5818
0.4741
0.4746
0.3329
0.5538
0.5730
0.5179
0.5460
0.4823
0.5773
0.5434
0.6534
0.4007
0.4737
0.4301
0.5232
0.4519
0.5724
0.5263
0.4798
0.5380
0.5177
0.5345
0.5693
0.4302
0.6479
0.5177
0.5395
0.5745
0.4417
0.6656
0.4447
0.4996
0.5515
0.4691
0.4905
0.4821
0.5469
0.5539
0.5143
0.5073
0.4173
0.4231
0.5903
0.3615
0.5024
0.3461
0.4469
0.5329
0.5341
0.3911
0.5983
0.5429
0.5680
0.5265
0.4428
0.5502
0.5772
0.3983
0.4964
0.4046
0.5350
0.5516
0.4790
0.4526
0.5089
0.3899
0.4369
0.5533
0.5674
0.4734
0.5512
0.4321
0.5107
0.4763
0.5023
0.5244
0.6084
0.5971
0.3013
0.4552
0.5712
0.3839
0.4328
0.5205
0.4882
0.4739
0.4301
0.5077
0.6299
0.5884
0.4940
0.4925
0.5710
0.6019
0.3731
0.5171
0.5966
0.4088
0.3645
0.3918
0.4829
0.5047
0.5582
0.4191
0.5730
0.6013
0.4185
0.4522
0.5153
0.5398
0.5455
0.4308
0.5012
0.3764
0.4383
0.4981
0.5285
0.4761
0.4962
0.4358
0.5962
0.3563
0.5025
0.4983
0.5639
0.4644
0.4991
0.4660
0.5170
0.5454
0.5628
0.5647
0.4462
0.6386
0.5543
0.5123
0.6384
0.5179
0.4484
0.4840
0.5853
0.5465
0.4111
0.5177
0.4803
0.5262
0.4599
0.6331
0.5124
0.4425
0.4169
0.4278
0.5662
0.5612
0.5056
0.4546
0.5579
0.4845
0.4062
0.4845
0.6184
0.4950
0.5161
0.4712
0.4110
0.5775
0.4772
0.4593
0.4698
0.5249
0.3810
0.5405
0.5654
0.5723
0.4662
0.5563
0.5834
0.4550
0.5701
0.5943
0.4278
0.5343
0.5610
0.6351
0.5977
0.6055
0.3710
0.4702
0.5593
0.3926
0.6028
0.5461
0.5375
0.4833
0.6693
0.6220
0.5000
0.6005
0.4776
0.6077
0.6424
0.4862
0.4753
0.5732
0.4826
0.4525
0.4793
0.5126
0.5130
0.5227
0.5128
0.4187
0.6749
0.7051
0.5470
0.5597
0.5786
0.5024
0.4320
0.5101
0.5156
0.4405
0.6341
0.5438
0.5166
0.4860
0.5618
0.4534
0.4618
0.5296
0.6208
0.5445
0.6481
0.3629
0.5696
0.3862
0.5310
0.5769
0.4995
0.4922
0.5108
0.4647
0.5651
0.5282
0.3642
0.6654
0.5765
0.4490
0.4265
0.4439
0.4574
0.4251
0.3776
0.5190
0.5117
0.4001
0.5238
0.5900
0.5005
0.5865
0.3717
0.4048
0.4572
0.4688
0.4229
0.3337
0.4086
0.4467
0.5200
0.5177
0.4630
0.4431
0.5325
0.6028
0.6215
0.5373
0.5015
0.5428
0.4076
0.6161
0.5541
0.4809
0.5112
0.4622
0.5406
0.4531
0.7548
0.4557
0.5294
0.4138
0.5306
0.6063
0.4405
0.5391
0.4457
0.4929
0.5176
0.5786
0.4234
0.4611
0.5185
0.5233
0.5212
0.4383
0.4511
0.4617
0.5822
0.4472
0.5694
0.5341
0.5505
0.4434
0.4476
0.3901
0.5008
0.3493
0.5061
0.5419
0.4144
0.3336
0.4916
0.4618
0.5502
0.3810
0.4846
0.4903
0.5440
0.4498
0.4316
0.4635
0.5477
0.4327
0.3374
0.4770
0.5235
0.5348
0.3869
0.5399
0.5283
0.3997
0.4863
0.5306
0.5084
0.4487
0.5409
0.6281
0.5568
0.5725
0.4356
0.5192
0.5927
0.4287
0.5555
0.2730
0.4198
0.4931
0.5026
0.5854
0.3672
0.5875
0.4920
0.4182
0.5470
0.4551
0.4941
0.4725
0.5406
0.5642
0.5204
0.5017
0.4517
0.5141
0.5096
0.4539
0.5687
0.3854
0.4048
0.4658
0.5130
0.7312
0.4573
0.4796
0.4004
0.5380
0.4893
0.5645
0.4904
0.5942
0.4343
0.4678
0.5853
0.5071
0.5322
0.6135
0.4902
0.5048
0.5602
0.4964
0.5063
0.5370
0.4311
0.4977
0.4536
0.5022
0.6580
0.5296
0.7017
0.3657
0.6228
0.6057
0.4142
0.5254
0.3947
0.5078
0.5383
0.5453
0.3900
0.5514
0.5818
0.5473
0.5968
0.4538
0.5645
0.4284
0.4887
0.5647
0.3545
0.4615
0.6067
0.5398
0.4832
0.5684
0.5636
0.5170
0.3371
0.4276
0.4986
0.2936
0.4150
0.6741
0.4481
0.6172
0.5448
0.5494
0.5933
0.3768
0.4489
0.4559
0.4890
0.5242
0.5025
0.4246
0.5786
0.3703
0.5347
0.4139
0.4392
0.4570
0.5389
0.4617
0.5257
0.4720
0.4766
0.4391
0.4433
0.5359
0.5634
0.3426
0.5147
0.5679
0.3409
0.5382
0.4850
0.3851
0.4312
0.3714
0.4429
0.5072
0.3506
0.3811
0.3719
0.4799
0.4604
0.3881
0.4964
0.5048
0.5689
0.5252
0.5784
0.5257
0.6576
0.4966
0.5613
0.7060
0.6253
0.4970
0.5032
0.5460
0.4341
0.5623
0.3976
0.3953
0.6320
0.5008
0.3178
0.3628
0.4943
0.5572
0.5684
0.3748
0.5328
0.4735
0.3339
0.5609
0.5807
0.3646
0.4917
0.5314
0.5642
0.5308
0.5945
0.4347
0.5192
0.4091
0.5002
0.4901
0.4675
0.4736
0.4531
0.4904
0.4961
0.5288
0.5183
0.5790
0.5818
0.6271
0.5101
0.4272
0.3801
0.5599
0.5647
0.5542
0.4112
0.4977
0.4622
0.5128
0.4485
0.5124
0.5047
0.4830
0.3104
0.5154
0.3622
0.3848
0.6056
0.5430
0.3887
0.4943
0.4721
0.4565
0.4919
0.5289
0.5795
0.5589
0.6394
0.4340
0.5506
0.4867
0.6156
0.5120
0.5338
0.5696
0.5597
0.4955
0.4975
0.4904
0.4731
0.6065
0.5907
0.5732
0.4220
0.4782
0.5870
0.5068
0.4606
0.5261
0.3490
0.5751
0.5074
0.5072
0.3834
0.6264
0.4744
0.4122
0.4653
0.5422
0.3653
0.6689
0.4283
0.5052
0.4925
0.4339
0.4879
0.6743
0.5259
0.5707
0.6179
0.4857
0.5428
0.3798
0.4774
0.5609
0.4987
0.5101
0.3375
0.5422
0.5410
0.5606
0.4490
0.5705
0.5169
0.4918
0.3622
0.4860
0.5677
0.4860
0.4539
0.3875
0.5547
0.4854
0.4768
0.4407
0.5111
0.5111
0.4834
0.5739
0.3722
0.3735
0.4180
0.4942
0.5463
0.4078
0.6016
0.4484
0.5070
0.4341
0.5218
0.5623
0.3972
0.6479
0.4374
0.5261
0.5907
0.4819
0.5514
0.5620
0.2945
0.4485
0.5766
0.5270
0.4663
0.4635
0.5488
0.5945
0.5475
0.4733
0.4688
0.4682
0.4972
0.4747
0.5761
0.4998
0.6202
0.6122
0.4676
0.5422
0.6227
0.4438
0.3012
0.4951
0.4662
0.5087
0.3557
0.6063
0.4200
0.4493
0.5429
0.3801
0.6306
0.3514
0.5504
0.5178
0.4724
0.4689
0.5453
0.5360
0.4561
0.4103
0.5241
0.4394
0.3474
0.3577
0.6726
0.5791
0.4273
0.5916
0.6230
0.4695
0.5490
0.5921
0.5101
0.5007
0.2877
0.4050
0.5178
0.4704
0.3953
0.4722
0.5281
0.5673
0.5923
0.4704
0.5849
0.4377
0.4558
0.5847
0.5097
0.4699
0.4922
0.5452
0.5535
0.4633
0.3823
0.5394
0.5667
0.4560
0.3628
0.6716
0.4598
0.4855
0.5280
0.3389
0.5212
0.5914
0.4866
0.4872
0.4748
0.3801
0.5049
0.4876
0.4961
0.4523
0.5150
0.6108
0.3991
0.6444
0.5227
0.4580
0.6194
0.4236
0.7367
0.4041
0.5118
0.6247
0.3611
0.3715
0.5111
0.4993
0.6234
0.6923
0.5301
0.4678
0.5798
0.6289
0.4192
0.4928
0.5933
0.5575
0.5261
0.4343
0.4494
0.4944
0.5509
0.4716
0.3918
0.4520
0.5849
0.6213
0.5448
0.6589
0.4843
0.4110
0.4855
0.4210
0.5006
0.2659
0.4393
0.3102
0.5672
0.3471
0.4223
0.5034
0.4708
0.4537
0.5228
0.5385
0.2769
0.3436
0.4477
0.5127
0.3827
0.4802
0.4659
0.4375
0.6427
0.3205
0.4867
0.6615
0.6027
0.4709
0.6060
0.7124
0.4925
0.4313
0.5364
0.5209
0.4205
0.3791
0.5483
0.4638
0.6086
0.4380
0.4151
0.6160
0.4881
0.6161
0.5821
0.3525
0.4858
0.4565
0.5183
0.4547
0.4844
0.4770
0.5975
0.5545
0.5535
0.4189
0.4062
0.4068
0.5909
0.4574
0.3525
0.4436
0.5225
0.5861
0.5654
0.5095
0.5006
0.5431
0.4932
0.4650
0.5438
0.4442
0.3688
0.6117
0.4298
0.2923
0.5425
0.5184
0.4502
0.4545
0.6417
0.4289
0.6303
0.5154
0.5254
0.5524
0.6369
0.5362
0.5379
0.4652
0.4756
0.4610
0.5761
0.4648
0.4790
0.5042
0.5587
0.5526
0.5219
0.5529
0.5508
0.4365
0.6121
0.5146
0.4985
0.4573
0.4870
0.4949
0.5467
0.4970
0.4554
0.3777
0.4615
0.4842
0.4433
0.5606
0.4279
0.5876
0.6103
0.5112
0.5542
0.3161
0.3908
0.4198
0.4852
0.5045
0.5211
0.5688
0.2406
0.5426
0.4510
0.4608
0.4972
0.4913
0.5027
0.4964
0.5055
0.6176
0.5528
0.4082
0.6077
0.4308
0.4769
0.5488
0.5960
0.5892
0.4878
0.4671
0.5213
0.4889
0.4024
0.5438
0.4680
0.5252
0.5546
0.5323
0.5330
0.5154
0.6478
0.4985
0.6361
0.4960
0.6050
0.4625
0.4113
0.4320
0.4551
0.4617
0.4969
0.5474
0.5455
0.5209
0.4596
0.5269
0.3760
0.5542
0.4841
0.4693
0.4199
0.4982
0.6762
0.4747
0.5068
0.6491
0.5029
0.3254
0.5930
0.5217
0.5244
0.5458
0.4543
0.4277
0.6684
0.4397
0.5137
0.4548
0.4978
0.5480
0.5202
0.4903
0.4128
0.5266
0.4559
0.4692
0.6006
0.4487
0.4444
0.4688
0.4660
0.5574
0.5535
0.4250
0.5355
0.4661
0.5449
0.4456
0.4707
0.5114
0.5530
0.6217
0.4150
0.5297
0.4561
0.4867
0.4994
0.5239
0.5319
0.5412
0.4894
0.5159
0.5118
0.4612
0.4528
0.6007
0.4879
0.5625
0.5089
0.5117
0.5041
0.4995
0.4388
0.5944
0.4422
0.5455
0.4816
0.5090
0.4784
0.5352
0.5001
0.5090
0.5746
0.3733
0.5073
0.4756
0.4979
0.3821
0.5501
0.5586
0.4776
0.4956
0.5637
0.5435
0.5916
0.4846
0.4944
0.5391
0.3764
0.4917
0.4405
0.4681
0.5809
0.4690
0.4338
0.5482
0.5489
0.4813
0.4944
0.5527
0.5586
0.5179
0.6631
0.6582
0.3974
0.5114
0.4375
0.3912
0.5708
0.5687
0.4982
0.5615
0.5222
0.4777
0.5038
0.7005
0.4785
0.3857
0.4976
0.4656
0.5554
0.4743
0.3827
0.6125
0.5432
0.4854
0.4740
0.5387
0.4979
0.4977
0.6211
0.6494
0.4826
0.5353
0.4387
0.3662
0.4044
0.4855
0.4507
0.5704
0.5134
0.5585
0.4577
0.5855
0.4442
0.4532
0.5330
0.5429
0.4096
0.4430
0.4942
0.4741
0.5777
0.4103
0.4598
0.6114
0.5973
0.3705
0.4754
0.3426
0.6074
0.7154
0.4992
0.5401
0.5636
0.6509
0.4069
0.5295
0.6151
0.5177
0.5809
0.3904
0.5080
0.4606
0.5521
0.4964
0.5251
0.5213
0.5187
0.4221
0.4841
0.5815
0.3480
0.4021
0.4827
0.4086
0.5050
0.5491
0.6250
0.3666
0.5103
0.6244
0.3495
0.4328
0.5665
0.3668
0.3971
0.4794
0.5239
0.4419
0.5864
0.4718
0.4665
0.4247
0.4944
0.4587
0.5085
0.6320
0.5456
0.5283
0.5325
0.4386
0.4673
0.4028
0.5175
0.4804
0.4492
0.4139
0.4843
0.5251
0.4896
0.4999
0.4697
0.5609
0.6026
0.5990
0.5022
0.5173
0.5243
0.3945
0.5433
0.4455
0.4820
0.6304
0.4922
0.4524
0.6012
0.4617
0.5545
0.5153
0.4240
0.5375
0.4597
0.4862
0.5646
0.5219
0.4975
0.3923
0.6668
0.4999
0.6181
0.4265
0.4696
0.6766
0.4420
0.6698
0.5916
0.6210
0.5909
0.4971
0.6242
0.3990
0.4428
0.5937
0.5079
0.6814
0.6885
0.6608
0.6398
0.6300
0.5629
0.4734
0.4645
0.6774
0.4547
0.5033
0.5600
0.5672
0.5225
0.5047
0.5115
0.6548
0.3741
0.4907
0.4965
0.5634
0.5266
0.5184
0.5076
0.5852
0.5990
0.5532
0.5209
0.4359
0.5644
0.4416
0.6346
0.4808
0.6462
0.4427
0.5175
0.5030
0.7330
0.4342
0.5325
0.6247
0.4881
0.5577
0.5834
0.4744
0.4068
0.4918
0.4240
0.5191
0.5652
0.5346
0.4024
0.5716
0.4546
0.4452
0.5766
0.5252
0.5497
0.6472
0.5342
0.4264
0.5896
0.5361
0.5883
0.4493
0.5428
0.4683
0.4259
0.5879
0.4769
0.5328
0.5052
0.4955
0.4605
0.4019
0.6202
0.6317
0.5048
0.4777
0.5223
0.3735
0.4471
0.4072
0.4912
0.3732
0.5937
0.4725
0.5118
0.5021
0.5181
0.5932
0.4847
0.6026
0.4883
0.6138
0.5818
0.5027
0.4451
0.5148
0.4707
0.4526
0.4686
0.5498
0.6176
0.5578
0.6287
0.5489
0.5932
0.5243
0.5308
0.5077
0.4587
0.4843
0.4935
0.3543
0.5520
0.6165
0.4326
0.4605
0.5740
0.3772
0.5835
0.2892
0.5582
0.4356
0.5341
0.5668
0.4954
0.6072
0.5111
0.6139
0.4836
0.5743
0.4945
0.6065
0.4320
0.8543
0.5632
0.5171
0.4857
0.4688
0.4698
0.5570
0.4872
0.4907
0.4502
0.5440
0.4582
0.5136
0.5091
0.4700
0.4652
0.6016
0.4684
0.5020
0.4292
0.6449
0.4731
0.3633
0.5865
0.4698
0.5734
0.5649
0.4170
0.6515
0.5044
0.7312
0.6080
0.5083
0.4758
0.5370
0.4535
0.5165
0.5069
0.4485
0.4311
0.4962
0.5464
0.4645
0.4921
0.3929
0.5390
0.5305
0.4549
0.5350
0.5351
0.5160
0.3867
0.5766
0.4260
0.5634
0.4848
0.5081
0.7240
0.6245
0.6568
0.6043
0.5097
0.4690
0.4399
0.5354
0.5283
0.5207
0.4094
0.8141
0.5065
0.5644
0.4947
0.6638
0.6051
0.5011
0.2750
0.5481
0.5365
0.4354
0.4678
0.5221
0.5389
0.4682
0.3935
0.3927
0.3922
0.5839
0.4334
0.5698
0.5173
0.3533
0.7790
0.5409
0.4400
0.5470
0.4455
0.4651
0.4748
0.5380
0.4765
0.5132
0.5423
0.4726
0.5191
0.5739
0.4437
0.4942
0.5474
0.5807
0.7450
0.4898
0.4503
0.5099
0.5274
0.4828
0.5002
0.4097
0.5305
0.4939
0.5573
0.4346
0.4919
0.6400
0.5639
0.3579
0.4960
0.3690
0.5308
0.3791
0.3916
0.4444
0.6074
0.4936
0.3051
0.5073
0.6217
0.4637
0.4856
0.4729
0.6143
0.4148
0.5439
0.4807
0.6202
0.5945
0.5291
0.4841
0.5041
0.5533
0.5677
0.4738
0.5291
0.4721
0.4981
0.3008
0.4910
0.5384
0.5001
0.4865
0.5114
0.5021
0.5718
0.5248
0.5168
0.6615
0.5759
0.5414
0.4725
0.3839
0.3758
0.5834
0.3797
0.5053
0.5306
0.4604
0.4747
0.4231
0.6874
0.5371
0.5235
0.4328
0.6177
0.5407
0.6573
0.4604
0.4088
0.5066
0.4998
0.4054
0.4659
0.5678
0.4451
0.3876
0.5743
0.4947
0.6450
0.6092
0.3672
0.4691
0.4491
0.4177
0.5570
0.4295
0.5185
0.5507
0.4003
0.4612
0.4750
0.4261
0.4084
0.5403
0.4263
0.5437
0.4439
0.4750
0.5468
0.4512
0.3514
0.4677
0.5256
0.4614
0.4014
0.5593
0.4266
0.5305
0.5979
0.6383
0.3412
0.4112
0.5857
0.3814
0.4240
0.3938
0.4880
0.5378
0.5675
0.3430
0.3618
0.3694
0.4765
0.4749
0.4863
0.4591
0.4926
0.4498
0.6368
0.5475
0.4954
0.5690
0.4606
0.5177
0.7032
0.5209
0.5459
0.5336
0.5443
0.3232
0.5404
0.4835
0.6522
0.4680
0.4534
0.5275
0.5758
0.5524
0.5639
0.4477
0.4587
0.6050
0.4100
0.6333
0.6073
0.5489
0.5989
0.5905
0.6041
0.6444
0.4785
0.3709
0.4816
0.4668
0.4032
0.5488
0.5844
0.4530
0.4771
0.6010
0.5458
0.4861
0.4848
0.4824
0.4668
0.5420
0.5785
0.4185
0.5102
0.5118
0.4677
0.5789
0.3973
0.4298
0.4264
0.4230
0.5439
0.4228
0.5411
0.2840
0.4208
0.4662
0.4552
0.4629
0.5413
0.4430
0.5056
0.4664
0.6961
0.5196
0.5590
0.3905
0.4792
0.6330
0.5955
0.4801
0.4806
0.3957
0.5793
0.4656
0.5983
0.5546
0.5844
0.4939
0.4734
0.3832
0.5978
0.5343
0.4384
0.5880
0.4365
0.3418
0.6357
0.4591
0.4872
0.5045
0.5741
0.6386
0.4362
0.5171
0.4751
0.6614
0.5196
0.4756
0.4590
0.5704
0.5520
0.4986
0.5576
0.5011
0.2500
0.3753
0.5240
0.5333
0.5505
0.5025
0.5735
0.5049
0.5195
0.5941
0.3400
0.4794
0.4216
0.3938
0.3799
0.3882
0.4526
0.4066
0.6575
0.6155
0.5015
0.4588
0.4624
0.3828
0.4696
0.6441
0.5021
0.5008
0.5167
0.5962
0.5358
0.4456
0.6447
0.5235
0.5143
0.5024
0.5754
0.5745
0.4583
0.4525
0.5791
0.4290
0.4834
0.5227
0.3340
0.6457
0.5010
0.5465
0.5001
0.6110
0.5561
0.4623
0.5427
0.4777
0.5188
0.5300
0.6307
0.4810
0.4242
0.5410
0.4890
0.6625
0.5248
0.4951
0.4859
0.4994
0.4463
0.5340
0.4315
0.5340
0.5017
0.5051
0.5725
0.6179
0.6435
0.3886
0.5574
0.5456
0.4732
0.5260
0.5082
0.4820
0.5008
0.5314
0.5658
0.5309
0.4845
0.4481
0.4334
0.5063
0.4506
0.4814
0.6048
0.5440
0.5132
0.4715
0.5438
0.3813
0.5943
0.4718
0.4801
0.2817
0.5223
0.5400
0.5336
0.3988
0.5329
0.3566
0.5436
0.4804
0.5471
0.4263
0.4583
0.4134
0.4748
0.5211
0.5446
0.4741
0.4693
0.5402
0.4110
0.5933
0.3882
0.4020
0.5759
0.5375
0.4431
0.5206
0.5450
0.5931
0.4088
0.5181
0.4047
0.5160
0.4625
0.4510
0.5274
0.3761
0.5826
0.4360
0.5044
0.4889
0.5455
0.4691
0.3651
0.3696
0.4422
0.4849
0.5523
0.4787
0.5391
0.4508
0.6002
0.4584
0.5440
0.4730
0.4790
0.5142
0.5064
0.5587
0.5181
0.6466
0.3735
0.6552
0.5910
0.5118
0.3639
0.4467
0.5112
0.4802
0.5336
0.4570
0.5163
0.5139
0.4262
0.4765
0.4390
0.4616
0.4731
0.5451
0.5674
0.6118
0.5744
0.5930
0.4897
0.6056
0.4655
0.5165
0.5175
0.4799
0.5001
0.4182
0.6027
0.4807
0.5717
0.5137
0.5445
0.4272
0.4953
0.5358
0.3625
0.4812
0.5126
0.4941
0.4722
0.4788
0.4783
0.5323
0.5575
0.5491
0.6317
0.5467
0.5046
0.5668
0.4379
0.4359
0.5845
0.5534
0.5040
0.4747
0.5024
0.3882
0.5275
0.5574
0.4503
0.5777
0.7345
0.4055
0.5233
0.5459
0.5233
0.5647
0.4603
0.5309
0.6006
0.4538
0.5269
0.5014
0.4429
0.5551
0.4463
0.4913
0.5650
0.5695
0.6051
0.4542
0.4248
0.5263
0.5391
0.3754
0.4300
0.5956
0.4843
0.4829
0.5931
0.5684
0.5916
0.4783
0.5447
0.5688
0.4433
0.5298
0.5241
0.3865
0.5136
0.4672
0.5433
0.6103
0.5215
0.5984
0.4137
0.5244
0.5745
0.4137
0.4112
0.5136
0.6302
0.4652
0.4943
0.5477
0.4242
0.4741
0.6079
0.3850
0.3112
0.5475
0.6424
0.4758
0.5267
0.3531
0.4979
0.5293
0.5266
0.4303
0.4731
0.5027
0.5959
0.4921
0.5720
0.4853
0.5928
0.3393
0.5640
0.4856
0.5397
0.4840
0.5121
0.4220
0.5120
0.4054
0.4944
0.4221
0.4923
0.4738
0.3589
0.6201
0.4010
0.6058
0.3817
0.4910
0.5621
0.5301
0.5547
0.7148
0.5652
0.5344
0.5009
0.5662
0.5140
0.4499
0.4930
0.5820
0.5240
0.5670
0.3575
0.4986
0.4610
0.4971
0.3485
0.3815
0.4731
0.4212
0.4677
0.4945
0.5309
0.5475
0.4885
0.5691
0.4849
0.3435
0.3921
0.5558
0.5743
0.5151
0.4176
0.4404
0.5051
0.4079
0.6195
0.4114
0.4793
0.5591
0.5356
0.4236
0.4252
0.5135
0.6047
0.5827
0.4544
0.4634
0.5027
0.4542
0.4420
0.5336
0.5838
0.4885
0.6060
0.4250
0.3981
0.5203
0.3941
0.6058
0.4053
0.4881
0.6295
0.6125
0.7861
0.5292
0.4967
0.4018
0.3533
0.4532
0.5403
0.5606
0.4181
0.5095
0.4383
0.6153
0.4306
0.4963
0.5610
0.5590
0.4730
0.4723
0.5210
0.5856
0.5793
0.5955
0.4963
0.5908
0.6500
0.4747
0.4699
0.5101
0.4669
0.6934
0.5740
0.5236
0.5256
0.6361
0.4195
0.5531
0.4478
0.5096
0.5813
0.4825
0.4844
0.6061
0.5189
0.5253
0.4916
0.6001
0.5111
0.5431
0.4166
0.5051
0.5852
0.5372
0.5446
0.5670
0.5223
0.4840
0.5293
0.5380
0.4742
0.5759
0.4912
0.6047
0.5278
0.5257
0.4520
0.5584
0.5693
0.5042
0.3490
0.4850
0.4059
0.4298
0.5134
0.6118
0.4202
0.4474
0.6033
0.5268
0.5114
0.5751
0.4340
0.4928
0.5099
0.5601
0.6398
0.5526
0.4834
0.4386
0.5631
0.4617
0.5099
0.4884
0.4423
0.5130
0.4765
0.4902
0.4313
0.5771
0.5583
0.5417
0.5472
0.4756
0.5100
0.5179
0.4627
0.6381
0.4917
0.6009
0.4813
0.5617
0.5511
0.4273
0.5450
0.5466
0.5442
0.5379
0.5411
0.5207
0.5432
0.4351
0.4340
0.4295
0.5111
0.5118
0.4191
0.4415
0.3115
0.5185
0.4578
0.4724
0.5188
0.5225
0.6550
0.5482
0.4412
0.4713
0.5231
0.4915
0.4717
0.6801
0.5364
0.5932
0.5856
0.4767
0.4891
0.6501
0.5498
0.4351
0.5083
0.4801
0.4671
0.5166
0.5169
0.4884
0.3988
0.5802
0.4632
0.4908
0.4007
0.5116
0.5460
0.5031
0.4956
0.5479
0.5187
0.5882
0.4030
0.5229
0.4754
0.5142
0.4421
0.5500
0.5266
0.5305
0.5972
0.4267
0.5593
0.5868
0.6260
0.4943
0.5585
0.4967
0.5968
0.4712
0.3750
0.5269
0.4133
0.4495
0.5128
0.5665
0.5104
0.5562
0.5256
0.4727
0.3984
0.4209
0.4450
0.4450
0.4589
0.5122
0.4636
0.4470
0.5447
0.4539
0.4954
0.5075
0.4964
0.5724
0.5825
0.5080
0.4707
0.6681
0.4040
0.5545
0.5730
0.4409
0.6433
0.4907
0.5661
0.5453
0.3448
0.5250
0.6478
0.4466
0.4276
0.4740
0.5535
0.3023
0.4848
0.3305
0.5851
0.5752
0.5235
0.4191
0.5782
0.4556
0.4152
0.4709
0.6076
0.5929
0.4771
0.6188
0.5390
0.3696
0.2697
0.4513
0.3355
0.5297
0.5944
0.5469
0.5916
0.4796
0.5302
0.5055
0.6280
0.3333
0.5519
0.6287
0.5123
0.4494
0.3827
0.4883
0.4874
0.5794
0.5264
0.4603
0.5036
0.4460
0.3827
0.5771
0.4857
0.3877
0.3642
0.4782
0.6217
0.4781
0.5005
0.3126
0.5591
0.4320
0.4350
0.5137
0.3933
0.4094
0.4965
0.4424
0.4378
0.4901
0.5570
0.3444
0.5260
0.5541
0.4929
0.5824
0.5100
0.5067
0.5355
0.5877
0.5389
0.4534
0.4824
0.7111
0.5129
0.3989
0.5173
0.4406
0.5598
0.8344
0.5504
0.5692
0.5318
0.3628
0.6072
0.5407
0.4378
0.5526
0.5421
0.5043
0.4688
0.5480
0.4360
0.5465
0.4561
0.6041
0.3533
0.5150
0.3918
0.5354
0.5314
0.4942
0.6048
0.4885
0.4524
0.6506
0.4476
0.6033
0.5099
0.4666
0.4732
0.4577
0.4730
0.6422
0.5087
0.5043
0.4535
0.5720
0.6065
0.4216
0.5982
0.5356
0.4767
0.4968
0.4699
0.6305
0.6413
0.5269
0.5082
0.4589
0.5405
0.6552
0.5328
0.3226
0.5264
0.5096
0.5280
0.3336
0.3880
0.6612
0.5203
0.5934
0.5122
0.5900
0.5478
0.4724
0.5606
0.5941
0.5343
0.5191
0.4422
0.4658
0.5970
0.5515
0.5140
0.4247
0.4559
0.4882
0.5184
0.5309
0.4983
0.6503
0.4554
0.4528
0.5751
0.3297
0.4768
0.4538
0.4717
0.4667
0.7146
0.4465
0.3390
0.4868
0.5264
0.3593
0.5447
0.3645
0.5172
0.4829
0.5106
0.6240
0.6783
0.5834
0.4949
0.5486
0.4907
0.4683
0.4687
0.5726
0.4610
0.5155
0.5197
0.4680
0.4753
0.4578
0.6039
0.5274
0.5636
0.3425
0.4762
0.4403
0.4466
0.5281
0.3636
0.4991
0.4356
0.4784
0.5323
0.4338
0.4768
0.5707
0.5046
0.5609
0.6236
0.4671
0.5925
0.4572
0.5469
0.6322
0.6096
0.4290
0.5891
0.4215
0.5236
0.4784
0.5436
0.6035
0.6699
0.4875
0.4664
0.4374
0.3647
0.4249
0.5586
0.5701
0.4797
0.4638
0.3556
0.5088
0.5134
0.4653
0.4922
0.4888
0.5316
0.4095
0.5306
0.5331
0.4118
0.6073
0.5450
0.4943
0.4103
0.5827
0.4890
0.6294
0.3840
0.5387
0.4069
0.5131
0.5144
0.5517
0.4600
0.6446
0.5041
0.5822
0.5162
0.5279
0.4585
0.2834
0.3836
0.5026
0.4409
0.5481
0.4575
0.5828
0.4141
0.4154
0.4650
0.5692
0.3241
0.4676
0.4547
0.5390
0.5061
0.5411
0.6037
0.4759
0.4830
0.5217
0.4216
0.4353
0.4681
0.3378
0.4459
0.5402
0.6043
0.5107
0.5866
0.5195
0.5089
0.5177
0.5555
0.4679
0.3897
0.4350
0.4510
0.4461
0.4706
0.4244
0.4831
0.5546
0.3615
0.4953
0.5053
0.4178
0.3832
0.4802
0.3845
0.5259
0.4751
0.4867
0.5138
0.4753
0.4455
0.5264
0.4824
0.3832
0.5223
0.5719
0.5982
0.5412
0.5255
0.4126
0.3852
0.5908
0.5182
0.6279
0.5423
0.5937
0.4348
0.3947
0.4364
0.5835
0.3079
0.4765
0.4491
0.5516
0.5849
0.5696
0.3717
0.5409
0.5354
0.2197
0.5162
0.7128
0.5388
0.5536
0.4577
0.5235
0.5723
0.3591
0.4825
0.4866
0.2914
0.6010
0.4915
0.5323
0.6065
0.4288
0.4453
0.6186
0.5651
0.6082
0.4962
0.4860
0.3319
0.6481
0.4695
0.4501
0.4509
0.4097
0.3723
0.5059
0.4775
0.4836
0.4547
0.4232
0.3557
0.5178
0.3909
0.4533
0.3955
0.5050
0.5286
0.4803
0.4453
0.5028
0.3907
0.4753
0.5542
0.5533
0.3365
0.5827
0.6250
0.3980
0.3320
0.5444
0.5906
0.5751
0.5342
0.6661
0.4651
0.4914
0.4593
0.4442
0.4384
0.5984
0.5194
0.4373
0.4421
0.3365
0.4543
0.5215
0.5830
0.6428
0.6583
0.4572
0.5221
0.4863
0.4199
0.5542
0.5160
0.5125
0.4451
0.6625
0.5514
0.4450
0.4759
0.5591
0.4442
0.4906
0.6303
0.4317
0.5231
0.4143
0.4690
0.5193
0.5347
0.5031
0.4191
0.4338
0.6111
0.6037
0.5009
0.5784
0.6805
0.5071
0.5585
0.4253
0.5592
0.3816
0.4505
0.5082
0.3251
0.4751
0.4031
0.5532
0.4871
0.4888
0.5356
0.4015
0.6126
0.5375
0.4712
0.5162
0.5596
0.5271
0.5291
0.5258
0.5763
0.4820
0.5614
0.5315
0.6727
0.4683
0.2729
0.5051
0.3710
0.3569
0.5948
0.4503
0.6203
0.4317
0.6262
0.5686
0.5956
0.6249
0.5881
0.4547
0.4123
0.4351
0.5520
0.4205
0.4904
0.6081
0.3069
0.4421
0.4276
0.5417
0.5693
0.4974
0.6314
0.5835
0.6478
0.5289
0.4809
0.4785
0.4064
0.4801
0.5253
0.4524
0.4994
0.5729
0.6111
0.6334
0.5490
0.4057
0.5308
0.6329
0.3981
0.5402
0.5055
0.5476
0.4709
0.5999
0.5413
0.4496
0.4367
0.4740
0.5253
0.5807
0.4344
0.4767
0.5139
0.6088
0.6027
0.4884
0.4556
0.4623
0.4958
0.5233
0.4533
0.3795
0.5454
0.5335
0.5051
0.5463
0.6126
0.5545
0.6814
0.5228
0.5662
0.5326
0.4186
0.5184
0.4599
0.4716
0.3975
0.4772
0.6015
0.4030
0.5742
0.5433
0.4782
0.5804
0.5215
0.4758
0.4464
0.5611
0.5546
0.4901
0.4960
0.5419
0.4091
0.5331
0.5589
0.4927
0.5736
0.4930
0.4960
0.5674
0.5788
0.4028
0.4862
0.4874
0.5782
0.5057
0.5404
0.5308
0.5072
0.5361
0.5889
0.3488
0.4994
0.5466
0.5329
0.5998
0.5004
0.4124
0.4416
0.5441
0.4218
0.5661
0.5508
0.3649
0.3425
0.5782
0.4798
0.5433
0.5815
0.3871
0.5438
0.5339
0.5780
0.4768
0.4894
0.3663
0.3854
0.5618
0.4749
0.5733
0.4509
0.3821
0.5998
0.3587
0.4594
0.4558
0.4868
0.5011
0.5633
0.5825
0.6350
0.5183
0.5453
0.4950
0.5238
0.5391
0.6203
0.5580
0.4312
0.5299
0.5543
0.4987
0.4746
0.3862
0.4958
0.4778
0.3085
0.3711
0.5300
0.5938
0.5343
0.5981
0.5931
0.4976
0.4969
0.6296
0.5660
0.3796
0.3916
0.5805
0.5462
0.5848
0.4220
0.3747
0.6131
0.3534
0.5955
0.4957
0.6349
0.5591
0.4794
0.4593
0.5693
0.5682
0.5176
0.5826
0.4748
0.4041
0.5668
0.5399
0.6037
0.4606
0.6463
0.3858
0.5080
0.5401
0.4829
0.3797
0.6518
0.5685
0.4348
0.3408
0.3695
0.4130
0.5233
0.5082
0.5213
0.4194
0.5919
0.3964
0.4507
0.4531
0.4140
0.5237
0.5342
0.4636
0.4828
0.5212
0.4607
0.4914
0.5247
0.5130
0.5387
0.5524
0.5545
0.4426
0.4678
0.4317
0.5147
0.4940
0.3669
0.5058
0.5881
0.4921
0.5595
0.4986
0.4723
0.5031
0.5592
0.4773
0.6394
0.3946
0.4493
0.5092
0.3783
0.3874
0.5045
0.4318
0.5088
0.4263
0.4189
0.4374
0.5236
0.6038
0.5129
0.4100
0.5887
0.5933
0.5380
0.5420
0.5982
0.7798
0.6162
0.5530
0.5859
0.4149
0.4727
0.5387
0.5959
0.4739
0.5836
0.4034
0.5805
0.5222
0.4443
0.5476
0.4708
0.4488
0.5594
0.4216
0.5010
0.4320
0.5452
0.4888
0.4926
0.4751
0.5953
0.5587
0.6361
0.4962
0.6242
0.3497
0.5105
0.6404
0.3899
0.4277
0.5125
0.6126
0.3508
0.5809
0.3966
0.6103
0.4875
0.4926
0.5599
0.4370
0.5992
0.5394
0.4758
0.3819
0.4245
0.5721
0.5783
0.5286
0.4424
0.5426
0.3795
0.5192
0.5067
0.5233
0.4921
0.4408
0.5111
0.5931
0.4646
0.3641
0.5510
0.4724
0.4842
0.5463
0.5299
0.5548
0.4633
0.5863
0.3991
0.5516
0.5824
0.5537
0.4724
0.5290
0.4402
0.5131
0.6001
0.6025
0.5308
0.4534
0.4584
0.3746
0.5084
0.4543
0.6445
0.4888
0.5713
0.3750
0.5113
0.4459
0.5738
0.4971
0.5097
0.6445
0.5927
0.6219
0.4908
0.5113
0.4579
0.6376
0.5247
0.5085
0.4492
0.5157
0.5099
0.4601
0.4693
0.4238
0.4855
0.5041
0.3529
0.4784
0.4672
0.4238
0.4992
0.4630
0.5378
0.5126
0.5110
0.4769
0.5406
0.5579
0.4752
0.4806
0.5092
0.4878
0.4909
0.6137
0.6178
0.4277
0.5456
0.4502
0.5210
0.5500
0.5003
0.5790
0.5506
0.5305
0.5276
0.5240
0.5904
0.5747
0.4532
0.4248
0.5263
0.3378
0.4997
0.5710
0.6727
0.4567
0.5599
0.4950
0.3952
0.5500
0.5411
0.5417
0.6092
0.5480
0.4942
0.5508
0.4153
0.4574
0.5194
0.6084
0.4894
0.5815
0.4668
0.5780
0.4740
0.4750
0.4043
0.4242
0.5631
0.4917
0.5657
0.4260
0.5804
0.2437
0.4020
0.5033
0.4382
0.3962
0.6146
0.3698
0.4984
0.4257
0.5079
0.3670
0.4297
0.2908
0.4881
0.4720
0.4174
0.4369
0.5915
0.4967
0.4882
0.5005
0.4345
0.6305
0.4929
0.4973
0.5345
0.5445
0.4878
0.4513
0.5511
0.8052
0.4484
0.4224
0.4289
0.5887
0.4707
0.5157
0.4761
0.4782
0.4740
0.3986
0.3915
0.5404
0.3954
0.3511
0.5539
0.5874
0.5203
0.4885
0.4994
0.6231
0.4721
0.6270
0.5893
0.3775
0.6777
0.5511
0.5783
0.5508
0.5197
0.5367
0.4977
0.4562
0.5821
0.4689
0.5259
0.5049
0.3800
0.5300
0.6306
0.4493
0.6252
0.6004
0.4791
0.5015
0.6627
0.5284
0.4362
0.6394
0.5546
0.5087
0.4481
0.4441
0.4903
0.5612
0.5398
0.5823
0.5059
0.4227
0.6391
0.4105
0.3621
0.6176
0.5699
0.5358
0.4583
0.5760
0.4734
0.5464
0.5767
0.4865
0.7879
0.4770
0.4942
0.5324
0.3650
0.3537
0.4475
0.5020
0.4917
0.5748
0.4226
0.5521
0.4146
0.4399
0.5537
0.4897
0.4487
0.4697
0.5316
0.5137
0.4945
0.5860
0.4285
0.5025
0.5836
0.5046
0.4521
0.4489
0.5313
0.5219
0.5347
0.5838
0.3144
0.5738
0.4763
0.4162
0.4970
0.4722
0.5530
0.5522
0.4534
0.5225
0.5482
0.4149
0.4842
0.5147
0.5325
0.4704
0.4791
0.4472
0.6125
0.5871
0.5353
0.5293
0.4873
0.4658
0.5525
0.5396
0.5273
0.5434
0.4310
0.4377
0.4099
0.5394
0.4539
0.5647
0.5548
0.5698
0.5437
0.6491
0.4380
0.3916
0.4279
0.5171
0.6139
0.4777
0.4656
0.6342
0.5532
0.3160
0.5507
0.5365
0.5746
0.5926
0.5373
0.4140
0.4718
0.4418
0.5169
0.4485
0.5511
0.5855
0.4753
0.5800
0.4359
0.3002
0.4611
0.3898
0.3595
0.4651
0.5293
0.4597
0.5474
0.5091
0.4527
0.6372
0.5696
0.4413
0.5360
0.5401
0.4927
0.5654
0.4595
0.3954
0.4934
0.5974
0.5139
0.4087
0.4035
0.5567
0.6890
0.5472
0.4309
0.4748
0.6234
0.6143
0.4847
0.4875
0.3534
0.4824
0.5620
0.3795
0.4920
0.4372
0.4643
0.5651
0.5681
0.6395
0.4686
0.4207
0.5057
0.5490
0.5323
0.4014
0.6582
0.4735
0.3752
0.5536
0.4790
0.5284
0.6210
0.3926
0.5302
0.4135
0.6144
0.5576
0.5119
0.5471
0.4890
0.4380
0.5233
0.5990
0.5552
0.5006
0.5823
0.3842
0.6829
0.5155
0.6719
0.5117
0.5951
0.5252
0.4784
0.5252
0.4904
0.5774
0.5061
0.6030
0.3826
0.4858
0.6545
0.4499
0.6736
0.5787
0.4589
0.5307
0.5597
0.4789
0.5370
0.4401
0.4837
0.5366
0.5128
0.4125
0.5227
0.4848
0.4455
0.5403
0.5391
0.4499
0.3562
0.4842
0.4802
0.6681
0.5093
0.5183
0.5409
0.5454
0.5126
0.5420
0.3384
0.6133
0.6473
0.5075
0.5527
0.5051
0.5815
0.5396
0.3343
0.4690
0.3949
0.4341
0.5748
0.4215
0.5345
0.6253
0.6167
0.5076
0.5833
0.5195
0.5031
0.5501
0.4479
0.4633
0.6411
0.5506
0.4788
0.5350
0.3970
0.4923
0.4283
0.6187
0.4809
0.5418
0.5425
0.4742
0.5169
0.4787
0.4690
0.4325
0.5901
0.4913
0.6564
0.6319
0.3982
0.6261
0.5732
0.5458
0.5131
0.4646
0.4997
0.4861
0.6020
0.5493
0.3193
0.4682
0.6402
0.5164
0.5403
0.5356
0.5567
0.4046
0.5738
0.5103
0.2667
0.5652
0.5374
0.4536
0.5667
0.5480
0.4156
0.4647
0.4369
0.4571
0.4962
0.5328
0.4546
0.5136
0.4879
0.4243
0.4708
0.5182
0.6089
0.3702
0.5123
0.5329
0.4172
0.5683
0.5062
0.5224
0.5658
0.3675
0.4857
0.5640
0.4041
0.4203
0.4763
0.5767
0.4508
0.5409
0.5327
0.5165
0.5459
0.5844
0.6087
0.5197
0.5914
0.6348
0.4366
0.4865
0.5854
0.4854
0.4631
0.5242
0.4740
0.5264
0.4656
0.2065
0.4792
0.4159
0.4614
0.5603
0.3458
0.4375
0.5597
0.5058
0.4614
0.4065
0.4093
0.5726
0.4903
0.4388
0.4063
0.4829
0.3970
0.4345
0.5636
0.5243
0.5730
0.4415
0.5836
0.4969
0.6522
0.4904
0.5317
0.6216
0.4342
0.5065
0.4909
0.3486
0.4707
0.4961
0.6962
0.7148
0.4094
0.5222
0.5459
0.3731
0.5124
0.3935
0.4645
0.4870
0.4616
0.5482
0.3968
0.5282
0.6445
0.4583
0.4978
0.4612
0.5496
0.4873
0.5062
0.4957
0.5974
0.5322
0.6103
0.4483
0.6186
0.4723
0.5417
0.4126
0.3576
0.5112
0.5473
0.3902
0.5731
0.3959
0.5021
0.4804
0.4329
0.5887
0.5572
0.5058
0.5609
0.5229
0.5752
0.3323
0.4317
0.4875
0.5050
0.5664
0.4893
0.5449
0.4711
0.5074
0.4643
0.5260
0.5315
0.5032
0.5249
0.5474
0.5205
0.5530
0.4601
0.5673
0.4978
0.5076
0.6485
0.5274
0.4110
0.5927
0.5024
0.5497
0.4743
0.5602
0.5411
0.5327
0.5496
0.4801
0.5240
0.4770
0.4045
0.5662
0.5591
0.6355
0.5513
0.5331
0.5102
0.3423
0.3765
0.4481
0.4565
0.4539
0.6085
0.6596
0.4855
0.4408
0.5473
0.5832
0.5317
0.4644
0.4601
0.4862
0.5461
0.5198
0.6225
0.5125
0.4967
0.5493
0.4008
0.4812
0.5282
0.4013
0.5073
0.3525
0.3882
0.4447
0.6210
0.4795
0.5024
0.6349
0.4806
0.6511
0.5287
0.4702
0.5250
0.5328
0.3508
0.3363
0.5188
0.4666
0.6457
0.6935
0.4575
0.4504
0.5046
0.4785
0.5516
0.5268
0.3353
0.5982
0.3597
0.4249
0.6056
0.4141
0.5375
0.5289
0.4258
0.6648
0.4428
0.5088
0.5320
0.4649
0.4702
0.4381
0.5349
0.4913
0.4746
0.5242
0.5626
0.5334
0.5178
0.4148
0.4986
0.5136
0.6022
0.4675
0.5428
0.5862
0.3511
0.5761
0.5959
0.4229
0.6421
0.4779
0.5459
0.5146
0.5925
0.7836
0.4815
0.4913
0.4536
0.4658
0.5878
0.4736
0.5990
0.4601
0.5961
0.4683
0.3990
0.5142
0.5390
0.5239
0.4671
0.3629
0.4560
0.4897
0.6302
0.3849
0.5352
0.5223
0.5096
0.5665
0.5444
0.4724
0.6072
0.5254
0.5516
0.4747
0.4272
0.4643
0.4998
0.4802
0.4437
0.5926
0.5903
0.5831
0.5947
0.4828
0.4434
0.6350
0.5750
0.5696
0.5846
0.5840
0.5775
0.4090
0.3946
0.5120
0.5435
0.4860
0.4688
0.5646
0.5342
0.5363
0.4909
0.6576
0.6021
0.6996
0.3959
0.4464
0.5376
0.4541
0.5254
0.5763
0.4674
0.5626
0.6362
0.4731
0.6147
0.5077
0.6485
0.4126
0.5006
0.5851
0.2412
0.3849
0.5014
0.5926
0.5584
0.4844
0.6317
0.5080
0.5517
0.5547
0.4695
0.4847
0.5823
0.4398
0.5562
0.4457
0.4583
0.3682
0.5559
0.4892
0.4906
0.5268
0.5170
0.5395
0.6837
0.3882
0.5808
0.6035
0.5685
0.4194
0.3265
0.5087
0.6710
0.4814
0.4597
0.6438
0.4241
0.5811
0.5738
0.4508
0.4754
0.5338
0.5191
0.4952
0.5254
0.5746
0.5379
0.5390
0.5518
0.5300
0.4594
0.5023
0.4914
0.5584
0.4816
0.4644
0.4926
0.5497
0.4806
0.4437
0.5080
0.4907
0.5479
0.4322
0.4782
0.6011
0.5756
0.4837
0.5263
0.5521
0.5439
0.4577
0.6334
0.5815
0.5487
0.3914
0.6138
0.3709
0.5168
0.4697
0.5060
0.5753
0.4844
0.5844
0.4891
0.4533
0.4378
0.5846
0.5883
0.4536
0.5618
0.5987
0.4609
0.5216
0.4355
0.5957
0.4577
0.3672
0.5604
0.4655
0.4824
0.4531
0.4518
0.4216
0.3186
0.4273
0.5350
0.4919
0.4095
0.4663
0.2883
0.5961
0.5578
0.4524
0.5553
0.4394
0.4441
0.3402
0.4459
0.5853
0.3879
0.3327
0.5174
0.4150
0.5352
0.4759
0.4087
0.5052
0.4576
0.3723
0.4823
0.6137
0.6286
0.4036
0.5402
0.4858
0.4971
0.4755
0.5941
0.4665
0.4312
0.5620
0.4870
0.5895
0.4309
0.4347
0.4324
0.4761
0.4928
0.3960
0.5165
0.4964
0.4256
0.4348
0.5128
0.5043
0.4059
0.4399
0.4969
0.5882
0.4936
0.5944
0.5853
0.4688
0.5250
0.5355
0.6709
0.4543
0.5174
0.5409
0.5587
0.4949
0.5669
0.5073
0.4949
0.4760
0.6791
0.4624
0.3991
0.6430
0.4992
0.5239
0.4922
0.5024
0.4248
0.4262
0.4434
0.4924
0.4940
0.4945
0.4269
0.5224
0.3749
0.5859
0.4979
0.5307
0.4319
0.6794
0.5436
0.4286
0.4488
0.3285
0.5120
0.4538
0.5149
0.4342
0.5762
0.4996
0.4246
0.5043
0.5624
0.4233
0.4012
0.6463
0.5242
0.6721
0.4754
0.5836
0.5232
0.4477
0.3369
0.4354
0.4764
0.6056
0.5274
0.4686
0.5219
0.4272
0.5255
0.5608
0.4842
0.6391
0.5957
0.6916
0.4292
0.5346
0.4968
0.6222
0.5097
0.4858
0.3868
0.3868
0.6938
0.5249
0.3831
0.5079
0.4981
0.4146
0.4351
0.5511
0.5382
0.5970
0.5950
0.6212
0.5764
0.4324
0.4174
0.4452
0.5246
0.4720
0.5170
0.5311
0.4679
0.6208
0.6240
0.5961
0.4263
0.5430
0.4812
0.6024
0.4221
0.4338
0.4151
0.3857
0.6116
0.5494
0.5614
0.3293
0.4197
0.4373
0.5138
0.3832
0.5191
0.4711
0.5106
0.4737
0.5491
0.4442
0.4543
0.6757
0.4328
0.5664
0.5627
0.5660
0.5475
0.4593
0.5597
0.4126
0.4939
0.5881
0.4441
0.5077
0.4826
0.5077
0.4143
0.4929
0.6215
0.6570
0.5783
0.4694
0.4405
0.3806
0.5200
0.6095
0.5815
0.5238
0.5004
0.5825
0.5274
0.4752
0.4808
0.6624
0.5230
0.5248
0.4579
0.6128
0.3921
0.5387
0.5308
0.5385
0.4544
0.5078
0.5286
0.4953
0.5303
0.4376
0.5998
0.4106
0.4701
0.4961
0.3672
0.6875
0.4787
0.4660
0.5563
0.4993
0.3837
0.5471
0.4367
0.5280
0.5517
0.6216
0.4378
0.5133
0.5216
0.3556
0.4445
0.4623
0.6023
0.4687
0.5761
0.5898
0.4623
0.5230
0.5457
0.5252
0.5156
0.4939
0.3767
0.4244
0.5206
0.4565
0.4701
0.4229
0.2968
0.4536
0.4619
0.4614
0.4932
0.4440
0.4844
0.4844
0.6161
0.5343
0.5862
0.5635
0.4576
0.5983
0.4288
0.4878
0.5310
0.4016
0.4393
0.4487
0.5514
0.4797
0.6337
0.5245
0.4732
0.4986
0.4898
0.5364
0.5587
0.5982
0.5522
0.5069
0.5543
0.4920
0.4176
0.4607
0.4480
0.4188
0.5784
0.5319
0.4090
0.5732
0.5202
0.7312
0.4911
0.4983
0.5042
0.4825
0.4023
0.2854
0.2837
0.5106
0.5771
0.5548
0.5995
0.5477
0.4867
0.8274
0.5249
0.5315
0.4368
0.5128
0.4922
0.4885
0.4661
0.5956
0.6326
0.4777
0.5330
0.6084
0.4798
0.3854
0.5382
0.4828
0.5137
0.5809
0.4307
0.4864
0.5881
0.4555
0.4801
0.4539
0.4200
0.3462
0.5230
0.5605
0.5060
0.5020
0.4450
0.3882
0.5875
0.4789
0.5184
0.5605
0.4750
0.4496
0.5758
0.5674
0.5890
0.5161
0.5507
0.4946
0.4352
0.5047
0.2829
0.6264
0.5211
0.5627
0.5549
0.5473
0.5392
0.4726
0.4161
0.5017
0.5247
0.5754
0.5751
0.5446
0.4683
0.4859
0.6884
0.5105
0.4780
0.5234
0.5689
0.4186
0.4724
0.5470
0.2597
0.6116
0.4571
0.6510
0.4972
0.6298
0.5009
0.5604
0.5628
0.5394
0.5581
0.5105
0.4618
0.4676
0.7172
0.4718
0.4594
0.4844
0.4875
0.4911
0.6613
0.4660
0.5066
0.4470
0.5335
0.5454
0.4407
0.4695
0.4689
0.5783
0.4810
0.5371
0.4908
0.5448
0.6582
0.4199
0.5045
0.3978
0.6007
0.5825
0.5767
0.4965
0.4903
0.5677
0.5505
0.4533
0.3549
0.5415
0.5349
0.5513
0.4970
0.4172
0.5068
0.5154
0.4014
0.5446
0.4950
0.4425
0.5682
0.5690
0.2952
0.4805
0.6059
0.5776
0.5098
0.4645
0.5548
0.5212
0.4950
0.5870
0.5970
0.4338
0.5510
0.4615
0.5196
0.4574
0.5413
0.4468
0.5962
0.6016
0.5840
0.6022
0.3683
0.4851
0.6186
0.5239
0.6134
0.4874
0.5101
0.6170
0.5012
0.6150
0.4228
0.6003
0.5354
0.5083
0.4458
0.5639
0.4550
0.3686
0.5222
0.4574
0.5532
0.4695
0.4607
0.4686
0.4329
0.4202
0.4808
0.5064
0.5432
0.6835
0.5586
0.4400
0.4991
0.4367
0.5031
0.5546
0.4437
0.4800
0.6699
0.6338
0.5170
0.4120
0.4801
0.5195
0.4145
0.4410
0.5064
0.5743
0.5827
0.5625
0.4711
0.4214
0.6456
0.5585
0.4702
0.6405
0.3624
0.5146
0.5727
0.4704
0.5124
0.4768
0.6309
0.5449
0.3588
0.4664
0.5725
0.5833
0.6827
0.4273
0.3854
0.6055
0.5953
0.5415
0.5776
0.6439
0.5324
0.6420
0.5297
0.5150
0.5438
0.5751
0.4818
0.5917
0.5386
0.4819
0.4827
0.5634
0.5217
0.6009
0.4788
0.4087
0.5664
0.3681
0.5235
0.5058
0.3110
0.5688
0.5709
0.4506
0.5328
0.4892
0.4577
0.6703
0.4967
0.4960
0.4237
0.5667
0.4658
0.5313
0.3442
0.4946
0.6105
0.5509
0.5750
0.3206
0.6663
0.6323
0.5762
0.4656
0.5306
0.4650
0.3846
0.5906
0.3817
0.4381
0.4529
0.5118
0.4519
0.5336
0.5374
0.5313
0.4508
0.5537
0.3611
0.5707
0.5147
0.4588
0.5568
0.3860
0.4325
0.5181
0.4527
0.4862
0.4666
0.4788
0.3813
0.4785
0.3273
0.4089
0.5722
0.4955
0.4510
0.5016
0.4536
0.4505
0.5329
0.5456
0.6415
0.3767
0.4869
0.4814
0.4840
0.5803
0.4672
0.5352
0.5333
0.5647
0.4114
0.4490
0.5461
0.4576
0.5485
0.5687
0.5850
0.4225
0.4247
0.4355
0.4757
0.5565
0.5412
0.6293
0.4962
0.5435
0.3890
0.4715
0.4440
0.4886
0.5685
0.4767
0.4776
0.5541
0.5142
0.3679
0.4023
0.4666
0.6622
0.4893
0.6314
0.4439
0.5801
0.5038
0.5581
0.4494
0.4733
0.5380
0.6220
0.4609
0.5274
0.6023
0.5973
0.6481
0.2969
0.4497
0.5031
0.4725
0.4196
0.4300
0.5258
0.6867
0.7366
0.5871
0.4707
0.5472
0.3638
0.5615
0.5181
0.5093
0.4648
0.4079
0.6046
0.5441
0.5924
0.5448
0.3427
0.7540
0.4090
0.4366
0.7363
0.5299
0.3647
0.4152
0.4161
0.5300
0.3945
0.5176
0.4739
0.5289
0.5210
0.3884
0.4611
0.3752
0.6135
0.4901
0.5769
0.4026
0.5420
0.6190
0.5350
0.4778
0.4988
0.4591
0.5580
0.4957
0.4557
0.5528
0.4923
0.4771
0.5706
0.4301
0.3727
0.5711
0.4696
0.4891
0.4768
0.5121
0.6128
0.4277
0.4850
0.4621
0.5062
0.4786
0.5040
0.4916
0.6744
0.3918
0.5234
0.5980
0.5281
0.3876
0.5247
0.6625
0.4471
0.4837
0.4641
0.5325
0.6303
0.6816
0.4588
0.4701
0.5837
0.5293
0.5395
0.5036
0.4908
0.2180
0.4463
0.5913
0.4478
0.3025
0.3640
0.6356
0.5860
0.4683
0.5288
0.5439
0.4865
0.4592
0.4050
0.4843
0.5322
0.4791
0.7999
0.4934
0.4485
0.4773
0.5321
0.4367
0.4293
0.5366
0.5577
0.4907
0.4551
0.5566
0.4494
0.4331
0.4783
0.4187
0.5636
0.5070
0.6026
0.7591
0.4513
0.4484
0.6807
0.5103
0.4048
0.4406
0.5593
0.5920
0.4348
0.6609
0.5571
0.5977
0.5012
0.5504
0.5046
0.6027
0.5687
0.4632
0.5121
0.5741
0.4314
0.4314
0.5133
0.5268
0.4521
0.6215
0.4822
0.4642
0.3939
0.5674
0.4777
0.6303
0.4203
0.5989
0.5344
0.6179
0.6180
0.4610
0.7273
0.6365
0.4232
0.5148
0.5763
0.4859
0.4335
0.4682
0.5240
0.4690
0.3294
0.4675
0.4398
0.5586
0.3190
0.5274
0.6059
0.5864
0.5462
0.5483
0.5248
0.5353
0.4474
0.5625
0.3953
0.4452
0.5937
0.4783
0.5032
0.5425
0.5379
0.5144
0.4061
0.4961
0.4207
0.5715
0.5543
0.4891
0.4493
0.4005
0.5754
0.4966
0.4219
0.4806
0.4049
0.5377
0.5183
0.4820
0.4731
0.6074
0.5965
0.4048
0.4010
0.4550
0.4800
0.5568
0.4205
0.6375
0.4193
0.4890
0.4864
0.5485
0.5181
0.4475
0.2332
0.3982
0.5526
0.6187
0.5281
0.5324
0.4566
0.5275
0.4243
0.5105
0.4217
0.3715
0.5653
0.4262
0.4085
0.4225
0.4795
0.5813
0.4514
0.6022
0.3664
0.3808
0.5436
0.4964
0.4018
0.4419
0.4976
0.4829
0.5565
0.6447
0.3185
0.5478
0.4717
0.5190
0.4823
0.6371
0.4946
0.4688
0.5472
0.4439
0.6410
0.5368
0.5531
0.5167
0.6719
0.6763
0.4682
0.5679
0.4405
0.4739
0.6680
0.5773
0.6317
0.4399
0.4799
0.5359
0.5059
0.5149
0.5342
0.6383
0.5179
0.5505
0.3518
0.6431
0.5089
0.4387
0.5399
0.6720
0.4615
0.6577
0.4831
0.3214
0.5379
0.5651
0.4918
0.4277
0.2820
0.5392
0.4968
0.3757
0.5847
0.4697
0.5435
0.5346
0.5972
0.4461
0.5898
0.4744
0.4115
0.5414
0.4816
0.6356
0.6837
0.4465
0.5341
0.5295
0.4846
0.4553
0.5228
0.4928
0.5073
0.6072
0.6606
0.4875
0.5369
0.4148
0.4065
0.3948
0.5877
0.3230
0.5415
0.5550
0.4321
0.6808
0.5235
0.4297
0.3786
0.4504
0.4114
0.5948
0.5563
0.4796
0.3642
0.3671
0.5200
0.4991
0.5653
0.4919
0.7063
0.5069
0.5190
0.6978
0.4336
0.5428
0.4278
0.4640
0.4966
0.5033
0.5672
0.5606
0.5561
0.4246
0.5792
0.5756
0.4948
0.6206
0.3884
0.4790
0.4141
0.5597
0.5828
0.4048
0.7015
0.4005
0.4896
0.3975
0.4680
0.4655
0.4895
0.5023
0.4438
0.6834
0.5606
0.5591
0.5711
0.3976
0.6226
0.4326
0.4663
0.4800
0.5371
0.4994
0.3800
0.4873
0.5094
0.5284
0.4291
0.5278
0.4949
0.5411
0.4711
0.4812
0.5084
0.4881
0.4799
0.4017
0.4884
0.5550
0.4540
0.3523
0.4368
0.4497
0.5507
0.4836
0.5442
0.5282
0.5869
0.5100
0.4574
0.4185
0.4795
0.5909
0.5336
0.4258
0.4555
0.6227
0.4957
0.6150
0.6148
0.4376
0.6194
0.5087
0.5165
0.6187
0.4476
0.5606
0.4977
0.5883
0.5135
0.4139
0.5053
0.5470
0.5097
0.4192
0.5010
0.4601
0.5484
0.5447
0.3930
0.4964
0.5449
0.3721
0.6583
0.6270
0.2860
0.4879
0.4471
0.6099
0.4342
0.5223
0.6388
0.5108
0.5250
0.5714
0.4803
0.4037
0.5602
0.4958
0.4563
0.5180
0.5741
0.6684
0.4998
0.5263
0.5452
0.6087
0.5121
0.4532
0.6604
0.5411
0.4630
0.4171
0.3581
0.5321
0.5333
0.3623
0.5238
0.6258
0.5671
0.5937
0.4951
0.4400
0.6554
0.5471
0.4883
0.5175
0.4816
0.4772
0.4864
0.5252
0.4960
0.5713
0.4374
0.4111
0.5480
0.6201
0.3855
0.5004
0.6788
0.4695
0.3898
0.5799
0.5014
0.4557
0.4012
0.5644
0.4233
0.3781
0.5160
0.4424
0.5734
0.4933
0.5828
0.6324
0.5176
0.5516
0.4814
0.4999
0.4800
0.3770
0.5184
0.4696
0.5580
0.5418
0.5469
0.6580
0.6441
0.5017
0.4832
0.5281
0.5503
0.4670
0.6310
0.5076
0.4048
0.4604
0.4008
0.4866
0.5089
0.5060
0.4633
0.4444
0.5009
0.3833
0.5442
0.3558
0.5108
0.5070
0.5513
0.5016
0.4537
0.5260
0.6245
0.5025
0.5507
0.4843
0.5021
0.5210
0.5440
0.4765
0.4482
0.5451
0.5028
0.4456
0.3439
0.4302
0.3745
0.5738
0.4886
0.7174
0.4145
0.5679
0.5340
0.3471
0.5448
0.5587
0.4918
0.5468
0.5664
0.4773
0.5235
0.5868
0.5360
0.5668
0.6203
0.3589
0.4696
0.5752
0.5742
0.5280
0.4772
0.4943
0.4957
0.5080
0.2745
0.6552
0.5206
0.2930
0.4570
0.6467
0.4487
0.3529
0.5701
0.2886
0.5279
0.4725
0.4497
0.5819
0.4989
0.5410
0.6124
0.6010
0.5206
0.4667
0.5650
0.6577
0.5425
0.6841
0.4897
0.4649
0.6344
0.4815
0.5711
0.4401
0.5039
0.3550
0.4802
0.5119
0.4820
0.5107
0.5112
0.5362
0.5907
0.5199
0.4873
0.4727
0.5550
0.5476
0.6525
0.5174
0.4387
0.5261
0.5637
0.4547
0.5216
0.6108
0.5372
0.5625
0.4811
0.4209
0.5626
0.4163
0.6943
0.6083
0.4936
0.5583
0.4491
0.4810
0.6111
0.3880
0.4651
0.6511
0.3850
0.6565
0.4009
0.3912
0.3977
0.3990
0.5861
0.5536
0.5211
0.5058
0.4443
0.4602
0.6057
0.5435
0.5358
0.7086
0.5015
0.5304
0.4887
0.6220
0.5265
0.5192
0.4907
0.4616
0.5370
0.5527
0.5062
0.5199
0.5035
0.5606
0.3843
0.5908
0.4459
0.5254
0.5456
0.4999
0.4515
0.4785
0.3978
0.5218
0.5650
0.3709
0.6245
0.4846
0.4320
0.5362
0.4713
0.5966
0.6661
0.5730
0.6378
0.5018
0.4812
0.5040
0.4387
0.5143
0.5292
0.4936
0.5929
0.5287
0.5409
0.4874
0.4241
0.4853
0.5160
0.5248
0.4834
0.4996
0.4616
0.5252
0.4380
0.5453
0.5002
0.4815
0.4577
0.5063
0.4364
0.5204
0.4444
0.5047
0.4619
0.5372
0.6348
0.4893
0.5226
0.3860
0.4578
0.6226
0.4584
0.4085
0.4870
0.5648
0.5455
0.5031
0.4136
0.5648
0.4059
0.5053
0.6035
0.5659
0.5522
0.5677
0.4121
0.4877
0.5464
0.5008
0.4329
0.5017
0.6113
0.5613
0.4605
0.4892
0.4956
0.2554
0.4075
0.4729
0.5218
0.6463
0.6398
0.4291
0.6218
0.5793
0.5700
0.5323
0.6551
0.4153
0.6122
0.5554
0.5357
0.5515
0.6094
0.5405
0.5756
0.4756
0.4526
0.6218
0.6109
0.4528
0.5423
0.5566
0.5480
0.5767
0.5486
0.5337
0.5458
0.4823
0.6165
0.3966
0.4639
0.5153
0.5097
0.4521
0.4914
0.4975
0.5168
0.6109
0.5492
0.5269
0.4210
0.6482
0.3934
0.4792
0.5312
0.5379
0.4959
0.5323
0.5645
0.5724
0.5152
0.5139
0.3574
0.5282
0.4975
0.5357
0.4353
0.5752
0.4794
0.6023
0.5178
0.5316
0.4496
0.4240
0.4279
0.3751
0.4562
0.5154
0.4926
0.5359
0.2918
0.5076
0.5474
0.5582
0.4892
0.5013
0.7627
0.4885
0.3566
0.5189
0.4691
0.5725
0.5265
0.4336
0.5400
0.4853
0.4414
0.3880
0.5031
0.4638
0.3090
0.4413
0.4098
0.5995
0.5505
0.4671
0.5281
0.4435
0.5195
0.5429
0.4889
0.4760
0.5471
0.6536
0.4459
0.4789
0.4261
0.6607
0.5440
0.3643
0.4217
0.5204
0.4883
0.4713
0.6092
0.4599
0.5310
0.5827
0.5357
0.5075
0.4296
0.5456
0.6296
0.5719
0.3142
0.5638
0.4758
0.5649
0.6529
0.4971
0.3764
0.5395
0.4824
0.5096
0.4988
0.6244
0.4822
0.5037
0.5607
0.4871
0.5319
0.4132
0.4147
0.6375
0.4513
0.4575
0.5091
0.5394
0.4830
0.5821
0.6433
0.5214
0.4796
0.6397
0.5037
0.4811
0.5444
0.5938
0.6164
0.4442
0.5471
0.5289
0.5178
0.5805
0.5746
0.5100
0.3710
0.4824
0.5044
0.2827
0.4198
0.5886
0.5880
0.5093
0.5934
0.5258
0.6214
0.4941
0.4294
0.5951
0.5236
0.5597
0.6202
0.5519
0.4968
0.4323
0.5658
0.5393
0.4959
0.5004
0.4421
0.4981
0.5362
0.5170
0.6845
0.4568
0.4998
0.5684
0.5756
0.4761
0.5062
0.5050
0.5427
0.4750
0.5493
0.4770
0.3946
0.4939
0.4889
0.5283
0.5244
0.4053
0.3545
0.4830
0.4628
0.4643
0.3595
0.3945
0.6226
0.6561
0.5486
0.6277
0.4077
0.5170
0.5241
0.5766
0.5319
0.4963
0.5353
0.4371
0.4426
0.5639
0.4775
0.4676
0.4835
0.6030
0.2551
0.4075
0.5323
0.5850
0.5460
0.5387
0.4234
0.4694
0.5342
0.6094
0.5488
0.6370
0.3109
0.5833
0.4482
0.6277
0.4879
0.5314
0.6378
0.4293
0.5147
0.5252
0.5128
0.5056
0.5718
0.6848
0.4884
0.4612
0.4291
0.5119
0.5160
0.3962
0.4298
0.5102
0.5375
0.4584
0.4819
0.3883
0.4425
0.3624
0.5041
0.5372
0.4251
0.4553
0.4573
0.5825
0.5797
0.6451
0.5274
0.5247
0.5610
0.6185
0.4577
0.4856
0.4450
0.4431
0.5294
0.4162
0.4935
0.6135
0.4487
0.6632
0.5460
0.5133
0.4618
0.5293
0.5168
0.4195
0.4404
0.5195
0.5408
0.5406
0.5426
0.5382
0.4766
0.5371
0.4513
0.4647
0.4451
0.5991
0.3908
0.5722
0.5298
0.5040
0.4628
0.4769
0.4599
0.4574
0.4374
0.5045
0.6218
0.4334
0.5296
0.5932
0.6096
0.5306
0.5110
0.5194
0.4709
0.4196
0.5391
0.5112
0.4846
0.5299
0.5279
0.4524
0.4961
0.4711
0.4782
0.4351
0.6794
0.4727
0.5267
0.4590
0.6464
0.6223
0.6198
0.5565
0.4684
0.4623
0.5007
0.5023
0.5167
0.5218
0.2718
0.4665
0.5478
0.4985
0.5764
0.6184
0.4979
0.4499
0.5783
0.4540
0.5824
0.6670
0.5335
0.4425
0.6098
0.5994
0.4457
0.5957
0.4805
0.5978
0.5878
0.5199
0.5163
0.4559
0.4680
0.5258
0.4675
0.4414
0.6462
0.4811
0.5455
0.4173
0.5105
0.3287
0.5003
0.5201
0.5457
0.6718
0.6119
0.3875
0.4871
0.4819
0.2840
0.5165
0.4411
0.4711
0.5302
0.5397
0.5901
0.6330
0.5373
0.4175
0.6516
0.4839
0.4529
0.6446
0.4312
0.6172
0.4724
0.5357
0.4390
0.3604
0.4943
0.4619
0.4944
0.3851
0.5394
0.4441
0.3487
0.5972
0.5886
0.5331
0.4748
0.3783
0.5177
0.3754
0.5588
0.5379
0.6174
0.5914
0.5059
0.5256
0.5811
0.6767
0.5838
0.5051
0.5450
0.4349
0.4795
0.5157
0.7021
0.5421
0.5367
0.5481
0.3456
0.4012
0.4441
0.4629
0.4949
0.6396
0.3871
0.3332
0.5166
0.4517
0.5196
0.5249
0.5539
0.5403
0.3759
0.6359
0.5757
0.4608
0.4195
0.5147
0.4867
0.4898
0.4447
0.5245
0.5194
0.4681
0.3770
0.5844
0.4962
0.4961
0.4519
0.4829
0.5938
0.5105
0.5311
0.5231
0.5794
0.4902
0.5022
0.4755
0.4733
0.4044
0.5357
0.3525
0.4808
0.4145
0.6132
0.5317
0.6339
0.5599
0.5671
0.5515
0.6594
0.5403
0.6225
0.5397
0.5396
0.7061
0.4235
0.4219
0.5310
0.5960
0.4806
0.3564
0.6018
0.4608
0.4110
0.5113
0.5467
0.5352
0.3127
0.4080
0.5539
0.5371
0.5298
0.4770
0.3567
0.5463
0.4898
0.5511
0.5653
0.5410
0.4938
0.5556
0.5471
0.5886
0.5293
0.5508
0.4713
0.4526
0.5488
0.5111
0.4554
0.4889
0.5607
0.5482
0.6839
0.4222
0.4662
0.4453
0.4938
0.5460
0.5378
0.4855
0.5948
0.4857
0.5514
0.5860
0.3408
0.5505
0.4993
0.5332
0.5018
0.5183
0.4159
0.5438
0.5196
0.3952
0.4092
0.5748
0.4717
0.4488
0.6176
0.5095
0.5343
0.5140
0.6378
0.4879
0.6355
0.3913
0.5190
0.4552
0.4551
0.5407
0.5284
0.4629
0.5087
0.5255
0.5119
0.4843
0.4804
0.4724
0.4787
0.5035
0.5622
0.4927
0.5958
0.6884
0.5755
0.4693
0.5007
0.5536
0.5180
0.4159
0.4591
0.4562
0.5231
0.5514
0.5731
0.5029
0.5466
0.5061
0.5061
0.4728
0.5410
0.5733
0.3422
0.5275
0.4885
0.4736
0.5685
0.6530
0.5007
0.6600
0.5012
0.4709
0.3928
0.4492
0.4466
0.5608
0.3864
0.5393
0.4514
0.4118
0.5120
0.5804
0.4639
0.6238
0.5230
0.5149
0.6409
0.3373
0.5480
0.5447
0.6298
0.5439
0.6739
0.5086
0.4831
0.6307
0.4359
0.4391
0.5026
0.5276
0.5527
0.6070
0.6025
0.5338
0.4986
0.4735
0.5928
0.5250
0.3823
0.5720
0.4241
0.4950
0.3314
0.4467
0.5156
0.4222
0.5941
0.6494
0.5712
0.4812
0.4987
0.5128
0.5749
0.3858
0.5473
0.5953
0.3983
0.6185
0.5019
0.6665
0.5336
0.5106
0.5033
0.4629
0.5244
0.3611
0.5245
0.5008
0.4626
0.5127
0.4335
0.5443
0.5741
0.5367
0.5945
0.4325
0.3530
0.5692
0.4877
0.5503
0.4034
0.4952
0.4043
0.5036
0.5146
0.5204
0.4086
0.4406
0.4708
0.5905
0.5181
0.4932
0.5046
0.5931
0.5131
0.3842
0.5026
0.5244
0.4347
0.5314
0.3961
0.4640
0.3724
0.5523
0.5673
0.6019
0.4319
0.5953
0.4696
0.5123
0.5407
0.4643
0.4314
0.4760
0.5003
0.4842
0.4482
0.5002
0.4556
0.5808
0.4793
0.3665
0.5321
0.4732
0.5161
0.6488
0.6720
0.6240
0.5328
0.5562
0.4246
0.5020
0.6557
0.4509
0.5458
0.4689
0.5685
0.5107
0.5728
0.4537
0.5833
0.4255
0.3957
0.5720
0.5292
0.4170
0.3853
0.5426
0.5106
0.4116
0.4766
0.4632
0.5509
0.4017
0.4885
0.5683
0.3866
0.5190
0.5420
0.3534
0.5329
0.4819
0.5153
0.5696
0.4658
0.6156
0.6328
0.3693
0.4846
0.4663
0.5885
0.2812
0.5124
0.5230
0.5346
0.6116
0.5604
0.5047
0.5332
0.5418
0.5524
0.4358
0.3282
0.5681
0.5207
0.4973
0.4744
0.4195
0.4699
0.5307
0.5143
0.4891
0.3699
0.3981
0.6434
0.6489
0.5290
0.4410
0.5992
0.4061
0.5520
0.6004
0.4054
0.5740
0.5817
0.5521
0.4120
0.6980
0.4968
0.4716
0.4776
0.5066
0.4889
0.4934
0.5405
0.5190
0.5397
0.4278
0.4974
0.4229
0.5580
0.4853
0.5360
0.4680
0.5782
0.4660
0.5486
0.6026
0.4474
0.5053
0.4887
0.5150
0.4056
0.5312
0.5327
0.4855
0.4638
0.5907
0.4772
0.4003
0.5743
0.5852
0.5861
0.5797
0.5804
0.5621
0.4782
0.4475
0.5803
0.5198
0.5169
0.4119
0.5868
0.4713
0.5305
0.6290
0.5729
0.5237
0.4528
0.5154
0.5655
0.5385
0.5325
0.5172
0.6351
0.5695
0.4473
0.4586
0.5197
0.4608
0.4448
0.4786
0.5421
0.5641
0.4676
0.4385
0.4392
0.3721
0.5983
0.4654
0.4877
0.5337
0.4351
0.4236
0.4114
0.5364
0.4566
0.5515
0.3553
0.6138
0.4878
0.5595
0.5764
0.5545
0.5696
0.4729
0.4460
0.4288
0.5302
0.5087
0.5252
0.4666
0.5506
0.4926
0.4300
0.5572
0.6260
0.5746
0.5791
0.4706
0.4975
0.4537
0.5221
0.4843
0.4945
0.4880
0.4607
0.5025
0.7156
0.3456
0.5845
0.4680
0.5957
0.4266
0.4306
0.4405
0.4445
0.3330
0.5129
0.5658
0.4621
0.4530
0.4641
0.5504
0.4783
0.5207
0.5759
0.5326
0.4552
0.6641
0.5382
0.5133
0.5703
0.4432
0.5622
0.5384
0.5684
0.5771
0.5347
0.5969
0.4017
0.5312
0.3917
0.5249
0.5563
0.4467
0.6006
0.6076
0.5308
0.6381
0.3878
0.4801
0.5086
0.5189
0.4659
0.4992
0.5574
0.5751
0.4960
0.6185
0.4017
0.5372
0.4930
0.4889
0.5635
0.4421
0.5485
0.4896
0.4208
0.5323
0.5293
0.4507
0.5025
0.4935
0.5378
0.6914
0.5069
0.5883
0.4616
0.4200
0.5102
0.4584
0.3753
0.4569
0.5069
0.5585
0.6027
0.7622
0.2847
0.5166
0.5733
0.5158
0.3511
0.5074
0.4323
0.6708
0.4492
0.3998
0.3892
0.5928
0.4989
0.5106
0.5360
0.5439
0.4772
0.5118
0.3748
0.5679
0.5590
0.6977
0.4010
0.4694
0.5855
0.4908
0.4258
0.3963
0.6516
0.4370
0.4850
0.4272
0.5613
0.5706
0.4851
0.5738
0.6472
0.5809
0.6418
0.5556
0.4750
0.4974
0.5193
0.6122
0.4690
0.4636
0.5625
0.5128
0.4978
0.6408
0.5484
0.5883
0.2638
0.3895
0.6219
0.6168
0.4682
0.5918
0.6524
0.4493
0.4968
0.5570
0.6405
0.4976
0.4908
0.4573
0.6386
0.6636
0.4484
0.5237
0.5070
0.4769
0.3974
0.4796
0.4985
0.5376
0.5363
0.2771
0.5259
0.5197
0.5860
0.3915
0.6413
0.4922
0.4696
0.3909
0.5016
0.5060
0.4759
0.4728
0.4232
0.4291
0.4991
0.5261
0.5415
0.4528
0.5433
0.4254
0.4254
0.4627
0.5203
0.5033
0.5513
0.4755
0.6335
0.5804
0.4783
0.5844
0.5182
0.4146
0.5267
0.4827
0.5973
0.6119
0.3971
0.5719
0.5158
0.5000
0.4607
0.5943
0.5160
0.4817
0.5315
0.5818
0.5104
0.5453
0.4767
0.5931
0.5496
0.5884
0.4973
0.5764
0.5948
0.5128
0.5774
0.4571
0.5265
0.5191
0.4765
0.5474
0.5233
0.3892
0.4764
0.6424
0.4814
0.5180
0.4210
0.5399
0.5078
0.4508
0.5896
0.4274
0.4721
0.4862
0.6032
0.6141
0.5386
0.4211
0.4851
0.4981
0.5136
0.5483
0.4511
0.4817
0.4675
0.3120
0.6033
0.6263
0.5117
0.4779
0.5706
0.4544
0.4710
0.5055
0.5562
0.5711
0.4811
0.4818
0.3768
0.3545
0.4800
0.5967
0.5380
0.4569
0.5073
0.3474
0.4250
0.4396
0.5996
0.4404
0.4808
0.5666
0.5811
0.4166
0.4960
0.5872
0.6410
0.2968
0.3775
0.7286
0.4969
0.5077
0.4564
0.5905
0.5185
0.6196
0.5491
0.5647
0.5549
0.4388
0.4603
0.5692
0.5109
0.4043
0.5303
0.5672
0.4869
0.5191
0.5109
0.4380
0.5981
0.4552
0.5531
0.4449
0.4515
0.3975
0.4298
0.5208
0.4934
0.5315
0.5317
0.4224
0.6308
0.5038
0.4931
0.4798
0.5129
0.5022
0.3217
0.5423
0.4175
0.4692
0.5016
0.6109
0.4652
0.6648
0.6706
0.3711
0.4273
0.4157
0.4522
0.3616
0.5384
0.4351
0.6472
0.6280
0.5141
0.4410
0.2767
0.4179
0.3119
0.5437
0.5103
0.4560
0.5967
0.5361
0.4591
0.5751
0.5449
0.5564
0.5600
0.4985
0.5456
0.5181
0.5847
0.5102
0.4661
0.5646
0.4452
0.3722
0.4462
0.5365
0.5341
0.4450
0.4864
0.4696
0.3712
0.4278
0.5798
0.6850
0.5145
0.4312
0.5444
0.5246
0.5929
0.5327
0.4535
0.5341
0.5386
0.3993
0.4754
0.3801
0.3855
0.6589
0.5361
0.4325
0.5712
0.4533
0.4649
0.5562
0.6362
0.5796
0.5491
0.4732
0.6745
0.5064
0.6322
0.5218
0.4808
0.4311
0.5783
0.5176
0.6705
0.4951
0.4458
0.3892
0.4871
0.5439
0.6738
0.5292
0.3404
0.3755
0.4846
0.4866
0.4619
0.5552
0.3963
0.5862
0.5415
0.3814
0.5509
0.4047
0.4349
0.5595
0.4988
0.3015
0.4999
0.5628
0.4559
0.4386
0.3707
0.5891
0.3686
0.4533
0.5495
0.5183
0.5074
0.5395
0.4371
0.5797
0.6169
0.4990
0.5537
0.5683
0.8288
0.4850
0.4462
0.4524
0.5137
0.4596
0.5560
0.4439
0.4574
0.4584
0.4456
0.4867
0.6165
0.5120
0.4706
0.3522
0.4965
0.4979
0.6401
0.5866
0.5702
0.7060
0.5151
0.4278
0.6312
0.5240
0.5626
0.4856
0.5104
0.4093
0.4224
0.5612
0.7151
0.4212
0.3907
0.4667
0.4498
0.4851
0.5260
0.4022
0.5055
0.3684
0.4356
0.5506
0.6026
0.5599
0.6283
0.4764
0.6006
0.3847
0.4958
0.3655
0.4148
0.5721
0.6055
0.5518
0.4783
0.4819
0.4887
0.5043
0.3818
0.6247
0.4208
0.4685
0.5205
0.4732
0.5398
0.4785
0.4332
0.5388
0.5125
0.4972
0.3547
0.4646
0.3707
0.5023
0.3987
0.4933
0.5550
0.4700
0.6669
0.5392
0.6944
0.4521
0.4820
0.3758
0.3925
0.5542
0.4738
0.4501
0.3948
0.5679
0.6609
0.5136
0.5531
0.5839
0.4755
0.3719
0.4915
0.5229
0.4746
0.5680
0.5481
0.5485
0.5476
0.5113
0.4612
0.5647
0.6065
0.4762
0.3913
0.5176
0.4678
0.4736
0.4876
0.5031
0.4434
0.5106
0.5269
0.4874
0.4675
0.4556
0.4003
0.4406
0.5106
0.4405
0.6254
0.5412
0.5725
0.4480
0.4341
0.6308
0.5879
0.4949
0.5455
0.4551
0.4374
0.4275
0.5089
0.5728
0.5954
0.4601
0.4312
0.6093
0.3781
0.6997
0.6267
0.4717
0.4061
0.5026
0.4784
0.5902
0.4783
0.4761
0.5953
0.3582
0.6442
0.5306
0.5695
0.4840
0.3756
0.4011
0.5329
0.5286
0.5420
0.4582
0.4286
0.4113
0.5222
0.5330
0.5342
0.5284
0.5871
0.5512
0.4897
0.6471
0.4525
0.6479
0.4579
0.4799
0.6478
0.3334
0.5269
0.5112
0.4700
0.5932
0.3942
0.5875
0.4959
0.5078
0.4457
0.4037
0.4046
0.5040
0.5488
0.4537
0.4677
0.5335
0.4466
0.3390
0.5879
0.4510
0.5579
0.5092
0.5892
0.5515
0.5417
0.4322
0.5512
0.4362
0.3855
0.5058
0.4601
0.5135
0.5016
0.6031
0.5675
0.5696
0.4552
0.4958
0.3643
0.5599
0.4029
0.4339
0.4120
0.5444
0.6021
0.5266
0.6584
0.4546
0.5225
0.6215
0.5174
0.4145
0.4236
0.4408
0.5509
0.4912
0.5462
0.6035
0.5237
0.5607
0.6222
0.3906
0.5844
0.5726
0.5306
0.6105
0.5133
0.4472
0.5773
0.6233
0.5474
0.5541
0.6562
0.3887
0.5439
0.6107
0.5651
0.4991
0.4387
0.4229
0.4534
0.6568
0.5477
0.5480
0.5272
0.4624
0.4322
0.5607
0.4287
0.5395
0.5231
0.3895
0.4199
0.3514
0.4970
0.4629
0.5645
0.5450
0.5040
0.6008
0.5338
0.5785
0.5140
0.4655
0.5542
0.5318
0.4976
0.5257
0.5255
0.5247
0.5033
0.5971
0.4897
0.4832
0.5468
0.6195
0.3977
0.4508
0.5928
0.5289
0.5069
0.4752
0.4592
0.6552
0.5527
0.4657
0.5257
0.4903
0.4140
0.5039
0.4893
0.4674
0.5069
0.5123
0.3310
0.4773
0.5844
0.5963
0.4858
0.4681
0.5395
0.4858
0.5043
0.2409
0.4468
0.6038
0.4818
0.4478
0.6414
0.5577
0.4865
0.5529
0.4873
0.3634
0.5374
0.5725
0.5270
0.3454
0.5618
0.3397
0.6027
0.3990
0.5932
0.5375
0.4973
0.5858
0.4104
0.5206
0.5700
0.4450
0.3345
0.5210
0.5014
0.4571
0.4505
0.5801
0.6189
0.5208
0.5188
0.5003
0.5374
0.3391
0.4646
0.6495
0.4473
0.5306
0.5904
0.4637
0.4456
0.3795
0.5415
0.5461
0.4242
0.5002
0.4786
0.4838
0.5857
0.5288
0.4877
0.5499
0.4843
0.4360
0.4597
0.3771
0.4852
0.5118
0.5181
0.5513
0.4696
0.4507
0.4884
0.4229
0.5692
0.3846
0.4982
0.6786
0.5076
0.5446
0.5489
0.4902
0.5203
0.5702
0.4603
0.6133
0.4234
0.3841
0.4673
0.5029
0.5486
0.5078
0.5378
0.4064
0.6654
0.4851
0.5260
0.4573
0.5508
0.4239
0.5228
0.6170
0.3501
0.5734
0.4978
0.4421
0.5616
0.4152
0.4585
0.5054
0.4851
0.5472
0.5104
0.5407
0.4248
0.5558
0.4264
0.5682
0.6033
0.3942
0.3490
0.4309
0.4723
0.4758
0.6045
0.5185
0.5663
0.5798
0.5561
0.5394
0.4313
0.4514
0.5595
0.4410
0.5771
0.5808
0.6553
0.5909
0.4494
0.3844
0.5241
0.5516
0.5149
0.4890
0.5119
0.3562
0.5076
0.4860
0.4614
0.4413
0.4713
0.6196
0.5226
0.3699
0.5998
0.5137
0.4606
0.3539
0.4448
0.3298
0.5891
0.5421
0.5322
0.6153
0.4784
0.4452
0.4265
0.4525
0.4963
0.5210
0.5022
0.5290
0.5102
0.5783
0.4728
0.4493
0.4666
0.8165
0.4873
0.5765
0.3974
0.4716
0.5592
0.4486
0.5464
0.4881
0.4621
0.5164
0.4198
0.4146
0.4373
0.4359
0.5014
0.5182
0.4781
0.5525
0.5065
0.5308
0.5838
0.5760
0.5171
0.6196
0.4629
0.5483
0.5399
0.6308
0.5307
0.5710
0.6265
0.4490
0.4707
0.3927
0.5002
0.3592
0.4848
0.5615
0.4808
0.3780
0.4020
0.5284
0.4659
0.4120
0.4312
0.4864
0.4651
0.5347
0.5310
0.4612
0.5209
0.4761
0.5119
0.5054
0.4060
0.4464
0.5066
0.5661
0.4876
0.5250
0.4174
0.5156
0.4549
0.4460
0.5087
0.5730
0.4479
0.5590
0.5784
0.5713
0.5737
0.3828
0.6469
0.5200
0.5572
0.5217
0.6154
0.5687
0.4406
0.6175
0.3002
0.3570
0.4354
0.3699
0.5772
0.4245
0.5199
0.4691
0.6020
0.4022
0.4555
0.4274
0.4805
0.5201
0.4241
0.3935
0.5786
0.5551
0.4745
0.3436
0.4949
0.4523
0.4593
0.3918
0.5177
0.5400
0.4890
0.5955
0.3798
0.4658
0.3405
0.4598
0.4668
0.6071
0.5440
0.4329
0.5735
0.4935
0.5276
0.5565
0.5446
0.3575
0.4793
0.5098
0.5176
0.5900
0.4754
0.5423
0.5892
0.5255
0.4248
0.5024
0.5043
0.4790
0.4960
0.5710
0.3662
0.4987
0.4745
0.4927
0.5246
0.6444
0.4894
0.4631
0.5757
0.5242
0.6006
0.5950
0.6299
0.5523
0.5117
0.5689
0.5738
0.4922
0.5608
0.5566
0.3617
0.5333
0.5012
0.5334
0.4815
0.6232
0.3874
0.4956
0.5862
0.4954
0.4457
0.5552
0.4823
0.4590
0.5845
0.5569
0.4740
0.4731
0.4358
0.6124
0.3593
0.5279
0.5528
0.3764
0.5259
0.5904
0.5334
0.6455
0.4919
0.5463
0.5507
0.5061
0.5623
0.5775
0.6150
0.4797
0.6813
0.5034
0.5745
0.5410
0.4633
0.5023
0.4210
0.4853
0.4201
0.5439
0.4837
0.4557
0.5332
0.4471
0.4096
0.5448
0.6069
0.5129
0.5594
0.4737
0.3600
0.3765
0.4971
0.5450
0.5624
0.5613
0.5390
0.5848
0.3933
0.4833
0.6315
0.6190
0.5484
0.4077
0.4657
0.5149
0.5580
0.5846
0.5662
0.4755
0.5778
0.4924
0.3597
0.5573
0.5624
0.5203
0.4399
0.5508
0.5259
0.5651
0.5939
0.5333
0.6041
0.5341
0.5583
0.4315
0.4747
0.5170
0.4791
0.6032
0.5163
0.5403
0.5285
0.5475
0.5591
0.5575
0.6241
0.5166
0.3756
0.5570
0.6661
0.5124
0.4062
0.5114
0.5227
0.3859
0.3825
0.4867
0.6967
0.4747
0.4676
0.5097
0.5373
0.4127
0.5197
0.5150
0.5639
0.4811
0.6957
0.6030
0.4369
0.5786
0.5357
0.4965
0.5636
0.6648
0.4300
0.4462
0.5252
0.5863
0.5473
0.5545
0.5425
0.6072
0.5275
0.4791
0.3983
0.5017
0.4371
0.5071
0.4723
0.5417
0.4473
0.5009
0.4757
0.4309
0.4621
0.5258
0.4356
0.5773
0.4562
0.5467
0.5598
0.4514
0.6073
0.4672
0.5021
0.4150
0.4301
0.4082
0.5136
0.4841
0.4531
0.5633
0.5933
0.5010
0.4734
0.5680
0.5939
0.5328
0.3871
0.5386
0.4220
0.4190
0.4215
0.5361
0.4698
0.4710
0.4980
0.4377
0.4943
0.5365
0.4817
0.4677
0.4030
0.4355
0.5369
0.6183
0.5849
0.5555
0.4895
0.4828
0.3706
0.4132
0.5213
0.7174
0.4949
0.5061
0.4872
0.3458
0.5787
0.4916
0.4502
0.4539
0.5878
0.3880
0.5829
0.4420
0.5912
0.5128
0.5026
0.5086
0.4907
0.5868
0.6002
0.5827
0.4080
0.3160
0.5038
0.4278
0.4657
0.5680
0.5615
0.3823
0.4390
0.6482
0.4828
0.6641
0.5321
0.5547
0.4428
0.4154
0.5084
0.4390
0.5200
0.6108
0.5217
0.5278
0.6082
0.5479
0.4805
0.4635
0.3829
0.4994
0.6341
0.5752
0.5044
0.5558
0.3784
0.4140
0.3711
0.5200
0.6461
0.5062
0.4340
0.6245
0.6481
0.5472
0.4466
0.4418
0.4567
0.5618
0.5355
0.5558
0.5236
0.5068
0.5510
0.4387
0.5456
0.5439
0.4592
0.4257
0.5043
0.5964
0.4711
0.6016
0.5137
0.5307
0.4858
0.5064
0.5965
0.6050
0.3979
0.6167
0.6521
0.5702
0.4702
0.5355
0.5549
0.4794
0.4148
0.6075
0.3340
0.6428
0.5147
0.4642
0.4683
0.5876
0.6012
0.5852
0.5435
0.5893
0.4296
0.4062
0.4320
0.5932
0.3875
0.5579
0.4508
0.5232
0.4825
0.6558
0.4513
0.4327
0.4699
0.3932
0.4981
0.6439
0.5770
0.6307
0.5895
0.5621
0.5586
0.4527
0.4225
0.4418
0.4742
0.6226
0.3724
0.5743
0.4826
0.7598
0.4880
0.3813
0.4941
0.5148
0.5249
0.5933
0.4885
0.3930
0.5415
0.6367
0.3914
0.5388
0.5212
0.3988
0.3918
0.4065
0.4251
0.5866
0.5950
0.4937
0.5576
0.4613
0.4988
0.4200
0.5102
0.5098
0.5666
0.6013
0.6098
0.5277
0.5643
0.5097
0.4164
0.5842
0.7226
0.4487
0.5287
0.5053
0.5425
0.5092
0.4833
0.4960
0.4119
0.5747
0.4959
0.5271
0.4981
0.5875
0.6025
0.4632
0.5880
0.6494
0.5710
0.4055
0.6312
0.6140
0.4434
0.2426
0.5970
0.6107
0.6550
0.5165
0.6199
0.3914
0.6536
0.6101
0.6515
0.4908
0.4319
0.5541
0.4394
0.5097
0.5944
0.4569
0.4531
0.5989
0.3541
0.5126
0.3417
0.5375
0.3685
0.5323
0.5293
0.5789
0.5123
0.6681
0.4701
0.4608
0.3672
0.3723
0.4139
0.4747
0.4613
0.6897
0.4637
0.5946
0.5867
0.5179
0.6168
0.4974
0.3843
0.4740
0.5282
0.5142
0.4308
0.5460
0.4529
0.5435
0.5120
0.3071
0.5303
0.5752
0.5049
0.5280
0.5255
0.5006
0.7844
0.5490
0.5711
0.4188
0.3561
0.4330
0.5848
0.5254
0.4655
0.5628
0.4780
0.5800
0.3875
0.5580
0.5264
0.6097
0.4560
0.4556
0.6081
0.3940
0.5409
0.5218
0.5874
0.6686
0.5602
0.4661
0.4502
0.5545
0.3945
0.4508
0.4656
0.4905
0.4715
0.5817
0.5365
0.4109
0.4624
0.4351
0.4995
0.4127
0.3516
0.5591
0.5588
0.5262
0.6123
0.5836
0.5616
0.4363
0.6201
0.5187
0.4333
0.4311
0.5815
0.5118
0.5170
0.4260
0.5044
0.4428
0.4659
0.4870
0.3627
0.6250
0.4026
0.5736
0.3654
0.5974
0.5189
0.5825
0.4069
0.5554
0.5873
0.4912
0.5877
0.4668
0.5479
0.3500
0.6049
0.5214
0.5158
0.4599
0.4579
0.5687
0.5834
0.4789
0.5095
0.4676
0.4171
0.5658
0.5437
0.4891
0.5136
0.5651
0.3910
0.3625
0.5112
0.5758
0.5140
0.6241
0.3623
0.4130
0.4926
0.3748
0.4990
0.5791
0.4004
0.5354
0.4836
0.4807
0.4999
0.5762
0.5431
0.5336
0.6878
0.5950
0.4667
0.6435
0.5410
0.3936
0.4523
0.4194
0.4645
0.4920
0.4790
0.6473
0.4142
0.5143
0.4496
0.5964
0.4651
0.5417
0.3831
0.5229
0.5608
0.5295
0.4950
0.6048
0.6854
0.5657
0.4652
0.3555
0.5421
0.5760
0.6350
0.4756
0.5921
0.5014
0.5097
0.5446
0.7298
0.5102
0.4905
0.4701
0.6014
0.4913
0.4901
0.5542
0.4155
0.3080
0.5702
0.4779
0.5090
0.6285
0.4723
0.4501
0.5928
0.5561
0.4959
0.5594
0.5384
0.4760
0.3280
0.4028
0.5131
0.5169
0.4926
0.5759
0.5654
0.5066
0.5869
0.4274
0.5928
0.6019
0.5943
0.5081
0.5289
0.5690
0.5490
0.5262
0.4595
0.4195
0.5519
0.3651
0.5692
0.4437
0.6370
0.5378
0.7508
0.4626
0.6330
0.4373
0.5096
0.4466
0.5898
0.5329
0.5376
0.4233
0.4681
0.5584
0.4271
0.6991
0.4815
0.4243
0.3167
0.5276
0.4188
0.5079
0.5301
0.5325
0.4204
0.5316
0.5571
0.6119
0.4463
0.3089
0.5606
0.6513
0.6387
0.4794
0.5526
0.5116
0.6180
0.5247
0.5787
0.4663
0.5351
0.4723
0.3706
0.5969
0.5587
0.5285
0.4295
0.5132
0.5387
0.5412
0.3949
0.4267
0.6139
0.4154
0.4724
0.5750
0.5115
0.4250
0.4883
0.5779
0.3648
0.5854
0.3997
0.5545
0.4687
0.6004
0.4947
0.5240
0.5196
0.4278
0.5752
0.2612
0.5471
0.3985
0.5125
0.5368
0.5382
0.4157
0.6415
0.4283
0.5895
0.4315
0.5658
0.5655
0.4374
0.5872
0.5287
0.3746
0.4549
0.6815
0.4836
0.6389
0.6283
0.5421
0.4160
0.5002
0.4605
0.5365
0.5049
0.4476
0.4666
0.4746
0.5147
0.6499
0.5350
0.4302
0.3784
0.5444
0.3826
0.4041
0.5262
0.5381
0.4942
0.4700
0.5397
0.5863
0.3897
0.5335
0.5569
0.5642
0.4489
0.5481
0.5650
0.5752
0.5306
0.4918
0.5675
0.4967
0.4782
0.3536
0.5628
0.6963
0.5462
0.5512
0.6193
0.3980
0.6034
0.4565
0.4151
0.5533
0.3549
0.6678
0.4952
0.5999
0.5522
0.4300
0.5316
0.6245
0.4235
0.5824
0.4835
0.5764
0.5221
0.5094
0.5416
0.6117
0.5592
0.5643
0.4827
0.5126
0.5476
0.5268
0.4380
0.3421
0.5306
0.6061
0.4022
0.6320
0.5644
0.4891
0.4989
0.6313
0.6129
0.4709
0.5168
0.6145
0.4557
0.5336
0.6345
0.5240
0.5492
0.4860
0.4320
0.4270
0.5278
0.5039
0.4246
0.4568
0.4534
0.4414
0.4254
0.7179
0.5686
0.6968
0.5519
0.4225
0.5609
0.4955
0.5469
0.3269
0.6236
0.4584
0.4627
0.5139
0.3922
0.4512
0.6822
0.5927
0.5942
0.6685
0.5062
0.3495
0.5037
0.6569
0.3824
0.6616
0.4453
0.4844
0.4619
0.4899
0.4819
0.5619
0.5180
0.4907
0.4420
0.3138
0.3572
0.3797
0.3948
0.5066
0.4770
0.4068
0.5024
0.4705
0.4138
0.5438
0.5287
0.5338
0.5181
0.5060
0.6218
0.4893
0.4623
0.6630
0.4783
0.3812
0.5169
0.5335
0.4376
0.5768
0.5034
0.5449
0.6295
0.4720
0.4608
0.5145
0.4426
0.4733
0.4919
0.4435
0.4672
0.4447
0.5324
0.5104
0.5791
0.4188
0.4186
0.6000
0.4347
0.5694
0.4689
0.4482
0.4851
0.4236
0.5167
0.5346
0.4401
0.6036
0.4314
0.5238
0.4068
0.4992
0.5457
0.4955
0.4364
0.6197
0.5406
0.5002
0.4526
0.4925
0.5104
0.4534
0.4919
0.5951
0.4025
0.5653
0.5615
0.3668
0.4171
0.4938
0.3995
0.4551
0.3775
0.3091
0.4681
0.5463
0.5016
0.4978
0.5164
0.6551
0.5136
0.5376
0.4584
0.5402
0.5182
0.5665
0.4760
0.5121
0.5663
0.4468
0.3747
0.3331
0.4569
0.4571
0.3928
0.4331
0.4677
0.5877
0.6134
0.4729
0.4879
0.3491
0.5779
0.6114
0.5340
0.4587
0.4020
0.5925
0.5083
0.5956
0.4886
0.4799
0.6022
0.4520
0.4916
0.4408
0.4821
0.4186
0.4012
0.4629
0.4351
0.4369
0.5621
0.4622
0.5547
0.6106
0.5092
0.5432
0.5313
0.6152
0.4235
0.4748
0.5361
0.4539
0.5106
0.6369
0.6268
0.5874
0.6022
0.6340
0.5008
0.4816
0.5477
0.4825
0.4392
0.5997
0.5029
0.5213
0.5673
0.5767
0.4530
0.5550
0.4599
0.3914
0.3487
0.5372
0.4561
0.5190
0.4219
0.4088
0.5744
0.4858
0.3934
0.4218
0.4818
0.4459
0.4224
0.5180
0.5210
0.5535
0.4881
0.4647
0.5823
0.3842
0.4357
0.4993
0.5413
0.4815
0.5509
0.4488
0.4173
0.3891
0.4437
0.5194
0.4019
0.5450
0.5735
0.4720
0.4231
0.4496
0.4769
0.4849
0.5107
0.4682
0.5054
0.4666
0.3892
0.5226
0.6753
0.5231
0.5846
0.5238
0.5132
0.5101
0.4647
0.5915
0.4772
0.3979
0.4346
0.5846
0.5959
0.4090
0.3388
0.4010
0.4791
0.6955
0.4613
0.5602
0.5540
0.4533
0.5804
0.5848
0.6259
0.6746
0.5132
0.7410
0.5053
0.5765
0.5517
0.4447
0.3073
0.4484
0.2971
0.5217
0.5209
0.5059
0.5345
0.5253
0.5964
0.5517
0.4376
0.5326
0.5121
0.6191
0.3923
0.5755
0.3599
0.4664
0.5476
0.3771
0.4192
0.5623
0.5049
0.4034
0.4006
0.5389
0.4456
0.5763
0.4868
0.5352
0.5835
0.3321
0.4544
0.5536
0.4691
0.4799
0.6477
0.4119
0.4711
0.6009
0.4295
0.4401
0.5055
0.4296
0.5196
0.6033
0.3924
0.4571
0.3358
0.5069
0.5579
0.6199
0.2580
0.5056
0.5614
0.5419
0.6209
0.5266
0.4417
0.5239
0.5761
0.4398
0.3506
0.5043
0.4758
0.5805
0.6698
0.5179
0.6024
0.5540
0.4997
0.5480
0.6046
0.4197
0.5056
0.5486
0.6245
0.6040
0.6875
0.5225
0.4928
0.4834
0.4425
0.5159
0.3534
0.5447
0.4446
0.3441
0.6335
0.5960
0.5166
0.4471
0.5770
0.5344
0.3536
0.5850
0.4736
0.5028
0.4674
0.3849
0.5172
0.3757
0.4311
0.4488
0.5789
0.5824
0.4534
0.6283
0.4878
0.4280
0.5413
0.5242
0.4210
0.4456
0.4666
0.6303
0.5088
0.5177
0.4897
0.4108
0.3861
0.3921
0.4696
0.5385
0.3528
0.5515
0.2924
0.5612
0.4735
0.3884
0.6215
0.5044
0.3760
0.4446
0.5325
0.4890
0.5897
0.5160
0.4016
0.6182
0.4298
0.4197
0.5034
0.4018
0.4080
0.5617
0.6287
0.5496
0.5210
0.5400
0.5737
0.4405
0.5671
0.5437
0.5380
0.6309
0.4063
0.6661
0.4692
0.4938
0.5216
0.4783
0.5250
0.3486
0.5177
0.4097
0.5454
0.6263
0.4441
0.5964
0.5465
0.5942
0.5172
0.3830
0.4484
0.4871
0.5281
0.5817
0.4406
0.4079
0.4749
0.5053
0.5260
0.5623
0.5646
0.5298
0.4641
0.6369
0.4551
0.6367
0.4926
0.5328
0.4193
0.3651
0.3792
0.5268
0.5502
0.5888
0.6464
0.6494
0.4629
0.5289
0.4535
0.5742
0.6189
0.5679
0.4918
0.4932
0.3273
0.5516
0.5456
0.5907
0.4417
0.3753
0.4639
0.4294
0.5208
0.4162
0.6082
0.4429
0.5405
0.4058
0.6016
0.5010
0.5946
0.5678
0.5375
0.5938
0.4745
0.6502
0.4592
0.5654
0.4596
0.7155
0.4888
0.5500
0.4824
0.4799
0.6469
0.5455
0.4573
0.5963
0.5223
0.3576
0.6159
0.4396
0.4684
0.4297
0.5400
0.4616
0.3481
0.4908
0.5819
0.4301
0.6527
0.5080
0.6384
0.4939
0.5349
0.4166
0.5798
0.5117
0.6779
0.5124
0.6661
0.4292
0.5400
0.4973
0.4732
0.5945
0.3682
0.4879
0.5157
0.5871
0.4351
0.4327
0.5115
0.6502
0.5230
0.3032
0.4101
0.4708
0.3993
0.4634
0.3816
0.5001
0.6678
0.5083
0.5503
0.5632
0.4390
0.4653
0.4811
0.4754
0.4852
0.5805
0.4703
0.4281
0.4551
0.4315
0.4856
0.4603
0.3737
0.6118
0.5473
0.5576
0.4029
0.4244
0.4384
0.5076
0.5876
0.4508
0.5152
0.6052
0.5844
0.5030
0.5697
0.6060
0.4470
0.5936
0.4718
0.4931
0.6249
0.5642
0.4504
0.6395
0.6257
0.3889
0.6756
0.4954
0.5681
0.3997
0.3670
0.4852
0.5513
0.5058
0.4704
0.4936
0.3484
0.4594
0.4359
0.5262
0.5014
0.4064
0.4055
0.4707
0.4892
0.4123
0.4576
0.6858
0.5760
0.5554
0.5435
0.4936
0.4745
0.3825
0.5462
0.5077
0.6742
0.5644
0.7568
0.4218
0.4797
0.4885
0.5587
0.6015
0.5833
0.5769
0.4218
0.5582
0.4595
0.6607
0.4971
0.4839
0.4400
0.5789
0.6365
0.4901
0.5370
0.6129
0.5664
0.5545
0.6150
0.5916
0.5755
0.5695
0.5433
0.4458
0.5241
0.5035
0.5194
0.4219
0.5011
0.5376
0.5511
0.5642
0.6249
0.5076
0.5715
0.7078
0.4327
0.4984
0.7199
0.3878
0.5573
0.4209
0.4879
0.5174
0.5702
0.5709
0.5490
0.6114
0.4394
0.4928
0.5197
0.4679
0.6187
0.5398
0.5419
0.5257
0.4283
0.4773
0.5507
0.6128
0.4005
0.3886
0.4138
0.4235
0.4732
0.4485
0.5080
0.5105
0.4763
0.6036
0.6051
0.5391
0.4185
0.5794
0.4919
0.5814
0.4176
0.6364
0.5562
0.5968
0.4275
0.4510
0.4421
0.4274
0.4801
0.4518
0.4095
0.5457
0.5369
0.5944
0.4350
0.5303
0.6096
0.5685
0.7166
0.5805
0.4595
0.5296
0.5752
0.4604
0.4973
0.6305
0.4621
0.5245
0.4085
0.6055
0.5199
0.4075
0.6184
0.4033
0.6034
0.6088
0.3985
0.5903
0.5860
0.6102
0.3593
0.4602
0.4968
0.3111
0.6651
0.6497
0.4499
0.5003
0.4017
0.5602
0.4602
0.4990
0.5520
0.4686
0.5473
0.6157
0.5271
0.5040
0.6259
0.4479
0.5588
0.4419
0.5812
0.4891
0.5128
0.5394
0.5013
0.4474
0.4590
0.5307
0.5344
0.5291
0.4719
0.6002
0.4795
0.3662
0.4730
0.3919
0.5681
0.4740
0.4850
0.4750
0.4148
0.6034
0.5517
0.6043
0.4039
0.5026
0.5003
0.4831
0.5605
0.5286
0.5084
0.7020
0.5655
0.6009
0.4980
0.5260
0.5717
0.5670
0.4571
0.6563
0.4629
0.5062
0.5129
0.5885
0.5411
0.4992
0.5545
0.5438
0.4866
0.5780
0.5504
0.4007
0.4687
0.5384
0.5917
0.4082
0.5547
0.5370
0.5206
0.5063
0.5320
0.5181
0.4568
0.4523
0.3893
0.4830
0.5549
0.5680
0.5932
0.5780
0.4779
0.6168
0.4311
0.3767
0.4373
0.4322
0.5857
0.4882
0.5480
0.4800
0.6763
0.6516
0.5288
0.4655
0.6168
0.5244
0.4408
0.4558
0.3917
0.5935
0.4896
0.5655
0.4525
0.5113
0.4435
0.6677
0.4708
0.5948
0.5536
0.4898
0.4039
0.5233
0.5175
0.5712
0.4456
0.4568
0.4900
0.4808
0.4721
0.5399
0.4819
0.4478
0.4240
0.3562
0.4991
0.5695
0.4408
0.5439
0.4183
0.4015
0.5170
0.4154
0.3171
0.4902
0.5697
0.5472
0.4090
0.5186
0.4387
0.4757
0.5871
0.5714
0.5598
0.5525
0.6853
0.4824
0.3735
0.6808
0.4539
0.6172
0.5869
0.5814
0.5618
0.6064
0.4619
0.4467
0.4505
0.6497
0.6532
0.5133
0.4962
0.2808
0.4949
0.4957
0.4895
0.5532
0.4990
0.5557
0.3897
0.6473
0.4292
0.4789
0.4921
0.4667
0.3593
0.2533
0.3752
0.4745
0.5039
0.6317
0.4409
0.5141
0.4838
0.4938
0.6255
0.5622
0.5213
0.6303
0.5422
0.5642
0.4001
0.4580
0.5960
0.4067
0.5450
0.4564
0.3232
0.6921
0.4844
0.4880
0.4978
0.5540
0.5687
0.4117
0.4696
0.6288
0.4420
0.5215
0.5126
0.4527
0.4879
0.5022
0.5804
0.6472
0.3759
0.4605
0.5472
0.5351
0.4358
0.6095
0.5071
0.5674
0.4918
0.5359
0.4709
0.5434
0.6502
0.5010
0.5068
0.4018
0.5012
0.5376
0.5428
0.4385
0.4387
0.4943
0.4577
0.4241
0.5761
0.4370
0.4830
0.5459
0.4835
0.5906
0.3994
0.5180
0.4979
0.5662
0.5202
0.4099
0.5144
0.5719
0.5223
0.5409
0.6554
0.5499
0.4843
0.5505
0.6289
0.5276
0.4272
0.5831
0.4832
0.4886
0.4601
0.5282
0.5703
0.5199
0.5255
0.4616
0.4681
0.5918
0.4742
0.6208
0.5948
0.5469
0.6721
0.4092
0.5964
0.5164
0.5139
0.4789
0.4609
0.4071
0.4566
0.4987
0.4988
0.4674
0.6313
0.4857
0.6278
0.5908
0.4388
0.5357
0.5451
0.5455
0.3869
0.4709
0.5350
0.5255
0.5164
0.5301
0.5461
0.3521
0.5509
0.5660
0.5153
0.6018
0.5166
0.4735
0.5355
0.5414
0.4720
0.4904
0.4723
0.4431
0.4753
0.5943
0.5105
0.4112
0.4345
0.5216
0.5260
0.5163
0.5777
0.4770
0.3542
0.5760
0.4071
0.3863
0.6221
0.4743
0.5020
0.3634
0.4503
0.4076
0.5741
0.6891
0.4709
0.5015
0.3718
0.5312
0.6018
0.6413
0.4929
0.4137
0.5018
0.4943
0.4223
0.5224
0.4841
0.5827
0.4167
0.4959
0.3736
0.5393
0.6715
0.4733
0.5807
0.5625
0.4075
0.4508
0.4334
0.4974
0.5112
0.5047
0.4750
0.5875
0.4775
0.5611
0.5271
0.4859
0.5715
0.5235
0.6193
0.4336
0.3922
0.6803
0.5681
0.4186
0.5533
0.5083
0.4337
0.4940
0.5546
0.5088
0.5445
0.6456
0.4782
0.5765
0.5082
0.5029
0.4061
0.4898
0.6277
0.5069
0.4932
0.5317
0.5790
0.5344
0.5958
0.3904
0.4193
0.5560
0.6177
0.5803
0.5584
0.4832
0.5117
0.5088
0.5056
0.4853
0.5329
0.4557
0.3892
0.5845
0.5166
0.3681
0.4010
0.5278
0.5397
0.3673
0.5668
0.5448
0.4439
0.5093
0.5227
0.4504
0.5689
0.4703
0.5330
0.5211
0.4737
0.5865
0.5489
0.6387
0.3468
0.4324
0.3479
0.4971
0.5893
0.3455
0.4416
0.5498
0.4949
0.4462
0.5433
0.5083
0.5136
0.5959
0.4155
0.4429
0.5844
0.4636
0.4276
0.3524
0.4952
0.4647
0.4515
0.6596
0.4927
0.4560
0.4290
0.3969
0.6113
0.4503
0.4729
0.4382
0.4825
0.3871
0.5708
0.3855
0.4853
0.4257
0.5765
0.5428
0.4142
0.6697
0.5641
0.4365
0.4251
0.4605
0.5642
0.4868
0.5873
0.4978
0.4674
0.4773
0.3961
0.5153
0.1988
0.4298
0.3286
0.4508
0.5417
0.6179
0.4664
0.4290
0.5421
0.5879
0.5591
0.4200
0.4777
0.5057
0.5819
0.4834
0.5407
0.5475
0.5572
0.5372
0.4336
0.6465
0.5561
0.4780
0.5731
0.4868
0.5084
0.4550
0.5166
0.4696
0.5994
0.6161
0.4388
0.5501
0.5966
0.4868
0.5005
0.5915
0.5695
0.4261
0.4047
0.5795
0.4298
0.4481
0.4057
0.5293
0.5336
0.4092
0.6240
0.4780
0.3947
0.5674
0.4658
0.4731
0.4597
0.4223
0.4533
0.5960
0.5925
0.4396
0.5158
0.6145
0.5682
0.5859
0.4643
0.3604
0.5750
0.6026
0.4796
0.4990
0.4669
0.5825
0.5579
0.5751
0.4904
0.4754
0.8170
0.5399
0.6307
0.5101
0.3884
0.5572
0.5036
0.3891
0.4800
0.5630
0.5703
0.3599
0.4679
0.5526
0.4663
0.4575
0.5548
0.4684
0.5300
0.5113
0.5658
0.5551
0.5861
0.5010
0.5708
0.4735
0.6411
0.5455
0.6068
0.5105
0.4417
0.5240
0.3585
0.6796
0.4794
0.4826
0.4807
0.5243
0.5756
0.3502
0.5081
0.4550
0.7221
0.4674
0.5992
0.5435
0.4890
0.4220
0.6154
0.4730
0.5129
0.5503
0.4430
0.4333
0.4934
0.5564
0.4279
0.5261
0.6275
0.4104
0.3654
0.5649
0.5415
0.4077
0.5517
0.5385
0.5759
0.4921
0.4957
0.3269
0.4423
0.4876
0.5563
0.4975
0.5352
0.5841
0.3253
0.3758
0.5669
0.5294
0.6422
0.4517
0.4430
0.3778
0.4302
0.5582
0.4120
0.3589
0.5648
0.3903
0.3951
0.4626
0.5413
0.6265
0.4327
0.5511
0.5993
0.4178
0.3694
0.5739
0.5206
0.5048
0.5158
0.4646
0.4832
0.4376
0.5621
0.5664
0.4923
0.4894
0.4086
0.4146
0.4876
0.4347
0.3700
0.3663
0.5480
0.4486
0.5414
0.4671
0.5766
0.4944
0.4615
0.5417
0.4983
0.3354
0.3609
0.4504
0.6810
0.6052
0.6029
0.4958
0.4201
0.4861
0.5285
0.4241
0.4880
0.4969
0.4427
0.5074
0.4305
0.5637
0.6955
0.5529
0.5277
0.5228
0.5393
0.4724
0.4175
0.5305
0.4118
0.4925
0.5098
0.4649
0.6216
0.5308
0.4574
0.5709
0.6145
0.4823
0.5878
0.3978
0.5805
0.6805
0.5368
0.5154
0.4715
0.5192
0.4625
0.3729
0.4060
0.4725
0.6478
0.4391
0.5331
0.4582
0.3818
0.3782
0.4930
0.5705
0.5366
0.4083
0.4599
0.5110
0.4995
0.5171
0.5054
0.5678
0.5472
0.5657
0.5773
0.3920
0.6520
0.5540
0.4186
0.5266
0.5497
0.5233
0.4157
0.5646
0.5319
0.3747
0.4658
0.6796
0.5097
0.4938
0.4721
0.4995
0.5447
0.3757
0.5445
0.4788
0.5616
0.5442
0.4429
0.4280
0.3226
0.4152
0.4735
0.4826
0.4936
0.5178
0.5394
0.4802
0.4251
0.5210
0.4374
0.3628
0.5565
0.5491
0.5013
0.4503
0.3006
0.4916
0.6852
0.3837
0.6316
0.4819
0.4605
0.4930
0.4453
0.5741
0.4463
0.3910
0.4875
0.4927
0.4594
0.4822
0.5163
0.5704
0.4753
0.4626
0.4706
0.5172
0.4244
0.4316
0.4175
0.5535
0.4819
0.7775
0.5100
0.5402
0.5009
0.5072
0.5794
0.4173
0.5574
0.5180
0.5105
0.6079
0.5021
0.3877
0.5052
0.4158
0.5168
0.4752
0.4520
0.3645
0.5104
0.5472
0.5947
0.4791
0.5294
0.6239
0.6182
0.5114
0.5627
0.5018
0.5700
0.3970
0.5107
0.4809
0.4771
0.5196
0.4765
0.4217
0.5659
0.4544
0.5083
0.5199
0.6190
0.5383
0.4345
0.4308
0.5876
0.5845
0.5527
0.6132
0.4556
0.4632
0.6460
0.5698
0.4545
0.6540
0.4965
0.5837
0.4539
0.6339
0.5439
0.6218
0.6357
0.5641
0.5255
0.4634
0.4322
0.3909
0.4913
0.3495
0.5326
0.5174
0.4291
0.4877
0.3915
0.5455
0.5260
0.4069
0.4796
0.4456
0.5194
0.2868
0.4916
0.5592
0.5486
0.4583
0.5264
0.6952
0.5813
0.5158
0.5718
0.5704
0.5809
0.5579
0.6120
0.5337
0.4468
0.4897
0.4857
0.4246
0.4343
0.5160
0.5857
0.5715
0.4235
0.4055
0.5603
0.4087
0.3880
0.3609
0.5037
0.5787
0.4018
0.4511
0.4935
0.5063
0.5474
0.5904
0.5155
0.5121
0.3791
0.2749
0.5409
0.5382
0.4968
0.5335
0.4716
0.4992
0.5437
0.4956
0.4107
0.5414
0.4086
0.4628
0.4495
0.5500
0.3715
0.5716
0.6008
0.4767
0.5408
0.4999
0.5842
0.6009
0.6039
0.5815
0.3994
0.4196
0.5761
0.3596
0.4274
0.3812
0.5601
0.5356
0.5201
0.4702
0.5466
0.4387
0.4812
0.4721
0.6380
0.4249
0.4711
0.4334
0.5381
0.6430
0.4745
0.5310
0.5753
0.4879
0.4175
0.6165
0.4816
0.4406
0.5202
0.4407
0.4532
0.4839
0.4968
0.4231
0.5306
0.4188
0.4779
0.5265
0.4381
0.5160
0.5184
0.5633
0.3854
0.3669
0.4911
0.5106
0.4263
0.6667
0.4305
0.4677
0.4270
0.4754
0.4712
0.5728
0.4563
0.4855
0.5917
0.5679
0.3921
0.4953
0.4660
0.4282
0.6461
0.5759
0.5606
0.4453
0.5227
0.5407
0.5607
0.3130
0.5644
0.4702
0.5164
0.5118
0.5114
0.6054
0.3932
0.5092
0.5337
0.5098
0.4551
0.4908
0.4601
0.4206
0.4745
0.5479
0.6852
0.3731
0.3674
0.4699
0.5655
0.4780
0.5847
0.4133
0.4999
0.4905
0.6026
0.5438
0.5187
0.4604
0.4809
0.4681
0.5277
0.4688
0.3948
0.4466
0.5388
0.5361
0.5580
0.4226
0.7354
0.5666
0.3976
0.4861
0.5460
0.4196
0.4328
0.5305
0.6601
0.4636
0.4368
0.5292
0.6236
0.6220
0.4468
0.4381
0.4517
0.4174
0.4954
0.6071
0.5282
0.4210
0.4673
0.6409
0.5813
0.4069
0.5509
0.5581
0.4768
0.5948
0.5023
0.5268
0.5304
0.5904
0.3509
0.5008
0.3087
0.4457
0.6109
0.5236
0.5261
0.4833
0.5265
0.5115
0.4545
0.6247
0.4417
0.4830
0.3655
0.4430
0.4680
0.4577
0.5119
0.5623
0.3756
0.4725
0.5651
0.4775
0.5135
0.4882
0.5385
0.4932
0.3814
0.5361
0.5337
0.4841
0.4915
0.5297
0.5392
0.3933
0.5373
0.4011
0.4469
0.4245
0.5004
0.6289
0.6112
0.5003
0.4920
0.4374
0.4916
0.4069
0.6105
0.4449
0.4294
0.6540
0.5739
0.5712
0.4653
0.4804
0.4891
0.4630
0.3995
0.6358
0.5297
0.5993
0.4875
0.4708
0.4068
0.6356
0.4898
0.5860
0.6240
0.4928
0.6730
0.4504
0.3781
0.5054
0.5445
0.6159
0.6501
0.4773
0.4525
0.5338
0.6002
0.6545
0.5795
0.4676
0.5502
0.3948
0.6690
0.4247
0.3428
0.4444
0.4373
0.4882
0.4371
0.5433
0.4998
0.7925
0.5313
0.5008
0.4569
0.4619
0.5784
0.4815
0.5842
0.5540
0.4066
0.4584
0.5380
0.4744
0.5868
0.5569
0.5469
0.3252
0.4765
0.4140
0.4353
0.5634
0.4999
0.5295
0.5723
0.4671
0.5031
0.4612
0.4804
0.5348
0.4244
0.4726
0.3939
0.5153
0.5435
0.3394
0.5423
0.4468
0.5710
0.4372
0.4743
0.4868
0.5294
0.4449
0.6137
0.4506
0.6308
0.5536
0.6254
0.8026
0.5893
0.5075
0.5059
0.6185
0.4772
0.4187
0.4028
0.5248
0.4182
0.6098
0.4184
0.4731
0.5170
0.4459
0.3807
0.5473
0.5959
0.5787
0.4721
0.4805
0.4327
0.3891
0.4336
0.5081
0.6406
0.3483
0.5757
0.4877
0.4763
0.4439
0.5876
0.5737
0.5907
0.5310
0.4059
0.7130
0.4024
0.5266
0.5452
0.5520
0.5141
0.6238
0.4972
0.4765
0.5255
0.4572
0.4953
0.5783
0.3412
0.4631
0.5798
0.5800
0.4489
0.3575
0.5682
0.4758
0.4764
0.4871
0.4101
0.4978
0.5849
0.6224
0.4452
0.5679
0.4481
0.4386
0.5177
0.5306
0.5170
0.4541
0.5305
0.5913
0.5008
0.5419
0.3513
0.5199
0.5170
0.5321
0.5272
0.5545
0.5521
0.5197
0.3149
0.5570
0.4654
0.5880
0.4233
0.4783
0.4272
0.6187
0.5771
0.4583
0.5432
0.8358
0.5363
0.4651
0.4361
0.6618
0.6604
0.6492
0.5680
0.5020
0.6260
0.4305
0.4726
0.5624
0.4000
0.4236
0.5481
0.7303
0.5417
0.4682
0.4279
0.5735
0.5061
0.4306
0.4993
0.6042
0.4445
0.5948
0.5580
0.3822
0.6051
0.5816
0.3398
0.4758
0.6148
0.6644
0.5102
0.5210
0.4791
0.5166
0.5156
0.4785
0.5314
0.4081
0.4774
0.2777
0.4845
0.4253
0.5395
0.4066
0.4623
0.3835
0.4743
0.6400
0.4011
0.5249
0.4422
0.5711
0.2982
0.4204
0.5130
0.4403
0.4088
0.5448
0.5765
0.5331
0.5631
0.3846
0.4181
0.4800
0.5382
0.4757
0.5171
0.7081
0.4320
0.5512
0.5063
0.4959
0.5254
0.4513
0.4228
0.5798
0.6211
0.5967
0.5928
0.4450
0.5472
0.3641
0.5269
0.5162
0.5900
0.4878
0.6258
0.5342
0.5083
0.3772
0.5869
0.5360
0.3774
0.5594
0.4627
0.4971
0.5665
0.4521
0.5164
0.4026
0.4719
0.7098
0.4301
0.4492
0.4147
0.4451
0.4669
0.6000
0.4460
0.4879
0.3344
0.4643
0.4586
0.5684
0.5712
0.4499
0.4514
0.5211
0.4254
0.4520
0.6192
0.4552
0.5665
0.5288
0.5660
0.5611
0.5979
0.4627
0.4552
0.4444
0.5342
0.5653
0.5335
0.5318
0.5322
0.2297
0.4926
0.5818
0.4152
0.3537
0.5866
0.8455
0.4665
0.4232
0.5259
0.5198
0.5407
0.4385
0.5065
0.6352
0.5288
0.4812
0.5010
0.5204
0.3951
0.5399
0.4524
0.3983
0.4718
0.4421
0.4631
0.5602
0.5348
0.6345
0.4377
0.6208
0.5350
0.4065
0.6324
0.5497
0.6919
0.5439
0.4988
0.5158
0.5048
0.4421
0.5538
0.5745
0.3903
0.4881
0.5655
0.4781
0.5260
0.3147
0.5923
0.4788
0.6411
0.5205
0.4892
0.5389
0.4758
0.4314
0.6512
0.4250
0.4417
0.5016
0.5752
0.4234
0.4289
0.5220
0.3946
0.4873
0.5449
0.5091
0.3772
0.1849
0.4803
0.4379
0.4385
0.4587
0.6130
0.4394
0.6452
0.4638
0.4931
0.6354
0.3738
0.6306
0.5453
0.3755
0.5662
0.7049
0.4807
0.5767
0.5648
0.5280
0.4439
0.5216
0.4898
0.6175
0.6750
0.5863
0.5531
0.4772
0.4835
0.6445
0.6324
0.5670
0.3981
0.5596
0.5280
0.5671
0.4844
0.4818
0.6074
0.5277
0.4820
0.4886
0.4340
0.5014
0.5320
0.5617
0.4899
0.5206
0.5841
0.5206
0.6142
0.5015
0.5219
0.5982
0.5785
0.5119
0.5470
0.4305
0.5719
0.4760
0.5132
0.5057
0.3548
0.4024
0.3988
0.5584
0.3201
0.4165
0.5426
0.5149
0.4188
0.5298
0.5471
0.4726
0.4032
0.5024
0.4916
0.6337
0.5170
0.4923
0.5040
0.4742
0.4955
0.5038
0.4724
0.6484
0.5430
0.4665
0.3894
0.4955
0.4330
0.4720
0.4237
0.5385
0.3121
0.5406
0.4583
0.3569
0.5574
0.5026
0.3865
0.5134
0.3412
0.4037
0.5629
0.4286
0.4831
0.5605
0.4520
0.4935
0.4920
0.4595
0.5234
0.4982
0.6232
0.4206
0.5063
0.6470
0.4148
0.5325
0.4712
0.4753
0.5090
0.4673
0.4619
0.5794
0.5604
0.4018
0.3934
0.5419
0.5819
0.5128
0.5303
0.6523
0.5571
0.4426
0.4410
0.5115
0.4842
0.4985
0.2949
0.4557
0.5210
0.5801
0.4171
0.6030
0.5115
0.5149
0.4447
0.3607
0.4299
0.4568
0.3715
0.5068
0.5586
0.5902
0.4674
0.6227
0.5322
0.5900
0.4052
0.5207
0.4801
0.5148
0.5982
0.4707
0.5059
0.5130
0.5850
0.4873
0.6528
0.3785
0.6498
0.5680
0.5190
0.6490
0.4808
0.5763
0.5016
0.5159
0.4268
0.5516
0.4414
0.4661
0.5401
0.4892
0.4202
0.5711
0.5587
0.5194
0.5654
0.5744
0.4686
0.4407
0.6197
0.5790
0.2895
0.4118
0.5911
0.5347
0.4306
0.4470
0.4911
0.6145
0.5309
0.4972
0.4244
0.5353
0.3631
0.5742
0.4365
0.5457
0.4481
0.5710
0.5102
0.4591
0.5974
0.5551
0.4010
0.4191
0.3917
0.4380
0.5415
0.4804
0.5095
0.5174
0.5723
0.4408
0.6157
0.5272
0.4995
0.6721
0.5078
0.4973
0.4910
0.2285
0.4332
0.5569
0.5275
0.5126
0.5062
0.5616
0.6101
0.6630
0.4155
0.6607
0.5070
0.5531
0.4881
0.5549
0.4244
0.4576
0.5068
0.5505
0.4952
0.5296
0.5041
0.4995
0.5432
0.5041
0.5534
0.5501
0.4149
0.5081
0.5595
0.5275
0.4341
0.3045
0.5826
0.5853
0.4595
0.4742
0.5632
0.7022
0.4677
0.5426
0.6216
0.7032
0.5207
0.6123
0.4785
0.6344
0.6403
0.6130
0.4692
0.7166
0.4172
0.5646
0.4347
0.4325
0.4880
0.3818
0.5447
0.4196
0.5477
0.3454
0.5318
0.5630
0.3835
0.4906
0.5279
0.5255
0.4979
0.4819
0.4474
0.5633
0.4447
0.5858
0.4679
0.3909
0.5123
0.5523
0.5717
0.5729
0.4753
0.5331
0.4564
0.4839
0.5839
0.5116
0.5496
0.5634
0.5950
0.6472
0.5879
0.5236
0.5316
0.5173
0.3983
0.5151
0.5495
0.5465
0.4985
0.4756
0.5141
0.4931
0.5072
0.4571
0.4840
0.5079
0.5257
0.5767
0.4250
0.6052
0.4880
0.5121
0.5330
0.5672
0.5199
0.6258
0.5659
0.3529
0.5791
0.5404
0.4465
0.4336
0.4250
0.5054
0.5518
0.5085
0.5551
0.5075
0.5572
0.5041
0.4907
0.5178
0.5040
0.4490
0.4870
0.5172
0.4792
0.5585
0.4203
0.6059
0.5415
0.4996
0.4777
0.5292
0.5587
0.4483
0.5099
0.4843
0.5903
0.2992
0.5558
0.4973
0.5733
0.4240
0.4302
0.5210
0.4090
0.4460
0.4313
0.5278
0.5500
0.4261
0.5572
0.4645
0.5503
0.5821
0.5890
0.5735
0.5031
0.4747
0.4123
0.5534
0.4834
0.6050
0.5963
0.4754
0.4869
0.3807
0.4875
0.4970
0.3894
0.5467
0.4435
0.5190
0.5093
0.4788
0.3305
0.4892
0.5661
0.5816
0.4509
0.4439
0.4901
0.5103
0.7072
0.6186
0.6174
0.5429
0.5025
0.5409
0.5287
0.4089
0.6154
0.4419
0.4596
0.5521
0.4260
0.5445
0.4860
0.3976
0.5578
0.5397
0.5240
0.5305
0.4657
0.4478
0.5068
0.4401
0.6655
0.4092
0.4526
0.4908
0.4589
0.5138
0.5862
0.2943
0.4195
0.7665
0.5341
0.4133
0.5267
0.5194
0.3857
0.5002
0.4447
0.5568
0.4772
0.3484
0.4580
0.4070
0.3796
0.3801
0.5672
0.4113
0.5740
0.5684
0.5423
0.4392
0.4117
0.4767
0.3716
0.6472
0.4442
0.6135
0.5954
0.4863
0.5079
0.5836
0.4599
0.5587
0.4975
0.4919
0.4956
0.5012
0.5662
0.6303
0.4170
0.5127
0.5653
0.5396
0.4411
0.3252
0.5395
0.4791
0.3527
0.5139
0.4675
0.4043
0.4654
0.4791
0.5044
0.4442
0.6662
0.4893
0.5852
0.5273
0.4773
0.4705
0.3584
0.5498
0.6170
0.5334
0.4562
0.4787
0.5198
0.4695
0.4534
0.5086
0.4568
0.5408
0.6527
0.5184
0.5793
0.5037
0.5004
0.5497
0.5696
0.5075
0.5106
0.5673
0.4188
0.6001
0.5914
0.6075
0.6417
0.4380
0.5429
0.4456
0.4540
0.5362
0.6494
0.5668
0.5407
0.4773
0.3885
0.4636
0.5595
0.5374
0.4003
0.4806
0.5287
0.4924
0.5254
0.5144
0.4634
0.3763
0.6039
0.5653
0.5312
0.4768
0.5266
0.4211
0.5382
0.5180
0.5153
0.5192
0.4133
0.4634
0.5970
0.4438
0.5305
0.5374
0.4553
0.4945
0.4989
0.5365
0.6394
0.6320
0.5143
0.4624
0.4549
0.4741
0.4346
0.6076
0.5209
0.5398
0.5981
0.5512
0.5482
0.4590
0.4138
0.4162
0.5530
0.5098
0.5293
0.5742
0.5386
0.5739
0.3434
0.5591
0.4920
0.4858
0.7225
0.5575
0.4340
0.6398
0.4898
0.5243
0.4816
0.3965
0.5777
0.5376
0.4225
0.3864
0.4037
0.5741
0.6071
0.4196
0.4798
0.6110
0.4914
0.4593
0.5011
0.4832
0.4674
0.5026
0.5375
0.6234
0.5618
0.4468
0.4608
0.6174
0.6016
0.3627
0.3902
0.5525
0.6020
0.5641
0.4878
0.4752
0.4827
0.6222
0.4665
0.4709
0.4366
0.5288
0.5608
0.5409
0.4082
0.5804
0.5033
0.5027
0.6803
0.4049
0.4768
0.4968
0.4880
0.5024
0.4562
0.5266
0.4731
0.5124
0.5269
0.4768
0.4222
0.5297
0.3056
0.4845
0.6475
0.5651
0.6815
0.4539
0.5203
0.3234
0.4101
0.4844
0.4796
0.5500
0.5591
0.4868
0.4123
0.4952
0.4606
0.4065
0.5104
0.3746
0.5207
0.4452
0.6013
0.4504
0.6473
0.7454
0.6251
0.5167
0.5314
0.4621
0.4873
0.4964
0.5940
0.5859
0.5957
0.4900
0.5339
0.6487
0.6168
0.3432
0.4732
0.5636
0.4728
0.6630
0.5025
0.5270
0.6039
0.5330
0.5215
0.4598
0.4978
0.4511
0.4007
0.5475
0.4929
0.5892
0.5584
0.4794
0.4548
0.4476
0.5409
0.4434
0.4786
0.4887
0.4942
0.4850
0.5564
0.5672
0.4700
0.4030
0.5099
0.5357
0.4749
0.4269
0.5148
0.4698
0.5041
0.5777
0.4647
0.4960
0.5725
0.5897
0.3923
0.4570
0.6039
0.5496
0.5587
0.4253
0.4923
0.4908
0.5027
0.5406
0.6375
0.5012
0.5154
0.4750
0.5318
0.4808
0.4906
0.5166
0.4815
0.4120
0.5014
0.6298
0.4704
0.4908
0.4547
0.4294
0.3998
0.5230
0.4646
0.5908
0.4335
0.4713
0.5070
0.4877
0.5886
0.4929
0.4912
0.5404
0.3775
0.3979
0.4799
0.6146
0.4358
0.4898
0.6760
0.5133
0.3872
0.4664
0.5597
0.5188
0.4748
0.3661
0.3570
0.6366
0.6222
0.3882
0.4935
0.5426
0.5210
0.6456
0.4897
0.5853
0.5170
0.5495
0.5148
0.5570
0.4731
0.5293
0.4510
0.6465
0.5812
0.6486
0.4599
0.5808
0.4365
0.5409
0.3905
0.5021
0.5544
0.3899
0.4470
0.6467
0.4684
0.6073
0.4779
0.4870
0.4246
0.5136
0.5903
0.4679
0.4397
0.4694
0.5168
0.4685
0.4326
0.5273
0.5020
0.4987
0.4075
0.4814
0.4812
0.4345
0.5773
0.4915
0.4407
0.3729
0.5900
0.4586
0.6567
0.5782
0.3923
0.5485
0.4307
0.4410
0.3599
0.4795
0.4165
0.5463
0.5545
0.4301
0.4808
0.4165
0.5858
0.5610
0.5844
0.5695
0.6998
0.4914
0.4509
0.6016
0.4258
0.4560
0.4638
0.4470
0.5222
0.4097
0.4995
0.4964
0.4922
0.5797
0.4521
0.5129
0.6404
0.5822
0.5106
0.4321
0.4987
0.4954
0.3208
0.5584
0.4738
0.5374
0.5400
0.5342
0.4634
0.4603
0.4926
0.3922
0.4087
0.5608
0.4939
0.3467
0.6044
0.4512
0.5994
0.5721
0.5833
0.5923
0.6046
0.6606
0.4509
0.4131
0.4921
0.5186
0.4513
0.4843
0.4270
0.4840
0.4255
0.6189
0.5126
0.5842
0.4249
0.4820
0.5575
0.5572
0.4387
0.5257
0.4975
0.5517
0.4909
0.4445
0.6173
0.4955
0.3596
0.5015
0.4662
0.5111
0.5893
0.5423
0.4414
0.4088
0.5288
0.3903
0.5345
0.5105
0.5221
0.5360
0.5924
0.6964
0.5488
0.4682
0.4832
0.5074
0.5929
0.5189
0.5099
0.3986
0.3791
0.5434
0.4829
0.4267
0.5307
0.5104
0.5330
0.5018
0.5554
0.4138
0.4207
0.3862
0.2983
0.4928
0.5563
0.4288
0.5358
0.4900
0.5115
0.4794
0.5575
0.5435
0.4652
0.5538
0.6306
0.5657
0.4075
0.5187
0.5343
0.7785
0.3820
0.4424
0.5079
0.4609
0.6644
0.4970
0.5055
0.6072
0.5727
0.6009
0.4457
0.4348
0.3960
0.5348
0.5390
0.5327
0.5088
0.4675
0.4859
0.5489
0.4715
0.5089
0.4304
0.6402
0.5390
0.4706
0.6100
0.3911
0.6501
0.4857
0.3970
0.6914
0.5170
0.4785
0.5041
0.4767
0.4959
0.5090
0.5022
0.5278
0.4516
0.4695
0.5608
0.5634
0.5889
0.3677
0.5821
0.3549
0.6087
0.5488
0.4960
0.4691
0.5088
0.5626
0.4765
0.4372
0.5906
0.4697
0.5359
0.4706
0.4741
0.4936
0.4914
0.5050
0.6031
0.5716
0.4862
0.4705
0.4820
0.4782
0.5061
0.4422
0.5391
0.6490
0.6553
0.5064
0.5650
0.5669
0.5082
0.4329
0.4747
0.5621
0.4027
0.6151
0.5415
0.4331
0.5649
0.6109
0.6146
0.4530
0.5198
0.5734
0.6384
0.4785
0.5037
0.5189
0.5431
0.4653
0.3520
0.4253
0.4746
0.5817
0.4708
0.4198
0.5319
0.5203
0.6396
0.5407
0.3879
0.5213
0.4619
0.5149
0.5137
0.5197
0.4632
0.4658
0.5705
0.5088
0.4989
0.5155
0.5514
0.7020
0.4617
0.5777
0.6047
0.4640
0.6135
0.6001
0.3865
0.5555
0.5389
0.5747
0.3655
0.5457
0.5315
0.4768
0.5228
0.6465
0.5927
0.4956
0.4562
0.4626
0.5836
0.4868
0.5756
0.4996
0.5250
0.5391
0.4116
0.4611
0.5155
0.5320
0.5492
0.4909
0.4414
0.3531
0.5205
0.4157
0.3116
0.7096
0.5424
0.5714
0.5795
0.6515
0.3900
0.3812
0.4178
0.4961
0.4617
0.5693
0.3764
0.6134
0.5058
0.5241
0.4084
0.4590
0.5322
0.3856
0.6007
0.5065
0.4764
0.5232
0.4642
0.5184
0.6074
0.4224
0.3906
0.4757
0.3417
0.5146
0.5132
0.5734
0.4230
0.4459
0.5291
0.4429
0.5210
0.6469
0.5549
0.7115
0.5196
0.4250
0.4186
0.5329
0.4988
0.4616
0.4806
0.5906
0.5830
0.5330
0.5707
0.3732
0.4239
0.5638
0.5491
0.4105
0.4961
0.3968
0.5048
0.4700
0.3496
0.4761
0.5202
0.4332
0.4404
0.5201
0.5250
0.5046
0.5149
0.5133
0.4388
0.5144
0.4620
0.5467
0.3737
0.6805
0.5551
0.5132
0.5692
0.5756
0.4932
0.3284
0.6037
0.5250
0.6482
0.3069
0.5666
0.3356
0.4335
0.6023
0.4887
0.4708
0.5953
0.4656
0.5823
0.5504
0.4984
0.4713
0.4644
0.6750
0.5990
0.4400
0.4362
0.4794
0.4775
0.5009
0.6420
0.4441
0.5218
0.3464
0.5399
0.5331
0.5578
0.3555
0.4190
0.5714
0.4354
0.7589
0.6306
0.5391
0.5030
0.4953
0.5662
0.5082
0.5407
0.4972
0.3462
0.6772
0.4919
0.5627
0.5335
0.4341
0.4913
0.5024
0.4799
0.4938
0.5006
0.4676
0.4938
0.5183
0.5235
0.4802
0.5011
0.6256
0.5345
0.5802
0.5495
0.5351
0.4246
0.4649
0.5218
0.5758
0.5076
0.5568
0.5271
0.5152
0.4985
0.3687
0.4878
0.4863
0.4574
0.4948
0.5158
0.5203
0.4635
0.4941
0.6003
0.5274
0.5081
0.4509
0.4587
0.5852
0.5110
0.6673
0.5178
0.4905
0.5272
0.5520
0.4797
0.6462
0.3705
0.5412
0.5717
0.5164
0.4873
0.5433
0.6540
0.5488
0.4143
0.5823
0.4141
0.4370
0.3441
0.5033
0.4376
0.4175
0.5636
0.5230
0.4966
0.4721
0.5159
0.5496
0.5184
0.3479
0.5373
0.4849
0.3721
0.3933
0.4899
0.5546
0.5059
0.5403
0.4848
0.5811
0.5372
0.4985
0.7195
0.5316
0.6046
0.6390
0.3690
0.4908
0.4561
0.4646
0.6206
0.6267
0.4533
0.4230
0.5935
0.5420
0.4297
0.6059
0.4589
0.5861
0.5414
0.4077
0.4906
0.5228
0.5016
0.5102
0.5164
0.5142
0.4521
0.5057
0.4482
0.5422
0.4740
0.5426
0.5991
0.4109
0.5277
0.5332
0.4835
0.5774
0.5863
0.3872
0.6837
0.4357
0.4895
0.5839
0.6214
0.3948
0.5422
0.4101
0.4959
0.4357
0.4985
0.4313
0.4101
0.5201
0.3250
0.6078
0.4781
0.4930
0.3568
0.5705
0.5033
0.5397
0.6490
0.5195
0.3530
0.4421
0.5068
0.5582
0.5734
0.4731
0.4678
0.4096
0.6057
0.5922
0.4096
0.4803
0.3652
0.4680
0.4663
0.5096
0.4686
0.4620
0.4506
0.4765
0.5870
0.5800
0.4033
0.5856
0.4972
0.4649
0.4705
0.4162
0.5602
0.5947
0.5514
0.4716
0.5141
0.5644
0.6061
0.5539
0.5894
0.4340
0.6713
0.5512
0.4146
0.4455
0.6746
0.4787
0.5393
0.4803
0.4831
0.5923
0.5459
0.3811
0.3758
0.4454
0.5357
0.5935
0.5078
0.4290
0.5465
0.6079
0.5440
0.4567
0.4986
0.5956
0.4952
0.4622
0.4396
0.4277
0.4909
0.5039
0.4716
0.4740
0.5169
0.5430
0.5251
0.6102
0.5343
0.5064
0.5090
0.4687
0.4983
0.5455
0.5777
0.6272
0.5452
0.5555
0.4784
0.5495
0.6083
0.4620
0.5362
0.4837
0.4765
0.3894
0.5633
0.4006
0.5043
0.5611
0.6562
0.4601
0.5798
0.5824
0.4444
0.6214
0.5702
0.4581
0.6291
0.5055
0.3782
0.4220
0.4423
0.4795
0.4471
0.4594
0.6554
0.3750
0.3688
0.5141
0.4678
0.4333
0.4240
0.5200
0.4295
0.4893
0.4192
0.4138
0.4887
0.5861
0.5067
0.4546
0.4742
0.5053
0.5642
0.4447
0.4780
0.5395
0.5231
0.5336
0.4343
0.6254
0.3311
0.5204
0.6045
0.5209
0.5465
0.6455
0.5056
0.3463
0.6201
0.3580
0.4232
0.2109
0.5580
0.4814
0.4645
0.4045
0.4779
0.4779
0.5452
0.5729
0.4844
0.4624
0.5394
0.5297
0.4168
0.4662
0.6037
0.4715
0.5025
0.5305
0.4442
0.5764
0.5838
0.4023
0.4803
0.4718
0.5306
0.5464
0.5442
0.4784
0.4234
0.5026
0.4990
0.5206
0.4579
0.5273
0.4556
0.4381
0.4625
0.5378
0.4750
0.6278
0.4999
0.4879
0.4945
0.4685
0.3691
0.3999
0.6030
0.5362
0.4138
0.4683
0.6209
0.5569
0.5409
0.5809
0.5548
0.4457
0.4903
0.4172
0.5100
0.5833
0.4890
0.5128
0.4669
0.4606
0.6174
0.3976
0.3823
0.4862
0.5762
0.6020
0.3134
0.5342
0.3623
0.5306
0.4864
0.4448
0.4056
0.4418
0.5888
0.4669
0.4988
0.4667
0.4423
0.6333
0.4252
0.4611
0.4617
0.4502
0.4637
0.5040
0.4219
0.6129
0.5223
0.5717
0.5751
0.6968
0.5325
0.4940
0.5503
0.4010
0.5792
0.5006
0.5722
0.5425
0.5556
0.2833
0.5612
0.4803
0.4162
0.6500
0.5753
0.3787
0.5554
0.5122
0.6239
0.5763
0.5266
0.3831
0.5091
0.5446
0.6123
0.5319
0.4328
0.5994
0.3756
0.4295
0.5582
0.6296
0.6144
0.4863
0.5972
0.5754
0.6190
0.6005
0.5030
0.4885
0.4374
0.5062
0.4941
0.4963
0.4842
0.5903
0.5047
0.3941
0.5047
0.5595
0.4692
0.4548
0.5931
0.4597
0.5857
0.5076
0.6034
0.4121
0.3606
0.5276
0.5096
0.5850
0.4791
0.3932
0.4526
0.6863
0.4915
0.5274
0.4099
0.5485
0.4560
0.4562
0.5531
0.3657
0.5437
0.4622
0.3885
0.5656
0.3438
0.4907
0.6348
0.4941
0.3277
0.4733
0.5070
0.4774
0.4795
0.5293
0.4511
0.5826
0.5830
0.4340
0.5330
0.4780
0.6130
0.4581
0.6069
0.4083
0.4910
0.6381
0.4867
0.4907
0.5855
0.6082
0.3968
0.4444
0.4306
0.3686
0.4577
0.5517
0.4835
0.4818
0.4985
0.4838
0.5373
0.3547
0.4257
0.4723
0.4404
0.5897
0.5070
0.3471
0.4366
0.6283
0.3559
0.4564
0.5914
0.5238
0.5158
0.4980
0.5438
0.5147
0.6562
0.4253
0.5416
0.4614
0.4354
0.5216
0.5818
0.6061
0.4792
0.4077
0.4802
0.5043
0.5807
0.5340
0.5797
0.6417
0.4379
0.4546
0.5188
0.3840
0.5342
0.5594
0.4984
0.3695
0.5207
0.5478
0.5264
0.4723
0.4412
0.5737
0.4898
0.5906
0.3602
0.5715
0.4292
0.4863
0.4412
0.4261
0.5019
0.5596
0.5385
0.6152
0.4420
0.3780
0.4108
0.4873
0.4283
0.5148
0.3853
0.4519
0.3651
0.4404
0.4636
0.5296
0.7022
0.4715
0.5289
0.5781
0.5902
0.4574
0.5846
0.6082
0.6331
0.4362
0.4240
0.4390
0.3457
0.6600
0.4352
0.4439
0.5290
0.3739
0.4203
0.5514
0.5839
0.5331
0.5463
0.5652
0.5773
0.4972
0.4955
0.5232
0.6194
0.5716
0.5588
0.5251
0.4242
0.4532
0.4313
0.5551
0.4328
0.4702
0.5056
0.5137
0.5117
0.5633
0.6166
0.4846
0.4763
0.4536
0.5412
0.5288
0.5166
0.3768
0.4636
0.4637
0.5483
0.4871
0.5233
0.6223
0.4433
0.4010
0.5260
0.5822
0.5550
0.5303
0.5961
0.5180
0.5998
0.5298
0.4963
0.6396
0.4542
0.4540
0.5807
0.4368
0.3079
0.4938
0.3094
0.3618
0.4925
0.4256
0.2888
0.5794
0.4151
0.5835
0.4372
0.5501
0.4735
0.5974
0.5243
0.5147
0.7136
0.5499
0.3632
0.5469
0.4235
0.3703
0.3936
0.6496
0.3972
0.7573
0.4624
0.5413
0.4697
0.6069
0.7419
0.3444
0.4913
0.4788
0.5265
0.5694
0.4627
0.5048
0.3542
0.5953
0.4041
0.4711
0.3485
0.3357
0.3992
0.4762
0.4768
0.5840
0.4067
0.4561
0.4956
0.5796
0.6474
0.6090
0.6878
0.4642
0.4842
0.5367
0.6645
0.4123
0.5261
0.5754
0.4447
0.4535
0.6325
0.5844
0.5184
0.4409
0.5459
0.6148
0.2536
0.5651
0.4299
0.5188
0.4217
0.5461
0.4478
0.6157
0.4714
0.5204
0.5404
0.5311
0.4649
0.4782
0.5064
0.4329
0.4998
0.5600
0.4273
0.5815
0.4340
0.5436
0.4963
0.5092
0.5759
0.5256
0.5391
0.5945
0.4355
0.5957
0.4682
0.4713
0.5637
0.6387
0.4790
0.5839
0.6185
0.4569
0.5031
0.5191
0.5285
0.4374
0.4777
0.4564
0.5216
0.5054
0.4479
0.6336
0.5094
0.3996
0.4833
0.5683
0.5222
0.5133
0.4136
0.3709
0.3368
0.5573
0.6409
0.5116
0.5056
0.3269
0.5168
0.4723
0.4341
0.4575
0.6498
0.5515
0.5914
0.5173
0.5192
0.6443
0.4259
0.5353
0.3776
0.4686
0.4377
0.5696
0.4589
0.5613
0.3786
0.4753
0.4280
0.4708
0.5249
0.3524
0.4304
0.4978
0.4974
0.5818
0.4637
0.5162
0.5433
0.5455
0.5791
0.4116
0.4216
0.6073
0.5580
0.4945
0.5069
0.4474
0.4882
0.4829
0.2997
0.4907
0.4289
0.4516
0.4227
0.5135
0.4695
0.4508
0.4146
0.5980
0.5395
0.6586
0.5355
0.6349
0.5170
0.5079
0.5398
0.6261
0.4921
0.6330
0.4653
0.5209
0.4678
0.5530
0.5337
0.5482
0.3773
0.4940
0.5478
0.4670
0.5960
0.4772
0.6058
0.5432
0.4266
0.5128
0.5489
0.4775
0.5338
0.5933
0.5014
0.5304
0.5919
0.5085
0.4419
0.6184
0.4138
0.4130
0.2456
0.5838
0.4847
0.4498
0.4281
0.4213
0.5983
0.4507
0.4323
0.5830
0.4673
0.6694
0.4129
0.5104
0.5720
0.5168
0.5217
0.5658
0.3744
0.7726
0.4436
0.4283
0.5670
0.4874
0.5236
0.5357
0.4049
0.4931
0.5101
0.5257
0.4930
0.5063
0.5390
0.5775
0.4383
0.5224
0.5451
0.4976
0.5891
0.5838
0.4669
0.4481
0.5269
0.4844
0.5768
0.5737
0.3589
0.5737
0.4311
0.5793
0.4755
0.4459
0.5672
0.5053
0.4753
0.4448
0.5151
0.5785
0.6054
0.5401
0.5818
0.6226
0.5928
0.5193
0.4205
0.3485
0.4916
0.5784
0.5106
0.5823
0.5653
0.5116
0.5999
0.6171
0.5158
0.4416
0.5011
0.3339
0.5100
0.4227
0.4747
0.5260
0.4920
0.6050
0.4515
0.5388
0.5079
0.5918
0.5973
0.4579
0.6837
0.4534
0.3515
0.5724
0.3921
0.3264
0.4840
0.5073
0.5885
0.5062
0.5726
0.4052
0.5228
0.4673
0.4045
0.4695
0.5081
0.5452
0.4792
0.5765
0.6087
0.5368
0.5802
0.5180
0.6019
0.5824
0.5356
0.4540
0.4218
0.4138
0.5830
0.4759
0.4193
0.5114
0.5360
0.5763
0.4171
0.4817
0.4870
0.5831
0.5783
0.6812
0.4970
0.5594
0.4038
0.5367
0.5447
0.4898
0.3958
0.3069
0.4047
0.5100
0.3630
0.5674
0.4049
0.4884
0.4849
0.4646
0.5334
0.4936
0.5866
0.3794
0.4885
0.4183
0.4720
0.4788
0.5539
0.5492
0.4696
0.4363
0.4616
0.5177
0.4936
0.4063
0.4935
0.5710
0.6455
0.6125
0.4561
0.4839
0.5328
0.6256
0.5860
0.3901
0.3464
0.5003
0.4910
0.4311
0.6131
0.5444
0.4553
0.4964
0.5104
0.5903
0.5273
0.5332
0.3854
0.5815
0.5660
0.5643
0.5645
0.5476
0.5342
0.4779
0.4211
0.4564
0.5935
0.4685
0.5622
0.3859
0.5548
0.3726
0.4842
0.5730
0.4549
0.5231
0.5574
0.3780
0.6965
0.6530
0.5206
0.4629
0.4029
0.3614
0.5540
0.6352
0.5538
0.5097
0.5686
0.4569
0.3754
0.2126
0.6424
0.5821
0.5135
0.4234
0.5111
0.4786
0.7303
0.5835
0.4888
0.4479
0.5722
0.4863
0.5321
0.5950
0.5015
0.3583
0.5247
0.4981
0.3657
0.5738
0.4905
0.5641
0.7507
0.4937
0.4539
0.5271
0.6319
0.5322
0.5728
0.5338
0.4295
0.3680
0.4399
0.4457
0.4884
0.5591
0.5481
0.3527
0.3693
0.5322
0.3546
0.4209
0.6834
0.5587
0.4988
0.6099
0.3884
0.3721
0.4295
0.5618
0.6131
0.5586
0.5242
0.5825
0.6146
0.4065
0.6965
0.2927
0.4661
0.5015
0.5949
0.5288
0.5119
0.4589
0.3680
0.5113
0.5014
0.6078
0.5468
0.4890
0.5812
0.5692
0.5285
0.3394
0.5141
0.5726
0.5453
0.5415
0.5736
0.4961
0.4949
0.4984
0.5437
0.5690
0.6116
0.5309
0.5973
0.4948
0.4784
0.4856
0.3858
0.4893
0.4972
0.4878
0.3971
0.5607
0.5810
0.4639
0.4828
0.4400
0.6033
0.5041
0.4694
0.3341
0.4861
0.4911
0.4244
0.4192
0.5181
0.5133
0.4969
0.4688
0.5880
0.5509
0.6628
0.4396
0.5180
0.4043
0.4404
0.5128
0.5759
0.5076
0.6932
0.5805
0.3987
0.4800
0.4192
0.5353
0.4621
0.7321
0.4680
0.5850
0.4937
0.4663
0.5875
0.5493
0.3660
0.5378
0.4817
0.3690
0.5636
0.3300
0.5226
0.5246
0.4352
0.5310
0.4020
0.3968
0.4707
0.4037
0.4953
0.4573
0.5424
0.5515
0.6355
0.5004
0.4585
0.6728
0.4014
0.4383
0.5663
0.5126
0.4186
0.5757
0.5332
0.5965
0.5774
0.5329
0.4870
0.4711
0.5493
0.3479
0.5869
0.4753
0.5352
0.5506
0.4368
0.5561
0.5061
0.3741
0.5918
0.6093
0.6393
0.5573
0.4898
0.5976
0.3941
0.5148
0.4258
0.4786
0.4932
0.5165
0.4187
0.5498
0.4699
0.4515
0.5290
0.5306
0.4779
0.5111
0.4173
0.5393
0.5338
0.4455
0.3059
0.4315
0.5367
0.5091
0.4542
0.4514
0.5412
0.5798
0.2957
0.4373
0.5340
0.4701
0.4681
0.5271
0.4956
0.5637
0.3511
0.4708
0.4891
0.5479
0.5620
0.5172
0.5658
0.5031
0.5057
0.4704
0.5040
0.4438
0.3688
0.6471
0.3126
0.4628
0.5682
0.5863
0.6141
0.3794
0.5527
0.5521
0.4357
0.6040
0.3622
0.5517
0.6036
0.4692
0.4638
0.5242
0.5474
0.4132
0.4126
0.5470
0.5520
0.5182
0.4273
0.5453
0.5743
0.4989
0.5942
0.4186
0.3575
0.5602
0.4043
0.5380
0.5449
0.5632
0.5551
0.5229
0.4641
0.5605
0.3335
0.4662
0.4729
0.6707
0.4713
0.5099
0.4563
0.3938
0.4531
0.3749
0.5262
0.4630
0.4224
0.4880
0.5564
0.4470
0.4783
0.3004
0.5497
0.4917
0.4500
0.5840
0.3978
0.2967
0.6450
0.4982
0.4931
0.4859
0.4336
0.4227
0.4152
0.4276
0.5920
0.5041
0.5532
0.4710
0.4042
0.5490
0.4173
0.4851
0.4256
0.4751
0.6577
0.4653
0.5095
0.3777
0.3551
0.4496
0.4502
0.4499
0.5375
0.3799
0.5812
0.4689
0.4516
0.6219
0.5379
0.6143
0.4661
0.5430
0.5863
0.4874
0.4754
0.4105
0.3698
0.5073
0.4887
0.5916
0.4862
0.4343
0.4765
0.5805
0.6148
0.4702
0.5564
0.4899
0.4914
0.6224
0.3847
0.4794
0.3559
0.4864
0.5255
0.4232
0.3636
0.3615
0.4881
0.7061
0.5222
0.5203
0.4546
0.3781
0.4257
0.5022
0.6005
0.5026
0.6365
0.5413
0.4913
0.4207
0.5763
0.5108
0.4295
0.5231
0.5099
0.4355
0.5273
0.4402
0.4967
0.5887
0.4974
0.3615
0.6349
0.4692
0.5886
0.5221
0.4231
0.3515
0.4093
0.4308
0.4977
0.5462
0.5408
0.5629
0.5108
0.6258
0.4040
0.3913
0.3900
0.4143
0.5053
0.5341
0.4623
0.6447
0.5051
0.4967
0.3769
0.4161
0.5450
0.5078
0.6202
0.5629
0.4229
0.5865
0.6627
0.4902
0.4581
0.5819
0.5827
0.4946
0.5880
0.4727
0.4684
0.6283
0.5606
0.5463
0.4425
0.4427
0.3626
0.5027
0.4622
0.4773
0.4823
0.4777
0.5832
0.5272
0.3683
0.4671
0.5834
0.5176
0.4108
0.5398
0.7047
0.3908
0.5667
0.4871
0.5006
0.6267
0.6427
0.3761
0.4302
0.5969
0.4524
0.5055
0.5772
0.5782
0.5795
0.4392
0.4636
0.5293
0.5780
0.5428
0.5094
0.4492
0.5796
0.5794
0.2767
0.5714
0.3764
0.4777
0.5244
0.5243
0.5289
0.4748
0.5824
0.6049
0.5549
0.4532
0.4603
0.4063
0.5939
0.5555
0.3864
0.5900
0.5211
0.3868
0.5418
0.4811
0.4627
0.4418
0.5292
0.7353
0.4945
0.2658
0.4701
0.4920
0.6773
0.4737
0.5946
0.4627
0.4670
0.5058
0.5549
0.6194
0.5028
0.4970
0.5264
0.4863
0.4950
0.5006
0.5061
0.5911
0.5292
0.5383
0.4749
0.5886
0.5848
0.5328
0.5034
0.5805
0.4166
0.5605
0.4955
0.5407
0.5063
0.4661
0.4999
0.4396
0.4401
0.5814
0.5024
0.5178
0.4943
0.6118
0.4317
0.6122
0.3332
0.5435
0.5051
0.4776
0.5129
0.3682
0.5356
0.3734
0.4462
0.5643
0.4378
0.5225
0.3939
0.5514
0.5053
0.4143
0.5475
0.3825
0.4902
0.3776
0.5215
0.4296
0.5632
0.4437
0.3345
0.6821
0.5162
0.4973
0.5813
0.5836
0.4959
0.5527
0.4946
0.4975
0.4971
0.5164
0.4144
0.4446
0.6183
0.5979
0.4828
0.4869
0.4891
0.4256
0.4815
0.5269
0.5012
0.5679
0.5631
0.6579
0.4114
0.4440
0.5307
0.5288
0.5294
0.5453
0.5658
0.3874
0.5428
0.5302
0.5425
0.5730
0.4050
0.4607
0.4532
0.3152
0.4244
0.5397
0.5135
0.4498
0.5433
0.6013
0.3965
0.4199
0.4222
0.4457
0.5365
0.5341
0.5705
0.4928
0.4756
0.4721
0.5884
0.4325
0.5321
0.4455
0.5492
0.5285
0.5688
0.3332
0.6551
0.5284
0.4858
0.4703
0.5485
0.4838
0.5330
0.5534
0.5823
0.6087
0.5636
0.2587
0.4862
0.6177
0.4948
0.4804
0.5160
0.6377
0.5032
0.5315
0.5355
0.4415
0.5554
0.6052
0.4444
0.5399
0.5469
0.5009
0.4539
0.4818
0.5451
0.5136
0.4933
0.5311
0.4725
0.3221
0.4393
0.4604
0.5565
0.4753
0.5450
0.5269
0.6135
0.5135
0.5011
0.4230
0.5293
0.4656
0.5187
0.4282
0.5214
0.5578
0.5292
0.5282
0.4472
0.4891
0.4654
0.4091
0.4501
0.5307
0.5820
0.4566
0.5741
0.4417
0.5265
0.4722
0.5939
0.4234
0.5589
0.5460
0.6622
0.5892
0.4958
0.6008
0.6138
0.4885
0.4937
0.3638
0.5375
0.7309
0.5508
0.6700
0.4926
0.5049
0.4457
0.5916
0.5923
0.4661
0.3858
0.5155
0.4656
0.5642
0.3825
0.5493
0.4790
0.3886
0.4988
0.4216
0.5775
0.3478
0.4425
0.5386
0.6186
0.4970
0.5679
0.4869
0.5479
0.4682
0.4684
0.4781
0.4423
0.6097
0.6180
0.5546
0.4209
0.4374
0.5118
0.5937
0.7478
0.4546
0.4477
0.4959
0.5503
0.6020
0.5827
0.4389
0.4586
0.4022
0.5472
0.5642
0.5943
0.5382
0.5686
0.6178
0.7095
0.3784
0.5095
0.4168
0.4242
0.4226
0.5661
0.6464
0.5372
0.5166
0.4854
0.5028
0.5258
0.5324
0.5196
0.5084
0.5814
0.3958
0.5536
0.4676
0.5097
0.4922
0.4840
0.4460
0.3576
0.5399
0.4965
0.4969
0.4919
0.4749
0.6051
0.4583
0.4678
0.5764
0.4276
0.4403
0.5690
0.5339
0.5155
0.5783
0.4945
0.5263
0.4370
0.4084
0.3895
0.5467
0.7971
0.4990
0.5667
0.4904
0.5299
0.4329
0.4260
0.5190
0.3875
0.4486
0.5102
0.4003
0.6381
0.5342
0.5487
0.6246
0.5271
0.4664
0.5377
0.4188
0.4854
0.2230
0.6235
0.4975
0.5676
0.4653
0.7758
0.4507
0.2883
0.4671
0.6207
0.5135
0.4996
0.4475
0.5860
0.4754
0.2838
0.5878
0.5983
0.5157
0.5345
0.4905
0.4202
0.4815
0.4884
0.4433
0.4768
0.4813
0.4062
0.5998
0.5134
0.4011
0.3157
0.5073
0.5217
0.5113
0.5333
0.5884
0.5123
0.5925
0.3725
0.5985
0.4995
0.6315
0.5209
0.4390
0.6495
0.6139
0.6138
0.3781
0.6201
0.4087
0.5407
0.5497
0.4363
0.5708
0.3963
0.3946
0.5923
0.5767
0.4470
0.6088
0.5988
0.5666
0.4199
0.4626
0.5250
0.5207
0.4189
0.6843
0.3866
0.5609
0.6253
0.5096
0.4405
0.3975
0.5109
0.4701
0.6613
0.5822
0.5034
0.5047
0.5010
0.5789
0.4869
0.4326
0.5471
0.5580
0.4506
0.5184
0.5351
0.4980
0.4547
0.5973
0.4875
0.6050
0.3496
0.4998
0.3428
0.5227
0.3734
0.5324
0.2242
0.4490
0.4966
0.5266
0.4316
0.4623
0.5638
0.4424
0.5215
0.5710
0.4921
0.4637
0.6207
0.5595
0.5240
0.7276
0.5004
0.5011
0.4021
0.4646
0.4829
0.5054
0.5343
0.4392
0.5985
0.5013
0.4500
0.4997
0.3465
0.5998
0.5329
0.5633
0.4442
0.4180
0.5089
0.5614
0.4165
0.4882
0.3812
0.5246
0.5098
0.5515
0.4404
0.4420
0.5741
0.5063
0.5345
0.5337
0.3826
0.4574
0.4102
0.4526
0.5173
0.4827
0.4459
0.4013
0.5718
0.4896
0.4950
0.4932
0.5653
0.5871
0.4397
0.5782
0.5492
0.4741
0.4703
0.5481
0.4200
0.5245
0.3587
0.3847
0.7135
0.5926
0.5122
0.4884
0.5850
0.6202
0.4499
0.4427
0.3696
0.4132
0.4922
0.5409
0.4369
0.4842
0.2561
0.3896
0.6171
0.4760
0.5232
0.5663
0.4242
0.4844
0.5257
0.5724
0.5209
0.4629
0.4610
0.5114
0.6429
0.4991
0.4780
0.6098
0.5387
0.5160
0.5492
0.5816
0.5412
0.5257
0.4766
0.4985
0.4804
0.5616
0.3578
0.6820
0.4853
0.5497
0.4507
0.4733
0.4347
0.5474
0.5304
0.5993
0.5354
0.4924
0.5393
0.4298
0.3487
0.4529
0.5325
0.3380
0.3466
0.4158
0.5331
0.4464
0.5194
0.4613
0.3916
0.5667
0.4347
0.6075
0.4431
0.6415
0.5590
0.4332
0.3525
0.5715
0.4870
0.3820
0.6220
0.5027
0.5527
0.4769
0.5050
0.3771
0.4802
0.4580
0.4519
0.5051
0.4315
0.5029
0.5532
0.5751
0.5062
0.5362
0.6126
0.4682
0.4983
0.5376
0.3643
0.5451
0.5022
0.5192
0.5090
0.3078
0.3928
0.5837
0.4246
0.4317
0.4730
0.6279
0.4022
0.6040
0.4638
0.5196
0.5685
0.3300
0.3415
0.6384
0.5587
0.4350
0.5167
0.4693
0.4712
0.4414
0.4725
0.4405
0.5035
0.5093
0.5317
0.4267
0.4167
0.4256
0.5037
0.5332
0.5796
0.5130
0.6329
0.4615
0.4941
0.5350
0.4286
0.4607
0.5518
0.4204
0.5754
0.5065
0.5507
0.5606
0.5076
0.3816
0.4988
0.6008
0.6134
0.5066
0.6230
0.6242
0.4680
0.4257
0.5817
0.5635
0.6550
0.5412
0.5845
0.4811
0.5443
0.4748
0.4698
0.4317
0.4823
0.5635
0.4903
0.4671
0.5116
0.6442
0.5433
0.3801
0.6374
0.4938
0.5716
0.5702
0.5491
0.4077
0.5517
0.5033
0.5658
0.4377
0.4660
0.3904
0.7422
0.7677
0.5663
0.5530
0.6177
0.5448
0.5450
0.5731
0.5272
0.6058
0.5052
0.5801
0.4700
0.5451
0.5749
0.4251
0.4506
0.6393
0.5104
0.5426
0.5468
0.4987
0.2977
0.5783
0.4431
0.6496
0.4314
0.5051
0.5540
0.3908
0.3648
0.4965
0.3715
0.5486
0.4854
0.5680
0.5247
0.5795
0.4330
0.4634
0.5690
0.5532
0.4237
0.6148
0.5038
0.4845
0.3895
0.4215
0.4932
0.3926
0.5145
0.4638
0.4318
0.6802
0.5356
0.5217
0.4708
0.5452
0.4319
0.3947
0.6511
0.5225
0.6098
0.4723
0.5608
0.5366
0.4043
0.5653
0.4921
0.4850
0.4954
0.5050
0.5186
0.4916
0.5615
0.4229
0.4691
0.3562
0.3430
0.4130
0.4874
0.5355
0.5024
0.5000
0.5025
0.4094
0.4929
0.3667
0.4943
0.5315
0.4716
0.6285
0.5511
0.4599
0.4725
0.6601
0.6500
0.4654
0.3821
0.6144
0.4047
0.5558
0.4761
0.4730
0.5045
0.5109
0.4160
0.5290
0.5378
0.5265
0.4734
0.3210
0.5197
0.4148
0.6372
0.4864
0.5510
0.3610
0.6099
0.6426
0.5645
0.5340
0.4381
0.6664
0.4589
0.4120
0.5795
0.5095
0.4679
0.5146
0.5907
0.6271
0.5029
0.3924
0.3940
0.4613
0.5642
0.5726
0.5489
0.3841
0.4031
0.5627
0.7066
0.5143
0.5629
0.3437
0.5131
0.5685
0.4598
0.4976
0.7297
0.5643
0.4715
0.6480
0.4280
0.4578
0.6264
0.5300
0.4141
0.4408
0.5388
0.4576
0.4857
0.3962
0.4345
0.5530
0.5646
0.4393
0.4644
0.5796
0.5661
0.3054
0.6167
0.3530
0.5075
0.5184
0.5260
0.5170
0.4045
0.3721
0.4885
0.6335
0.6484
0.3886
0.6036
0.6528
0.4631
0.4860
0.4562
0.5266
0.4748
0.4725
0.5627
0.5912
0.6355
0.6971
0.5637
0.5645
0.2460
0.3975
0.5664
0.4948
0.4564
0.4822
0.3610
0.5071
0.4856
0.5029
0.4256
0.4535
0.5218
0.3923
0.4863
0.5705
0.5585
0.4646
0.4765
0.4404
0.5781
0.4489
0.4763
0.5639
0.5450
0.5144
0.6000
0.5471
0.4343
0.5597
0.5573
0.7296
0.5032
0.4670
0.6219
0.6110
0.4890
0.6003
0.5665
0.2721
0.5378
0.5330
0.5045
0.5462
0.4574
0.5067
0.6111
0.6360
0.4933
0.5698
0.3972
0.6376
0.6129
0.5854
0.4637
0.5275
0.5728
0.5159
0.5555
0.5788
0.4717
0.3534
0.4337
0.4205
0.5741
0.4477
0.6014
0.6581
0.4266
0.5691
0.4896
0.5032
0.4330
0.3918
0.5151
0.4441
0.5714
0.4628
0.5152
0.4829
0.5864
0.4498
0.5030
0.5258
0.5067
0.4689
0.4378
0.5278
0.4858
0.6489
0.4808
0.4306
0.4932
0.5530
0.5326
0.4601
0.5188
0.5654
0.4951
0.6134
0.6363
0.4315
0.5353
0.4693
0.6290
0.4838
0.4297
0.4395
0.4853
0.5695
0.5417
0.4285
0.6712
0.6905
0.4816
0.7253
0.4222
0.5773
0.3377
0.5501
0.5262
0.4825
0.6453
0.4737
0.6211
0.5924
0.6163
0.5959
0.6396
0.4979
0.4122
0.5948
0.4687
0.4448
0.3299
0.4848
0.5486
0.4857
0.5827
0.3998
0.6300
0.5232
0.5932
0.5365
0.4159
0.4696
0.6001
0.5662
0.4367
0.6113
0.5754
0.3942
0.4334
0.5114
0.6100
0.6398
0.3278
0.5830
0.3281
0.5868
0.5355
0.4939
0.4783
0.4986
0.5175
0.4827
0.5422
0.4719
0.5898
0.4220
0.3646
0.4525
0.5573
0.6391
0.4871
0.4944
0.4853
0.6345
0.5037
0.5248
0.5065
0.4915
0.5948
0.4513
0.5700
0.5846
0.6892
0.3603
0.6178
0.5052
0.4417
0.6083
0.4839
0.5927
0.5428
0.4803
0.5010
0.7190
0.4823
0.4779
0.5394
0.5157
0.5162
0.3877
0.6173
0.4788
0.5305
0.5169
0.3680
0.4683
0.5562
0.4627
0.4102
0.5424
0.4732
0.5663
0.5041
0.5061
0.4358
0.4356
0.5228
0.5627
0.3614
0.4675
0.5557
0.5491
0.5243
0.4675
0.5494
0.4838
0.4484
0.4690
0.5171
0.4636
0.6245
0.5502
0.3929
0.4858
0.4597
0.4217
0.5106
0.5201
0.4023
0.4207
0.3944
0.4736
0.4730
0.5075
0.4183
0.5002
0.6143
0.7173
0.5392
0.6223
0.5198
0.5024
0.5847
0.4835
0.7230
0.5368
0.3857
0.4651
0.5558
0.4729
0.4813
0.6515
0.3901
0.3902
0.6181
0.5816
0.6006
0.3614
0.4519
0.4707
0.4929
0.3245
0.4445
0.5519
0.5995
0.5360
0.5438
0.6324
0.6105
0.4721
0.6256
0.5222
0.4179
0.4572
0.5493
0.5109
0.4069
0.4965
0.5819
0.4737
0.5815
0.3915
0.5852
0.5226
0.5341
0.5903
0.4988
0.5174
0.4396
0.4831
0.5305
0.5310
0.3746
0.4522
0.5175
0.6188
0.3966
0.5682
0.5024
0.7170
0.5053
0.4610
0.5272
0.5537
0.5222
0.6249
0.4588
0.5183
0.5140
0.4121
0.5351
0.4338
0.5306
0.5170
0.4329
0.3924
0.4900
0.3905
0.1684
0.4622
0.6248
0.6084
0.5028
0.3816
0.4618
0.4132
0.2678
0.3490
0.5328
0.5456
0.4148
0.5377
0.5623
0.6242
0.5066
0.5190
0.4578
0.4695
0.5259
0.4912
0.4504
0.4967
0.5919
0.4178
0.5445
0.5821
0.5807
0.5983
0.5680
0.5470
0.4955
0.4691
0.5681
0.5307
0.5491
0.4034
0.4139
0.5452
0.4794
0.4457
0.4438
0.5453
0.4386
0.4637
0.4845
0.5877
0.3731
0.5025
0.5432
0.5837
0.4250
0.4641
0.4787
0.4881
0.4240
0.5966
0.5164
0.4399
0.4668
0.4535
0.4404
0.5948
0.5979
0.4275
0.6329
0.5415
0.4545
0.5248
0.4260
0.3993
0.4080
0.4234
0.5571
0.5571
0.4963
0.6028
0.5039
0.5088
0.4852
0.6323
0.6119
0.5529
0.4983
0.5590
0.4864
0.4903
0.3831
0.5557
0.4688
0.4626
0.5183
0.4355
0.4886
0.5509
0.5917
0.6308
0.4611
0.6443
0.4961
0.4999
0.5899
0.6238
0.3954
0.3957
0.5133
0.5335
0.4134
0.4137
0.5832
0.5810
0.6217
0.5494
0.6263
0.4529
0.4187
0.5077
0.5401
0.6525
0.4379
0.5570
0.4406
0.5463
0.4940
0.5823
0.4959
0.5193
0.5177
0.5129
0.5519
0.5862
0.3532
0.5481
0.4883
0.5574
0.2738
0.3336
0.6117
0.6644
0.4648
0.4299
0.5598
0.5900
0.5511
0.5234
0.6376
0.4665
0.4172
0.5148
0.3466
0.5064
0.5423
0.4479
0.5740
0.5750
0.4269
0.4552
0.6403
0.5635
0.4769
0.4802
0.5548
0.6244
0.5510
0.5078
0.6053
0.5209
0.5153
0.5788
0.4276
0.4255
0.5002
0.3794
0.4843
0.4126
0.5301
0.3679
0.5191
0.3477
0.5175
0.5096
0.4912
0.4847
0.5098
0.5290
0.5068
0.5488
0.4850
0.5128
0.5513
0.4605
0.5990
0.5260
0.4549
0.5395
0.4928
0.5152
0.4776
0.5646
0.4295
0.3293
0.4189
0.5659
0.5075
0.5177
0.6266
0.5400
0.4418
0.5414
0.6325
0.5848
0.5398
0.4135
0.5432
0.4303
0.5650
0.4018
0.5849
0.5277
0.4742
0.5093
0.5504
0.3952
0.4971
0.5772
0.5770
0.4666
0.4910
0.3597
0.5328
0.5117
0.6813
0.5318
0.5508
0.5513
0.4427
0.5483
0.6494
0.5213
0.5289
0.4667
0.2937
0.5578
0.4106
0.5283
0.4066
0.4447
0.5078
0.5852
0.5978
0.4916
0.5016
0.4580
0.5270
0.5724
0.5470
0.5004
0.4461
0.5160
0.5513
0.4433
0.5137
0.6147
0.5315
0.4141
0.6016
0.4187
0.4679
0.5942
0.5508
0.4196
0.6240
0.4428
0.4769
0.5916
0.5631
0.4080
0.3733
0.5007
0.5314
0.4155
0.3004
0.4347
0.5615
0.4623
0.5654
0.5692
0.5066
0.4044
0.6205
0.3721
0.4398
0.5373
0.4378
0.5091
0.5265
0.6169
0.6235
0.5299
0.4987
0.6442
0.3693
0.4237
0.5303
0.4598
0.4262
0.4971
0.5281
0.5391
0.4615
0.6196
0.3106
0.6787
0.4755
0.5037
0.6317
0.4883
0.5198
0.6057
0.4171
0.4688
0.5706
0.5782
0.6354
0.4670
0.5273
0.5717
0.6781
0.4965
0.4982
0.3784
0.3565
0.3316
0.5302
0.6331
0.4340
0.4628
0.5257
0.5169
0.5026
0.4695
0.4457
0.5907
0.3833
0.4452
0.4354
0.5375
0.5088
0.5552
0.4426
0.4346
0.5473
0.5479
0.5423
0.5088
0.5435
0.5885
0.4962
0.4480
0.6341
0.3639
0.4762
0.5254
0.5216
0.5819
0.5582
0.4659
0.5770
0.5242
0.5645
0.6610
0.5438
0.5042
0.5373
0.4841
0.4463
0.5537
0.5575
0.4727
0.4980
0.6430
0.5182
0.6346
0.5398
0.5098
0.4790
0.6023
0.4821
0.5121
0.4842
0.4879
0.4436
0.5257
0.5032
0.4428
0.3183
0.5701
0.3086
0.5180
0.4380
0.4472
0.4533
0.5337
0.4459
0.4756
0.4418
0.4523
0.5591
0.3335
0.5521
0.5278
0.4063
0.5874
0.4444
0.5721
0.4914
0.5345
0.3393
0.4991
0.6135
0.5140
0.5809
0.5103
0.4211
0.5117
0.3767
0.4097
0.5441
0.3990
0.4886
0.5588
0.6177
0.6536
0.6278
0.5484
0.3455
0.4640
0.4429
0.4438
0.4431
0.5288
0.4410
0.3739
0.5838
0.4469
0.6184
0.3989
0.3869
0.4909
0.5803
0.5545
0.4480
0.6336
0.4448
0.5842
0.3321
0.4517
0.4348
0.3612
0.6145
0.4366
0.5788
0.3230
0.6148
0.5619
0.5617
0.5691
0.4636
0.4353
0.5312
0.5030
0.4725
0.4413
0.5421
0.4776
0.4637
0.5206
0.3622
0.4274
0.5026
0.6223
0.5582
0.5511
0.5963
0.6607
0.5883
0.5375
0.6057
0.4953
0.4404
0.4452
0.5124
0.4312
0.5816
0.5403
0.5857
0.4923
0.4016
0.4659
0.5556
0.4414
0.4873
0.5907
0.4055
0.4525
0.6231
0.4773
0.6402
0.6411
0.6482
0.5072
0.5398
0.4196
0.4855
0.5761
0.4798
0.5400
0.4692
0.6806
0.3507
0.4861
0.5992
0.5137
0.4176
0.5767
0.4449
0.3647
0.5520
0.3498
0.4436
0.6437
0.6307
0.5083
0.5290
0.2959
0.5491
0.3837
0.4542
0.5501
0.5424
0.6079
0.4931
0.5197
0.4792
0.3915
0.5114
0.5779
0.5263
0.4591
0.5186
0.5604
0.4020
0.5324
0.5526
0.4822
0.5506
0.6585
0.4264
0.4994
0.5316
0.5465
0.5626
0.4482
0.4560
0.5193
0.5037
0.5442
0.5482
0.4620
0.3974
0.5910
0.5974
0.4976
0.4672
0.4608
0.6150
0.5192
0.5190
0.5260
0.3850
0.4431
0.6100
0.5362
0.3987
0.5326
0.4901
0.5084
0.4491
0.5304
0.4522
0.5265
0.4939
0.6077
0.5705
0.4171
0.4058
0.5492
0.6249
0.5776
0.4818
0.6545
0.4480
0.4233
0.5591
0.4797
0.4579
0.5140
0.5589
0.3441
0.5581
0.5351
0.5103
0.4502
0.4118
0.4919
0.4012
0.5833
0.6548
0.4621
0.3957
0.5498
0.4845
0.6247
0.5466
0.6839
0.5830
0.4752
0.4634
0.5445
0.5771
0.4733
0.5156
0.3634
0.6199
0.5320
0.6185
0.5077
0.5048
0.4856
0.5601
0.4951
0.4462
0.5035
0.4429
0.4484
0.4656
0.4780
0.6492
0.4643
0.5053
0.3940
0.4764
0.5433
0.3818
0.5586
0.4772
0.4723
0.4471
0.4749
0.4936
0.4835
0.4728
0.3409
0.4393
0.7136
0.3904
0.4728
0.4638
0.6028
0.5942
0.5600
0.5415
0.4837
0.5589
0.5103
0.4971
0.4857
0.5457
0.4972
0.5196
0.6029
0.5350
0.5354
0.4972
0.5289
0.5269
0.5335
0.4531
0.5076
0.5533
0.4548
0.3624
0.5101
0.6521
0.6105
0.5644
0.5649
0.5474
0.6651
0.5513
0.4998
0.5723
0.5168
0.4972
0.5124
0.5377
0.5440
0.4290
0.4187
0.2719
0.5878
0.4975
0.4024
0.6029
0.5679
0.4841
0.5798
0.5478
0.4976
0.4728
0.4221
0.5287
0.3491
0.4938
0.4777
0.5595
0.5410
0.5443
0.5000
0.5353
0.5710
0.5305
0.5009
0.5507
0.3634
0.3879
0.5275
0.4850
0.5433
0.5768
0.5193
0.5147
0.5811
0.4833
0.4757
0.6562
0.5140
0.5606
0.4464
0.4533
0.5585
0.4799
0.4355
0.5083
0.4944
0.4798
0.3794
0.4602
0.6059
0.5583
0.5665
0.5575
0.6652
0.5225
0.7191
0.5863
0.5622
0.4527
0.4605
0.6998
0.4842
0.5883
0.6280
0.5017
0.4377
0.5693
0.5961
0.5178
0.5008
0.5044
0.5110
0.4232
0.4625
0.4267
0.4056
0.5282
0.4573
0.5893
0.4635
0.5023
0.6448
0.4438
0.4108
0.4091
0.5010
0.5028
0.5168
0.6054
0.5294
0.6022
0.5407
0.4808
0.4834
0.4599
0.5382
0.5943
0.4598
0.4193
0.5852
0.4298
0.4487
0.4168
0.5572
0.4827
0.4538
0.4773
0.4590
0.4883
0.4696
0.4595
0.5825
0.5349
0.4365
0.3760
0.4482
0.4376
0.5533
0.5442
0.4659
0.3967
0.4745
0.4616
0.6137
0.5859
0.5173
0.5322
0.4626
0.4580
0.5406
0.5201
0.4467
0.6007
0.5273
0.5068
0.4653
0.6494
0.5476
0.4725
0.5577
0.5260
0.6257
0.5220
0.4722
0.4785
0.6672
0.5944
0.5887
0.5044
0.5044
0.5914
0.4180
0.6437
0.4112
0.5434
0.4446
0.5349
0.3746
0.3771
0.4844
0.5169
0.5497
0.6315
0.4717
0.5613
0.5830
0.5650
0.4795
0.4934
0.6586
0.4416
0.4207
0.5028
0.5635
0.5022
0.5379
0.5162
0.4948
0.5528
0.4375
0.4784
0.5015
0.4362
0.4378
0.5309
0.5521
0.4728
0.5040
0.6163
0.3663
0.4447
0.5274
0.4685
0.6431
0.5783
0.4700
0.5271
0.5518
0.5603
0.5451
0.4566
0.5030
0.5442
0.4666
0.5193
0.5017
0.2987
0.5078
0.4022
0.6379
0.5641
0.5486
0.5201
0.4708
0.5973
0.5121
0.2421
0.4089
0.4950
0.4979
0.4062
0.5878
0.4520
0.4226
0.4688
0.3718
0.4677
0.5417
0.5658
0.4021
0.6055
0.5499
0.5006
0.6147
0.4995
0.6395
0.5431
0.5441
0.4613
0.4861
0.5251
0.6195
0.4634
0.5481
0.5508
0.5032
0.5473
0.3907
0.5320
0.4764
0.4629
0.6016
0.5225
0.5267
0.5010
0.5851
0.5729
0.3894
0.5087
0.6147
0.5759
0.5294
0.6811
0.4856
0.6160
0.5003
0.3516
0.5824
0.6299
0.5763
0.4861
0.6454
0.6062
0.4957
0.4564
0.5360
0.5809
0.4223
0.4894
0.5198
0.5376
0.4530
0.4608
0.4878
0.5632
0.3772
0.5323
0.5706
0.4663
0.4716
0.5407
0.3661
0.4913
0.4275
0.6159
0.5280
0.4680
0.3147
0.4477
0.4443
0.5562
0.4380
0.5179
0.5129
0.4886
0.5491
0.5311
0.4072
0.6683
0.4752
0.5092
0.4347
0.4274
0.5077
0.5646
0.4519
0.4072
0.5463
0.6277
0.3496
0.5208
0.4985
0.5658
0.4016
0.4581
0.4410
0.5198
0.5018
0.4263
0.5489
0.5008
0.4416
0.4740
0.4788
0.5348
0.5731
0.4960
0.5721
0.4933
0.4775
0.4794
0.4641
0.4734
0.4023
0.5821
0.4689
0.4660
0.5220
0.4451
0.4927
0.4799
0.4594
0.5734
0.6037
0.5834
0.4957
0.5883
0.3874
0.5174
0.5841
0.5298
0.4460
0.5631
0.4584
0.4114
0.5476
0.5328
0.5748
0.6738
0.3966
0.5195
0.4224
0.7045
0.5168
0.4341
0.4539
0.4944
0.6245
0.4538
0.3948
0.6085
0.4741
0.5536
0.5399
0.5699
0.4053
0.3860
0.6888
0.5200
0.5954
0.5306
0.5967
0.5190
0.5358
0.4012
0.3744
0.5694
0.4743
0.4916
0.5265
0.4362
0.5058
0.5992
0.4954
0.5982
0.3796
0.4252
0.6651
0.5327
0.4992
0.4554
0.6802
0.5089
0.4696
0.5310
0.4794
0.5880
0.5317
0.5303
0.4384
0.5224
0.5640
0.5041
0.3800
0.3317
0.5278
0.5765
0.4223
0.5069
0.6149
0.5300
0.5817
0.3324
0.5123
0.5464
0.4125
0.6000
0.5359
0.4556
0.4674
0.5937
0.5363
0.4846
0.5044
0.4884
0.5371
0.5912
0.5486
0.4873
0.5037
0.4236
0.4963
0.4429
0.4793
0.5534
0.6141
0.4973
0.3767
0.4419
0.5353
0.5306
0.5345
0.7000
0.5535
0.5460
0.5449
0.6141
0.4674
0.4833
0.5058
0.5601
0.4895
0.5330
0.4764
0.5275
0.4536
0.5030
0.4853
0.6341
0.4093
0.4516
0.5178
0.5293
0.4576
0.3909
0.5025
0.3934
0.5041
0.4194
0.4969
0.6068
0.6185
0.5884
0.3859
0.5221
0.4103
0.6634
0.5295
0.4392
0.3600
0.4987
0.5293
0.3491
0.4497
0.4371
0.4371
0.4368
0.5250
0.3425
0.5431
0.5797
0.3532
0.4673
0.5318
0.4711
0.4808
0.6488
0.5861
0.5652
0.5399
0.5624
0.6196
0.5416
0.5060
0.4398
0.4878
0.5677
0.6443
0.3470
0.4866
0.5261
0.5066
0.5083
0.4218
0.5334
0.4816
0.3846
0.4765
0.4315
0.5445
0.4137
0.4862
0.4447
0.5119
0.5816
0.5421
0.4927
0.5693
0.4695
0.6289
0.3807
0.3963
0.5568
0.6095
0.4813
0.5523
0.4841
0.5844
0.5954
0.5522
0.5617
0.4441
0.5741
0.4742
0.5594
0.5831
0.4200
0.6590
0.5312
0.5375
0.5979
0.4970
0.5127
0.4781
0.3707
0.5540
0.4948
0.6104
0.4553
0.4357
0.5309
0.5854
0.4932
0.5728
0.4232
0.5054
0.6069
0.3453
0.5023
0.5562
0.5527
0.5759
0.5940
0.4378
0.5086
0.5480
0.4704
0.4534
0.5289
0.4457
0.3800
0.6523
0.5217
0.4435
0.5743
0.4630
0.5031
0.5566
0.4853
0.5890
0.5454
0.4364
0.5723
0.4608
0.5142
0.5487
0.5514
0.5092
0.4359
0.4440
0.5443
0.5272
0.4627
0.4007
0.6016
0.6217
0.5377
0.5623
0.4852
0.3823
0.4009
0.5128
0.4194
0.3222
0.5427
0.5294
0.3337
0.4594
0.5209
0.5217
0.5604
0.4789
0.4849
0.4767
0.6378
0.4263
0.5043
0.4640
0.4562
0.4201
0.5790
0.6106
0.4284
0.4993
0.5268
0.5769
0.4886
0.3973
0.4588
0.5111
0.5608
0.5224
0.4279
0.4793
0.3926
0.5995
0.4666
0.5273
0.6264
0.6124
0.5035
0.4469
0.3950
0.3307
0.5490
0.5999
0.5362
0.4657
0.5023
0.7130
0.4909
0.5358
0.4606
0.5326
0.5414
0.6060
0.4821
0.6146
0.3915
0.5234
0.4617
0.4250
0.5715
0.5274
0.5461
0.5063
0.5524
0.4656
0.5029
0.4881
0.5775
0.6518
0.6024
0.4808
0.5015
0.5185
0.5820
0.6221
0.4078
0.3257
0.3911
0.4676
0.3952
0.4877
0.4010
0.5842
0.5313
0.4289
0.4776
0.5932
0.4634
0.5057
0.5412
0.5492
0.4056
0.5161
0.5073
0.4634
0.5090
0.4209
0.5202
0.5334
0.3701
0.6940
0.4981
0.5081
0.5594
0.5417
0.4878
0.4734
0.4761
0.4696
0.4925
0.4793
0.4225
0.4989
0.5099
0.5558
0.4192
0.4739
0.5580
0.4488
0.5399
0.5483
0.3296
0.4729
0.4911
0.5230
0.4349
0.4702
0.4899
0.4540
0.4737
0.5261
0.4833
0.5275
0.5944
0.4242
0.4143
0.5037
0.5225
0.6766
0.5868
0.4846
0.4174
0.5334
0.5051
0.3902
0.5582
0.5750
0.4581
0.5457
0.4525
0.6521
0.5005
0.4165
0.5007
0.4760
0.6992
0.4266
0.4413
0.4984
0.4661
0.6211
0.5328
0.3019
0.4429
0.2877
0.3404
0.6618
0.5000
0.5291
0.5375
0.5003
0.5116
0.5042
0.4006
0.4848
0.5699
0.4989
0.5151
0.4783
0.4955
0.4662
0.5668
0.5334
0.5082
0.4911
0.4214
0.4320
0.4338
0.5479
0.5299
0.5062
0.6106
0.4393
0.5441
0.6125
0.5510
0.4037
0.5688
0.5865
0.4875
0.4920
0.4797
0.4784
0.5068
0.4784
0.6499
0.5942
0.5656
0.4768
0.5437
0.4500
0.4889
0.5948
0.5731
0.6349
0.5289
0.4522
0.5352
0.4979
0.5102
0.5363
0.6492
0.3067
0.6236
0.4591
0.6026
0.5349
0.5684
0.6331
0.6036
0.5650
0.4293
0.4817
0.5963
0.6142
0.5520
0.3384
0.5323
0.6083
0.4869
0.5006
0.5150
0.5420
0.5520
0.4439
0.4788
0.5810
0.6752
0.5221
0.4172
0.5274
0.3718
0.6148
0.5619
0.6503
0.6369
0.5784
0.4767
0.5085
0.5432
0.5681
0.4958
0.5169
0.5613
0.5623
0.5602
0.4940
0.5735
0.4553
0.5872
0.5518
0.5113
0.4728
0.3956
0.5697
0.6098
0.4169
0.5153
0.5456
0.5598
0.5050
0.5887
0.5624
0.5990
0.4933
0.3917
0.4466
0.5936
0.4138
0.6498
0.5051
0.2773
0.4943
0.4872
0.5154
0.4518
0.5178
0.5697
0.1940
0.4215
0.5069
0.4861
0.4878
0.6035
0.4676
0.4819
0.3550
0.4611
0.4534
0.5425
0.4618
0.5100
0.4628
0.5270
0.4337
0.4436
0.5894
0.5320
0.6386
0.4600
0.4654
0.4634
0.5771
0.5233
0.5583
0.3969
0.5722
0.4876
0.4001
0.4860
0.6240
0.5534
0.4768
0.4897
0.5718
0.5343
0.4673
0.4756
0.5428
0.6178
0.5428
0.5507
0.4560
0.3846
0.5657
0.6269
0.4760
0.5358
0.5179
0.4242
0.5747
0.4721
0.4145
0.5643
0.5451
0.5062
0.5559
0.4368
0.6643
0.5057
0.5044
0.5288
0.5723
0.4726
0.5592
0.4630
0.6461
0.5237
0.5632
0.5762
0.5347
0.4610
0.5544
0.5190
0.5026
0.6371
0.4671
0.4079
0.4186
0.3735
0.5378
0.5641
0.6151
0.3770
0.4687
0.5026
0.4395
0.4145
0.3814
0.5014
0.6185
0.5884
0.4606
0.5042
0.3596
0.6135
0.4987
0.4897
0.4067
0.5744
0.5684
0.5304
0.4719
0.5097
0.4786
0.5094
0.5256
0.5124
0.4378
0.5210
0.4141
0.4666
0.4320
0.4383
0.3771
0.5842
0.3254
0.7958
0.4465
0.4671
0.5393
0.5021
0.6961
0.5407
0.4766
0.5260
0.3757
0.7256
0.4963
0.4081
0.4921
0.3716
0.6103
0.5183
0.4110
0.6171
0.5164
0.6968
0.5508
0.5536
0.5394
0.5833
0.5159
0.4743
0.4211
0.5120
0.5195
0.5802
0.5171
0.5139
0.5587
0.5352
0.4647
0.5953
0.5907
0.4873
0.7084
0.6980
0.5707
0.3687
0.5805
0.5965
0.4366
0.4984
0.5213
0.4491
0.6040
0.4695
0.4825
0.5677
0.5140
0.5304
0.4303
0.4628
0.5209
0.3489
0.5069
0.4365
0.4835
0.4742
0.6061
0.5747
0.4569
0.5947
0.4456
0.5019
0.4309
0.2910
0.5611
0.6200
0.4385
0.5896
0.5221
0.5148
0.5868
0.6003
0.4757
0.5368
0.4932
0.4956
0.4553
0.5838
0.4507
0.4055
0.4371
0.4073
0.5935
0.4692
0.4785
0.4713
0.4694
0.5233
0.5464
0.1931
0.7403
0.5358
0.5794
0.5033
0.4423
0.6012
0.5588
0.6631
0.5244
0.4905
0.2927
0.5777
0.4517
0.5718
0.4405
0.5673
0.5453
0.5907
0.4828
0.5159
0.5881
0.3983
0.4275
0.4651
0.4839
0.4776
0.5638
0.4056
0.5243
0.5396
0.5149
0.4779
0.4144
0.5617
0.4400
0.5044
0.5689
0.5176
0.4199
0.5442
0.5336
0.5100
0.4180
0.4634
0.6248
0.3839
0.5227
0.4631
0.3188
0.5669
0.5826
0.5510
0.4850
0.2858
0.4180
0.4052
0.5043
0.4158
0.5578
0.5917
0.4252
0.5198
0.4087
0.5157
0.4322
0.4514
0.6078
0.5647
0.6427
0.5119
0.6210
0.3844
0.5295
0.5170
0.5820
0.4153
0.3074
0.5907
0.5501
0.5449
0.5827
0.5156
0.4189
0.4578
0.4671
0.5950
0.5417
0.5397
0.5012
0.5022
0.5405
0.3938
0.3739
0.6892
0.4826
0.4800
0.5869
0.5552
0.6853
0.4993
0.5633
0.5026
0.4431
0.5301
0.5275
0.4795
0.5665
0.4565
0.4105
0.6067
0.5394
0.5759
0.5980
0.5113
0.5031
0.3814
0.4566
0.3766
0.4736
0.4861
0.4491
0.6116
0.5550
0.4966
0.4895
0.5987
0.4584
0.5153
0.4945
0.4783
0.5561
0.5038
0.4503
0.5753
0.5164
0.4463
0.5273
0.6451
0.5282
0.5957
0.5383
0.4718
0.4748
0.5159
0.4366
0.4559
0.4805
0.5565
0.5098
0.4659
0.5162
0.5102
0.5698
0.4890
0.4604
0.6644
0.4815
0.6951
0.5342
0.6461
0.5070
0.5644
0.6421
0.5727
0.6765
0.5023
0.4558
0.5442
0.5471
0.5620
0.4544
0.3998
0.5491
0.6174
0.5076
0.3923
0.5119
0.5148
0.5067
0.2326
0.4884
0.5027
0.5721
0.4512
0.5386
0.5450
0.4884
0.4138
0.6308
0.4634
0.5707
0.5853
0.5403
0.5091
0.4697
0.4960
0.4568
0.5761
0.5529
0.3995
0.5044
0.4516
0.4579
0.2780
0.5761
0.5129
0.4729
0.4685
0.4398
0.4308
0.4139
0.5371
0.4709
0.5325
0.4995
0.6027
0.4079
0.3482
0.7267
0.4490
0.5478
0.4405
0.4893
0.5655
0.5169
0.4685
0.5708
0.5746
0.5329
0.5347
0.4554
0.4932
0.5428
0.5388
0.4695
0.3034
0.5151
0.4531
0.4786
0.5200
0.5556
0.4973
0.4898
0.4966
0.4669
0.5347
0.5075
0.4878
0.2518
0.5911
0.5907
0.3692
0.3992
0.4991
0.5213
0.5073
0.5768
0.5831
0.4770
0.5724
0.5246
0.4823
0.4533
0.4796
0.5155
0.5382
0.5390
0.5016
0.5509
0.4669
0.5038
0.4888
0.5253
0.5214
0.6291
0.5502
0.5655
0.4589
0.4227
0.5066
0.5035
0.6480
0.4801
0.4266
0.3908
0.5397
0.5507
0.5375
0.5087
0.4711
0.5041
0.4778
0.5168
0.4452
0.5515
0.5010
0.4569
0.4756
0.5593
0.5466
0.5076
0.4725
0.3140
0.5849
0.5517
0.4875
0.4524
0.5549
0.4139
0.5470
0.5406
0.6162
0.7116
0.4378
0.4727
0.5699
0.5121
0.5486
0.3497
0.5158
0.5409
0.4392
0.5189
0.4843
0.6213
0.6229
0.4830
0.4160
0.4846
0.5299
0.4487
0.4658
0.4144
0.4268
0.6520
0.5133
0.4305
0.4164
0.5852
0.4411
0.4156
0.5183
0.5889
0.4657
0.5247
0.5429
0.4839
0.4922
0.6548
0.4690
0.6355
0.6260
0.4155
0.5370
0.5413
0.4962
0.6424
0.4842
0.5659
0.5290
0.3345
0.4836
0.6098
0.5376
0.4773
0.4240
0.5686
0.4656
0.5064
0.5115
0.5892
0.3574
0.5007
0.5705
0.4991
0.6473
0.4602
0.3971
0.3681
0.3433
0.5114
0.4279
0.5603
0.4931
0.6060
0.5197
0.3607
0.5343
0.6149
0.4454
0.5175
0.6154
0.5110
0.5715
0.6106
0.4905
0.6187
0.4926
0.5609
0.4893
0.4677
0.3367
0.4650
0.5007
0.4584
0.4726
0.4340
0.4654
0.5473
0.5204
0.5917
0.4002
0.4037
0.4554
0.5775
0.6421
0.5373
0.5112
0.5142
0.5529
0.4220
0.4704
0.5318
0.5101
0.4567
0.5277
0.5391
0.4309
0.7390
0.5105
0.5029
0.5478
0.5376
0.4273
0.6032
0.3743
0.5479
0.4972
0.5535
0.5830
0.5444
0.4001
0.3867
0.5062
0.3834
0.4652
0.5602
0.4960
0.4850
0.4445
0.5338
0.5473
0.5954
0.4733
0.6566
0.4220
0.4534
0.4410
0.5287
0.5148
0.5376
0.4966
0.5322
0.4516
0.5030
0.5731
0.5961
0.4895
0.5693
0.4593
0.4968
0.5157
0.5987
0.5795
0.4250
0.3764
0.3737
0.6102
0.4923
0.4896
0.3377
0.4930
0.3276
0.5452
0.6532
0.4436
0.5313
0.6287
0.5862
0.5024
0.3862
0.6203
0.6536
0.5431
0.4096
0.4071
0.4577
0.5810
0.4483
0.4793
0.6255
0.5532
0.5416
0.4918
0.5281
0.5519
0.4191
0.5226
0.5210
0.5190
0.6628
0.4354
0.4066
0.5045
0.5637
0.5081
0.7133
0.5057
0.5380
0.5339
0.4403
0.5538
0.5228
0.5867
0.5502
0.5034
0.5332
0.5637
0.4659
0.6863
0.5987
0.4140
0.4102
0.4188
0.6217
0.5221
0.5578
0.5658
0.5956
0.4098
0.4483
0.5295
0.7121
0.5968
0.5378
0.6088
0.6216
0.5900
0.5311
0.4563
0.5089
0.3990
0.5055
0.4630
0.4752
0.5390
0.6103
0.5196
0.5264
0.6272
0.5775
0.6084
0.5224
0.3699
0.5122
0.5520
0.4377
0.4872
0.5847
0.5623
0.6054
0.4177
0.3954
0.4144
0.4718
0.4270
0.4736
0.5210
0.4607
0.4594
0.5704
0.6041
0.6267
0.4852
0.4827
0.4875
0.4491
0.5288
0.5207
0.4908
0.6297
0.4352
0.4416
0.4762
0.5517
0.5410
0.5733
0.5448
0.5406
0.7002
0.4026
0.3804
0.5257
0.5134
0.5688
0.6016
0.4383
0.5503
0.4722
0.5019
0.4928
0.4842
0.5664
0.5064
0.4932
0.4596
0.6199
0.6224
0.5160
0.2976
0.4995
0.3878
0.4742
0.6282
0.4404
0.3976
0.5615
0.6554
0.4095
0.4684
0.5333
0.4377
0.3922
0.4432
0.5052
0.4440
0.6055
0.4583
0.5200
0.4057
0.6333
0.4066
0.3944
0.4784
0.6339
0.6848
0.5485
0.5955
0.5681
0.5754
0.6300
0.5877
0.5806
0.5206
0.5422
0.5373
0.4654
0.4597
0.5605
0.4309
0.4447
0.5193
0.4087
0.5509
0.4216
0.5200
0.3559
0.5699
0.4864
0.5303
0.5621
0.5859
0.7204
0.6208
0.6424
0.5561
0.4661
0.4869
0.4978
0.5628
0.5707
0.3547
0.3872
0.4192
0.4907
0.4677
0.5224
0.5995
0.5151
0.3936
0.3583
0.5397
0.3962
0.4726
0.5591
0.4998
0.5781
0.3807
0.6111
0.5105
0.6485
0.4394
0.4139
0.4809
0.4896
0.5865
0.4863
0.4942
0.4224
0.4743
0.4550
0.6154
0.4400
0.5712
0.4049
0.5944
0.4199
0.6003
0.3925
0.6677
0.4228
0.4252
0.5703
0.3950
0.4192
0.6177
0.5743
0.4904
0.5976
0.5662
0.6487
0.4815
0.5105
0.4687
0.5631
0.4510
0.3273
0.4656
0.4343
0.5673
0.3854
0.5663
0.4849
0.4662
0.6062
0.5581
0.5354
0.4996
0.5779
0.3432
0.5128
0.5009
0.3833
0.6015
0.6307
0.4495
0.5616
0.5407
0.4923
0.5550
0.4078
0.4975
0.5074
0.4850
0.4857
0.7235
0.5122
0.5245
0.5696
0.3255
0.6008
0.5186
0.5762
0.4731
0.4898
0.5602
0.6148
0.4570
0.6198
0.5693
0.4415
0.5305
0.4290
0.5624
0.5402
0.4875
0.5879
0.5475
0.6359
0.3607
0.5741
0.5034
0.5138
0.4578
0.5972
0.6266
0.6050
0.5178
0.3333
0.6571
0.4315
0.5302
0.5670
0.4606
0.5469
0.4487
0.6827
0.4759
0.4274
0.5481
0.5960
0.4471
0.3841
0.5803
0.3901
0.6031
0.6206
0.3310
0.4848
0.5446
0.4226
0.4146
0.5629
0.5622
0.5391
0.4670
0.4510
0.5350
0.5255
0.4842
0.5632
0.4452
0.4664
0.5705
0.5364
0.3749
0.4965
0.4562
0.5264
0.5253
0.4195
0.5377
0.4340
0.4975
0.5235
0.6018
0.5537
0.5822
0.4765
0.5072
0.5267
0.5466
0.6318
0.4995
0.4162
0.4766
0.4996
0.4626
0.4247
0.5019
0.4723
0.6644
0.5132
0.4304
0.4910
0.4436
0.4733
0.5872
0.5561
0.3752
0.3135
0.6506
0.3253
0.4336
0.5985
0.4684
0.5053
0.5320
0.4863
0.4865
0.4860
0.4233
0.5479
0.3903
0.4730
0.4109
0.6511
0.5282
0.7006
0.4450
0.5241
0.6909
0.5980
0.4515
0.5803
0.3965
0.5517
0.6701
0.4604
0.4444
0.5131
0.5804
0.4204
0.6498
0.5586
0.5791
0.4861
0.3861
0.4866
0.5396
0.4707
0.5114
0.6197
0.4349
0.5854
0.4928
0.4779
0.4322
0.5350
0.6224
0.3481
0.5605
0.4657
0.3872
0.3780
0.4629
0.4385
0.5700
0.4660
0.4929
0.4842
0.5822
0.4293
0.4601
0.5603
0.5279
0.5915
0.4668
0.5458
0.6490
0.4590
0.5354
0.6629
0.4467
0.5056
0.4648
0.5974
0.4439
0.5584
0.4230
0.4845
0.4802
0.4738
0.3881
0.5111
0.4950
0.4789
0.4645
0.4019
0.5652
0.3123
0.4936
0.4512
0.4899
0.2687
0.5124
0.4325
0.5727
0.5405
0.3569
0.5016
0.4998
0.4385
0.5150
0.4891
0.4950
0.4967
0.4836
0.4450
0.5129
0.5221
0.4482
0.5347
0.4155
0.4490
0.5674
0.5529
0.6673
0.3378
0.5262
0.5034
0.4883
0.4383
0.4524
0.5358
0.4527
0.4514
0.4402
0.6310
0.5626
0.5712
0.5066
0.5577
0.5286
0.3508
0.4274
0.5159
0.4645
0.5582
0.3595
0.5927
0.5842
0.5424
0.5215
0.5996
0.4554
0.3702
0.4936
0.5531
0.4026
0.5199
0.3699
0.5726
0.4880
0.6019
0.5823
0.6420
0.5233
0.5622
0.6088
0.5014
0.5206
0.4740
0.3715
0.5504
0.4825
0.4979
0.5044
0.3980
0.4329
0.6196
0.5376
0.4649
0.4655
0.3247
0.4546
0.5509
0.3973
0.3238
0.5595
0.5083
0.3532
0.4538
0.5694
0.4942
0.3565
0.5155
0.5039
0.5719
0.4989
0.4976
0.3872
0.5495
0.3663
0.4275
0.4543
0.5202
0.5425
0.5682
0.4809
0.3500
0.5448
0.6379
0.4448
0.5266
0.5217
0.5369
0.5243
0.3186
0.3772
0.5447
0.4785
0.5032
0.6899
0.3506
0.5229
0.5226
0.4555
0.4935
0.4100
0.5147
0.4006
0.5989
0.5888
0.4425
0.5695
0.5744
0.5094
0.4144
0.4992
0.5210
0.6258
0.4915
0.4842
0.4277
0.4872
0.6857
0.4447
0.3799
0.6125
0.3914
0.4060
0.4260
0.5817
0.5844
0.4832
0.4613
0.4656
0.5827
0.6216
0.5148
0.5266
0.5365
0.4958
0.5336
0.3527
0.5203
0.6416
0.5842
0.3500
0.5402
0.4697
0.4764
0.5183
0.5495
0.5408
0.5183
0.3871
0.5674
0.6635
0.5759
0.5530
0.5654
0.4301
0.5107
0.4140
0.3789
0.4979
0.4123
0.5826
0.4883
0.5449
0.6090
0.5528
0.5685
0.4650
0.5170
0.4825
0.4786
0.4855
0.5177
0.4970
0.4568
0.4697
0.4433
0.5195
0.4503
0.5188
0.5307
0.5466
0.4391
0.5120
0.4409
0.6057
0.4523
0.4812
0.6129
0.5744
0.2830
0.4763
0.4199
0.4508
0.4308
0.6037
0.5414
0.3921
0.4235
0.5417
0.6122
0.4994
0.5941
0.5601
0.6262
0.6045
0.4333
0.3699
0.5968
0.5375
0.4577
0.5559
0.5016
0.6164
0.4853
0.5629
0.4655
0.5393
0.4097
0.4915
0.5794
0.4076
0.4391
0.5178
0.4580
0.4729
0.5226
0.5764
0.4720
0.5364
0.5527
0.4223
0.5631
0.4881
0.5578
0.4606
0.4336
0.5543
0.5095
0.4006
0.5279
0.5771
0.4955
0.3540
0.4366
0.5003
0.4745
0.4355
0.3464
0.4634
0.5547
0.5146
0.4934
0.4994
0.5260
0.6414
0.5613
0.5152
0.5526
0.5467
0.6036
0.4780
0.5303
0.5093
0.3327
0.4243
0.5170
0.4847
0.5541
0.5283
0.5434
0.4896
0.4375
0.5323
0.4691
0.6663
0.4322
0.4336
0.5353
0.5098
0.5006
0.4186
0.6030
0.4972
0.5001
0.4591
0.5449
0.5151
0.5082
0.5713
0.5246
0.6171
0.5188
0.5092
0.5406
0.5541
0.5115
0.5404
0.4763
0.4116
0.5401
0.4747
0.3971
0.5360
0.5792
0.3978
0.6805
0.5562
0.6121
0.4338
0.4779
0.5415
0.5030
0.4668
0.7678
0.5709
0.3529
0.5066
0.5524
0.5009
0.4916
0.4587
0.4460
0.5657
0.5914
0.5332
0.4903
0.4327
0.3738
0.5671
0.5748
0.4044
0.5163
0.5090
0.6004
0.6096
0.4953
0.3508
0.5029
0.5456
0.7352
0.5892
0.4761
0.4617
0.4477
0.5199
0.5605
0.4724
0.4918
0.4261
0.4271
0.5870
0.4123
0.4270
0.5606
0.4852
0.4583
0.4926
0.4466
0.4843
0.4621
0.4388
0.6281
0.5695
0.4572
0.5884
0.6080
0.5335
0.5512
0.4678
0.5056
0.4782
0.5008
0.5848
0.6556
0.4128
0.3862
0.3456
0.5067
0.4225
0.6111
0.6137
0.4997
0.5540
0.4596
0.5078
0.3845
0.5655
0.5342
0.4076
0.5090
0.5432
0.4660
0.5470
0.4241
0.4139
0.7766
0.5358
0.4840
0.4763
0.5879
0.4459
0.5916
0.5031
0.4270
0.4684
0.4827
0.5593
0.4590
0.3856
0.4704
0.4741
0.5044
0.6038
0.4838
0.5275
0.5602
0.4938
0.4718
0.5236
0.5708
0.5918
0.4138
0.4180
0.5654
0.4715
0.4533
0.3522
0.5266
0.3428
0.5306
0.5755
0.5090
0.5569
0.4210
0.5477
0.6207
0.2798
0.5394
0.3923
0.4912
0.3945
0.5114
0.5254
0.4505
0.6918
0.4562
0.3722
0.4363
0.4891
0.6698
0.4094
0.5607
0.4736
0.4901
0.4757
0.5768
0.6485
0.4477
0.5473
0.5175
0.6264
0.5234
0.5465
0.5429
0.5412
0.4580
0.5118
0.5838
0.6405
0.5442
0.5394
0.5113
0.4558
0.5733
0.4650
0.3424
0.4762
0.5245
0.5020
0.4442
0.5033
0.4713
0.5451
0.4187
0.3209
0.5669
0.5958
0.5339
0.6755
0.5761
0.5654
0.3693
0.5123
0.5827
0.5897
0.5824
0.6287
0.4319
0.4958
0.5005
0.4309
0.4737
0.3709
0.4163
0.5349
0.5523
0.4465
0.3683
0.5000
0.4618
0.5402
0.5990
0.4854
0.4340
0.5163
0.4584
0.5837
0.3593
0.4970
0.5244
0.4404
0.3960
0.4283
0.4316
0.5072
0.6280
0.4768
0.3721
0.5759
0.3285
0.5628
0.5256
0.5311
0.5380
0.5513
0.5758
0.5028
0.5022
0.4949
0.6498
0.6492
0.5618
0.5128
0.5525
0.6222
0.4469
0.6025
0.4609
0.4495
0.3855
0.4196
0.5662
0.5255
0.5187
0.4980
0.4394
0.5322
0.3782
0.5210
0.4870
0.4164
0.6007
0.5719
0.4155
0.4555
0.5535
0.6331
0.6280
0.6153
0.2997
0.5219
0.4148
0.4728
0.4843
0.5963
0.3267
0.4958
0.4848
0.3942
0.5922
0.4043
0.5383
0.4175
0.5029
0.4038
0.5535
0.5550
0.5952
0.3607
0.5581
0.4849
0.6302
0.4328
0.4811
0.4241
0.4819
0.4470
0.3488
0.4893
0.5334
0.5151
0.5196
0.4952
0.3940
0.4423
0.4643
0.5428
0.4273
0.5652
0.4592
0.6079
0.3819
0.3724
0.6437
0.4523
0.5848
0.7107
0.5001
0.4937
0.5600
0.5692
0.5847
0.5085
0.3911
0.5753
0.5389
0.4826
0.3237
0.4737
0.4248
0.5665
0.6030
0.5804
0.4619
0.4739
0.4731
0.5372
0.4452
0.5913
0.5965
0.5215
0.5247
0.6324
0.4748
0.4740
0.3736
0.5655
0.6028
0.5298
0.5619
0.4007
0.5121
0.4142
0.5278
0.4946
0.4154
0.5714
0.4190
0.4257
0.4921
0.4858
0.5437
0.5471
0.5555
0.4558
0.5856
0.4120
0.5156
0.5160
0.5683
0.5525
0.5830
0.4941
0.6136
0.4931
0.5161
0.5227
0.4096
0.6580
0.4304
0.4395
0.4688
0.5230
0.4883
0.5117
0.4922
0.5067
0.4675
0.4959
0.5052
0.5631
0.5178
0.6952
0.5817
0.5591
0.4351
0.5504
0.4555
0.4328
0.4858
0.5798
0.4988
0.6372
0.6847
0.5173
0.5760
0.4914
0.5270
0.4429
0.4792
0.4495
0.5984
0.5587
0.4262
0.6606
0.4707
0.5504
0.5732
0.5434
0.5219
0.5477
0.4762
0.5266
0.5032
0.5852
0.5885
0.4405
0.5801
0.5413
0.5929
0.5668
0.4346
0.4046
0.5531
0.5378
0.5046
0.4634
0.4631
0.4805
0.5416
0.6831
0.4773
0.4824
0.5912
0.5026
0.4959
0.3620
0.4521
0.5443
0.5057
0.5200
0.5059
0.4749
0.5394
0.6246
0.3629
0.4340
0.5252
0.5742
0.5284
0.5398
0.5115
0.4942
0.4596
0.5506
0.3909
0.6005
0.5116
0.3487
0.3817
0.5172
0.3924
0.3687
0.6908
0.3088
0.5301
0.4991
0.5531
0.5001
0.3508
0.6349
0.5059
0.5228
0.4942
0.4138
0.5157
0.3844
0.6375
0.6492
0.4128
0.3228
0.5842
0.4981
0.5824
0.5388
0.4624
0.4721
0.4987
0.5189
0.5872
0.5247
0.3993
0.5250
0.4751
0.4935
0.5310
0.5110
0.4183
0.4670
0.4742
0.5119
0.5438
0.5557
0.5003
0.6277
0.5926
0.5048
0.5947
0.5100
0.4897
0.5460
0.4518
0.4646
0.3792
0.4918
0.4646
0.4708
0.5412
0.5610
0.6188
0.3841
0.4708
0.5980
0.4620
0.5685
0.6038
0.4125
0.4593
0.3942
0.4540
0.4817
0.5426
0.4410
0.4655
0.3640
0.5018
0.4046
0.5286
0.5019
0.6353
0.4788
0.5127
0.4977
0.5592
0.6319
0.5998
0.3965
0.5777
0.4331
0.3645
0.4723
0.4945
0.4763
0.4856
0.5195
0.3747
0.5278
0.3049
0.6035
0.4880
0.5242
0.3979
0.4981
0.4172
0.5531
0.5414
0.5377
0.4680
0.4698
0.5344
0.4559
0.4605
0.5050
0.6337
0.4323
0.5912
0.5589
0.3779
0.6212
0.5326
0.4708
0.6385
0.5513
0.4805
0.4298
0.4755
0.5140
0.5854
0.3952
0.5379
0.5713
0.6685
0.5075
0.4277
0.5278
0.6542
0.6326
0.4753
0.4352
0.5195
0.5329
0.3834
0.4791
0.5795
0.5569
0.5670
0.3398
0.5416
0.5416
0.4896
0.4627
0.4201
0.5268
0.4757
0.3936
0.5087
0.5392
0.4318
0.5119
0.5998
0.5494
0.5350
0.5541
0.5295
0.3491
0.4559
0.6192
0.3831
0.6001
0.5364
0.5078
0.4396
0.5859
0.4573
0.4704
0.4836
0.4792
0.5349
0.4947
0.5224
0.3147
0.5525
0.5034
0.5882
0.5479
0.4045
0.3927
0.4516
0.4179
0.4174
0.6878
0.5752
0.5819
0.4555
0.3826
0.6076
0.4837
0.4757
0.6171
0.4947
0.5060
0.5908
0.5551
0.4829
0.4637
0.5437
0.4694
0.3787
0.5255
0.6049
0.4840
0.6803
0.5636
0.4077
0.6492
0.4590
0.4493
0.5356
0.5126
0.5065
0.4656
0.5431
0.3662
0.4326
0.4175
0.5173
0.5436
0.4560
0.5143
0.5311
0.6002
0.5715
0.4491
0.7275
0.3981
0.3672
0.4336
0.6442
0.6194
0.5196
0.6231
0.4761
0.5841
0.6569
0.4919
0.4369
0.4754
0.4628
0.3886
0.5039
0.5085
0.4715
0.4916
0.5348
0.6466
0.5723
0.5261
0.5347
0.4982
0.4686
0.4987
0.4821
0.6246
0.4536
0.4594
0.5101
0.5407
0.6584
0.3254
0.5079
0.4837
0.5040
0.4831
0.4845
0.5217
0.4676
0.6403
0.4520
0.5317
0.6593
0.5616
0.6111
0.5791
0.4339
0.3335
0.3392
0.5137
0.5119
0.5668
0.5108
0.6729
0.4763
0.5685
0.4109
0.5640
0.4657
0.5660
0.4491
0.4889
0.5520
0.6719
0.4189
0.4464
0.6050
0.5674
0.5499
0.6160
0.5175
0.6205
0.4724
0.6459
0.5865
0.5873
0.5579
0.5970
0.4928
0.5428
0.6446
0.4068
0.5910
0.4968
0.5749
0.2870
0.4522
0.5384
0.4790
0.7160
0.5509
0.4753
0.5152
0.4932
0.4893
0.4923
0.5873
0.5517
0.4418
0.4685
0.5565
0.5147
0.6017
0.4320
0.3793
0.5360
0.5671
0.4995
0.5228
0.4020
0.5636
0.4694
0.5045
0.5753
0.5885
0.5602
0.4576
0.4704
0.4306
0.6364
0.5340
0.5722
0.7255
0.6307
0.5800
0.5907
0.3981
0.5535
0.6249
0.4979
0.3807
0.5684
0.5411
0.5415
0.5243
0.4691
0.5133
0.5120
0.5031
0.5187
0.4083
0.5841
0.4311
0.4265
0.4717
0.4594
0.4641
0.4294
0.4313
0.5307
0.4366
0.4386
0.4420
0.5655
0.5197
0.4653
0.5906
0.4488
0.5125
0.5906
0.5435
0.5947
0.4965
0.5320
0.6799
0.4974
0.5786
0.5436
0.4707
0.5111
0.4817
0.4795
0.5353
0.5180
0.5070
0.4523
0.4794
0.5108
0.4478
0.5220
0.4572
0.5946
0.5871
0.6362
0.5145
0.4778
0.4068
0.4308
0.6088
0.4851
0.4413
0.4983
0.6170
0.4757
0.4859
0.4648
0.5179
0.5567
0.5633
0.5703
0.3468
0.4154
0.5146
0.3916
0.4863
0.5320
0.5778
0.5579
0.4094
0.3928
0.4562
0.4342
0.5772
0.4205
0.4123
0.6690
0.5571
0.4834
0.5254
0.4896
0.4775
0.4875
0.5285
0.6543
0.5142
0.3795
0.4243
0.5236
0.5634
0.6134
0.4535
0.5530
0.6031
0.5596
0.6003
0.5066
0.5924
0.7679
0.5990
0.5718
0.4404
0.4619
0.5073
0.4147
0.5820
0.4176
0.5027
0.4073
0.4969
0.4688
0.4585
0.5552
0.4493
0.5853
0.3085
0.4817
0.5079
0.4544
0.6022
0.4223
0.5119
0.5180
0.4042
0.4165
0.5043
0.6133
0.4886
0.5709
0.4875
0.4619
0.5814
0.5676
0.6010
0.4574
0.5651
0.4037
0.4620
0.4781
0.4559
0.3813
0.5837
0.4019
0.4008
0.5338
0.4295
0.4097
0.4934
0.4832
0.5398
0.5611
0.6772
0.3988
0.4243
0.5115
0.5311
0.5184
0.5643
0.4905
0.4998
0.4613
0.5943
0.4548
0.4490
0.5353
0.4980
0.4412
0.5522
0.4725
0.3806
0.5150
0.5011
0.6375
0.5229
0.3755
0.4560
0.4191
0.5993
0.4909
0.5963
0.3868
0.6413
0.5119
0.5724
0.5251
0.2997
0.5487
0.5473
0.5136
0.4578
0.3898
0.3689
0.5943
0.3164
0.4231
0.4391
0.6225
0.5319
0.4306
0.6008
0.6428
0.5311
0.5593
0.4631
0.5008
0.4262
0.5977
0.5099
0.5289
0.5425
0.4362
0.5452
0.5309
0.4614
0.5737
0.4640
0.6083
0.6596
0.4610
0.5025
0.6705
0.6664
0.4637
0.4699
0.5382
0.4447
0.6000
0.4841
0.5103
0.6555
0.5036
0.5385
0.5164
0.5133
0.4851
0.5767
0.4566
0.5165
0.4724
0.6054
0.4521
0.3888
0.5223
0.5757
0.3796
0.5737
0.4793
0.6829
0.4775
0.4729
0.4461
0.5689
0.6058
0.6013
0.4000
0.5043
0.5485
0.5164
0.4152
0.6638
0.4186
0.3773
0.5458
0.4957
0.4284
0.4928
0.5435
0.5667
0.5792
0.4870
0.4236
0.4062
0.4130
0.3812
0.5752
0.5734
0.3509
0.5598
0.5562
0.4366
0.5504
0.4731
0.5148
0.6404
0.4886
0.5023
0.4816
0.3267
0.5614
0.5316
0.5233
0.4562
0.4992
0.4491
0.6786
0.5624
0.4322
0.5024
0.4693
0.5395
0.5613
0.5808
0.3956
0.4810
0.5004
0.5569
0.6596
0.4741
0.3730
0.3904
0.4652
0.5961
0.6028
0.5014
0.4593
0.6259
0.5546
0.6310
0.4515
0.4799
0.5548
0.4805
0.6328
0.5575
0.3524
0.4321
0.4456
0.4593
0.6136
0.3932
0.5530
0.6454
0.4531
0.4306
0.7001
0.5359
0.6266
0.4419
0.4350
0.4807
0.4481
0.5663
0.3750
0.4899
0.5500
0.4879
0.4836
0.4354
0.4102
0.4745
0.5811
0.3868
0.5564
0.4275
0.5486
0.4710
0.4278
0.4807
0.5721
0.5520
0.6168
0.3291
0.5269
0.5130
0.4958
0.5667
0.4893
0.5296
0.4938
0.3795
0.5482
0.5093
0.3979
0.5493
0.5421
0.6263
0.3900
0.5571
0.4505
0.4741
0.3506
0.5118
0.5402
0.4122
0.4609
0.4521
0.4151
0.5697
0.6413
0.4553
0.5840
0.5213
0.5669
0.4493
0.5994
0.5757
0.6189
0.4794
0.6092
0.4175
0.5235
0.5338
0.4064
0.4901
0.6699
0.5320
0.4705
0.3774
0.4609
0.4357
0.5725
0.5578
0.3368
0.6432
0.3966
0.5086
0.5064
0.5092
0.5016
0.5091
0.3356
0.5440
0.5957
0.4330
0.6867
0.5637
0.5846
0.6738
0.5822
0.4054
0.4715
0.5376
0.3781
0.4889
0.5890
0.3705
0.5254
0.5556
0.4701
0.5811
0.4172
0.4740
0.4960
0.5100
0.5237
0.5184
0.5341
0.5451
0.5979
0.6766
0.4155
0.3883
0.4345
0.5082
0.3912
0.3597
0.5489
0.4671
0.4762
0.5680
0.4512
0.4111
0.4964
0.4470
0.6242
0.4843
0.4905
0.6540
0.4267
0.5213
0.6041
0.5248
0.3789
0.5076
0.4166
0.5613
0.5499
0.5095
0.5060
0.3330
0.4935
0.4110
0.4267
0.4581
0.4082
0.5417
0.5530
0.5204
0.5961
0.6554
0.4372
0.5352
0.4440
0.4669
0.3967
0.5753
0.3370
0.6612
0.4533
0.4532
0.6022
0.5847
0.5392
0.4413
0.5982
0.6370
0.5042
0.3553
0.5800
0.5044
0.5075
0.6603
0.4020
0.4267
0.5238
0.3807
0.3215
0.3805
0.5974
0.4136
0.5567
0.4909
0.4496
0.4666
0.5148
0.4725
0.5088
0.4122
0.5297
0.5000
0.4107
0.3977
0.5549
0.5397
0.6063
0.6107
0.5856
0.4290
0.4054
0.5909
0.4502
0.4239
0.4594
0.4591
0.5125
0.4977
0.5600
0.4855
0.5846
0.5862
0.6120
0.4800
0.3370
0.5137
0.6435
0.4969
0.5864
0.6225
0.5403
0.5859
0.7128
0.6601
0.4406
0.5703
0.5420
0.4296
0.4451
0.4776
0.4637
0.6246
0.3050
0.4579
0.4007
0.6174
0.4090
0.4499
0.4838
0.5243
0.4248
0.5065
0.4214
0.5498
0.6098
0.4960
0.5321
0.3605
0.3311
0.4437
0.4438
0.5861
0.4039
0.5601
0.5393
0.4626
0.2919
0.4044
0.5677
0.5179
0.5151
0.5907
0.5124
0.5108
0.5877
0.5826
0.5683
0.4198
0.5253
0.6204
0.4147
0.4959
0.6155
0.5267
0.5711
0.5635
0.4612
0.5709
0.5091
0.5201
0.3843
0.7362
0.5258
0.4846
0.5836
0.3158
0.5153
0.5063
0.5966
0.5462
0.3689
0.4329
0.4596
0.5089
0.5496
0.4442
0.5736
0.6711
0.4442
0.4176
0.3897
0.5080
0.5643
0.4919
0.3580
0.4220
0.5143
0.5136
0.4951
0.5095
0.5589
0.6381
0.5634
0.5582
0.4882
0.6431
0.5533
0.4549
0.4797
0.4498
0.3800
0.7515
0.4756
0.4502
0.5498
0.3730
0.4816
0.5650
0.5061
0.5270
0.5531
0.6783
0.2619
0.4484
0.6115
0.5764
0.4915
0.4728
0.4979
0.5875
0.3903
0.4577
0.4792
0.5158
0.3829
0.4756
0.4336
0.6103
0.4055
0.4753
0.4184
0.4446
0.4275
0.5041
0.4974
0.5867
0.4076
0.5114
0.4927
0.6038
0.4483
0.3637
0.5157
0.7316
0.4652
0.5262
0.5983
0.5950
0.4362
0.4344
0.5152
0.4360
0.4860
0.6121
0.6280
0.4840
0.4189
0.4138
0.5882
0.4064
0.5650
0.5462
0.4531
0.4488
0.5147
0.4693
0.4619
0.4946
0.4884
0.3914
0.6433
0.5254
0.5444
0.4885
0.4121
0.5014
0.4091
0.4193
0.5571
0.3436
0.4397
0.5546
0.4280
0.5841
0.4613
0.4573
0.4530
0.5045
0.5899
0.4891
0.3188
0.4992
0.4059
0.5315
0.5675
0.5175
0.6436
0.4954
0.5361
0.5103
0.5200
0.4712
0.5427
0.3360
0.4995
0.5570
0.5339
0.6433
0.6392
0.5303
0.6081
0.4403
0.4188
0.4455
0.4584
0.6008
0.4827
0.4473
0.6773
0.3911
0.4788
0.6107
0.5433
0.4794
0.4364
0.4989
0.5377
0.6961
0.4592
0.6124
0.3258
0.5143
0.5205
0.5491
0.5254
0.3277
0.4668
0.4656
0.5953
0.5568
0.4212
0.5006
0.5088
0.5970
0.5330
0.3863
0.4949
0.4802
0.5190
0.6028
0.4277
0.4519
0.5405
0.4765
0.5367
0.4556
0.5967
0.5850
0.4723
0.4785
0.4631
0.4769
0.3809
0.6858
0.5312
0.4441
0.5558
0.4809
0.4901
0.5231
0.4805
0.4676
0.4490
0.5788
0.4442
0.4693
0.5558
0.6786
0.3938
0.4142
0.5811
0.5695
0.6128
0.5004
0.4552
0.5451
0.3735
0.5314
0.4513
0.4860
0.4944
0.4516
0.5530
0.5827
0.4987
0.4463
0.4335
0.4685
0.3827
0.6295
0.3833
0.3976
0.4938
0.5263
0.4740
0.4177
0.4822
0.4979
0.5011
0.7310
0.5549
0.4955
0.4052
0.5273
0.4941
0.4565
0.5588
0.5737
0.4064
0.7391
0.5305
0.3707
0.4926
0.4688
0.3823
0.4374
0.4929
0.6119
0.5732
0.5622
0.6104
0.4161
0.4959
0.4096
0.5232
0.5681
0.5793
0.4770
0.5821
0.6193
0.4864
0.4670
0.4583
0.4455
0.4170
0.6437
0.6271
0.3718
0.4748
0.6144
0.4122
0.6045
0.4774
0.4664
0.6199
0.4722
0.4891
0.4772
0.6349
0.4891
0.5442
0.6037
0.5434
0.3743
0.6082
0.4511
0.4749
0.5172
0.5624
0.4729
0.4896
0.4656
0.4646
0.5411
0.2122
0.5718
0.4437
0.3820
0.5327
0.4467
0.5645
0.4930
0.3657
0.5271
0.4218
0.5027
0.4216
0.4698
0.4508
0.6325
0.4991
0.4101
0.4694
0.4851
0.6043
0.4225
0.3918
0.7116
0.5680
0.3827
0.5743
0.4737
0.6498
0.5676
0.5810
0.3943
0.6300
0.4138
0.6385
0.5237
0.5024
0.4331
0.5378
0.3777
0.4953
0.3761
0.4841
0.4124
0.5672
0.4960
0.4984
0.5250
0.5481
0.4349
0.4294
0.4917
0.4629
0.6780
0.5573
0.5452
0.4587
0.5409
0.4977
0.4610
0.4408
0.3228
0.5650
0.4800
0.4710
0.5464
0.5431
0.4770
0.4464
0.7798
0.5028
0.4264
0.5461
0.3484
0.6499
0.6720
0.5902
0.6663
0.5835
0.5381
0.5782
0.5818
0.4965
0.5361
0.6122
0.5657
0.4649
0.4807
0.3815
0.4702
0.6152
0.4740
0.6053
0.5151
0.6537
0.4924
0.5638
0.7742
0.5835
0.4316
0.5286
0.5206
0.5023
0.5595
0.4184
0.4277
0.4616
0.5700
0.5542
0.4995
0.6618
0.5029
0.5598
0.4338
0.4830
0.5177
0.6680
0.6441
0.5273
0.4974
0.4477
0.5792
0.5257
0.3319
0.5338
0.6000
0.5560
0.4696
0.3962
0.5766
0.4961
0.5776
0.4650
0.4775
0.4148
0.5233
0.2428
0.6359
0.5059
0.4694
0.4609
0.4470
0.4239
0.5623
0.5203
0.5186
0.4972
0.4408
0.5671
0.4470
0.4367
0.4051
0.4451
0.4309
0.5507
0.4782
0.3730
0.4494
0.5196
0.4525
0.4351
0.4793
0.5582
0.7438
0.4686
0.5124
0.4816
0.5597
0.5887
0.4111
0.4649
0.6209
0.5668
0.5226
0.5039
0.5025
0.7150
0.5025
0.6054
0.3632
0.4790
0.5458
0.3976
0.5086
0.5842
0.5073
0.4861
0.4745
0.5733
0.5399
0.5150
0.5272
0.5188
0.5213
0.5662
0.5756
0.5227
0.5371
0.4491
0.6015
0.5375
0.5620
0.5435
0.5188
0.5241
0.5877
0.5680
0.4449
0.5024
0.7536
0.5961
0.4422
0.4883
0.5188
0.6659
0.5018
0.4887
0.4591
0.5676
0.5817
0.4774
0.4286
0.4489
0.5386
0.3860
0.5306
0.6146
0.5101
0.6502
0.4823
0.5135
0.5260
0.5082
0.4666
0.4314
0.5401
0.4206
0.6550
0.4257
0.4086
0.4980
0.4330
0.4830
0.4957
0.4647
0.5088
0.5088
0.5625
0.6469
0.4056
0.4810
0.5942
0.3485
0.5146
0.4230
0.5173
0.4731
0.4335
0.3343
0.6997
0.4644
0.4610
0.4607
0.4496
0.4241
0.5179
0.5600
0.4749
0.5165
0.3786
0.5219
0.6144
0.6789
0.3642
0.3346
0.3969
0.5581
0.6522
0.4357
0.4665
0.5722
0.6089
0.4747
0.5351
0.3658
0.4765
0.5921
0.3621
0.5989
0.5173
0.4368
0.5158
0.4820
0.5065
0.3916
0.5921
0.4441
0.5123
0.6122
0.5278
0.3694
0.4656
0.4595
0.4808
0.5891
0.5190
0.4950
0.4884
0.4015
0.4619
0.5236
0.4665
0.5005
0.4245
0.4601
0.5371
0.5464
0.3370
0.6131
0.5535
0.5597
0.4536
0.5649
0.4940
0.4840
0.6018
0.4840
0.3357
0.6112
0.5545
0.5313
0.4886
0.5366
0.4990
0.5509
0.4779
0.4238
0.4161
0.4985
0.4070
0.5887
0.4728
0.5073
0.6197
0.5086
0.4398
0.4288
0.5949
0.4688
0.5924
0.4689
0.4579
0.4394
0.3898
0.5077
0.2263
0.4378
0.4560
0.4640
0.4914
0.4687
0.4788
0.6261
0.3521
0.5687
0.4693
0.5519
0.5343
0.4596
0.5679
0.4501
0.4546
0.5012
0.4567
0.4455
0.4927
0.4571
0.4880
0.4907
0.5170
0.5907
0.5764
0.4821
0.4491
0.5222
0.5434
0.6420
0.5251
0.5751
0.4774
0.4593
0.4598
0.5343
0.5181
0.4025
0.3989
0.2813
0.5491
0.5320
0.4831
0.3789
0.5530
0.5876
0.5658
0.4986
0.5237
0.4068
0.5624
0.3444
0.3990
0.6535
0.4444
0.6504
0.5147
0.3988
0.4855
0.3327
0.3959
0.5789
0.6992
0.4100
0.4720
0.4691
0.4430
0.4077
0.5712
0.4151
0.4401
0.4063
0.5027
0.5685
0.6313
0.3303
0.5741
0.6634
0.5430
0.5062
0.4091
0.5549
0.6354
0.3944
0.4680
0.5521
0.5635
0.5476
0.4186
0.5126
0.3466
0.3274
0.5309
0.4418
0.4783
0.5876
0.4150
0.5199
0.5145
0.5704
0.5064
0.5070
0.5521
0.5008
0.5198
0.4154
0.4352
0.4361
0.4852
0.5061
0.4284
0.5743
0.5666
0.5022
0.5109
0.5374
0.2918
0.4745
0.4896
0.5659
0.6421
0.4347
0.3991
0.6031
0.6183
0.5376
0.3257
0.5278
0.4577
0.6558
0.5187
0.4883
0.4088
0.4756
0.5244
0.5337
0.5058
0.3440
0.5337
0.6079
0.5677
0.4416
0.4337
0.6468
0.4430
0.5677
0.5093
0.4759
0.4528
0.5128
0.5381
0.4831
0.4477
0.6076
0.5762
0.4258
0.5279
0.5587
0.4658
0.4614
0.4147
0.6694
0.5153
0.5281
0.5187
0.4187
0.5793
0.6694
0.6946
0.4273
0.5020
0.4165
0.4121
0.4794
0.4926
0.4905
0.4829
0.5034
0.5945
0.5427
0.4802
0.4156
0.5397
0.5330
0.5998
0.5742
0.5765
0.5503
0.5304
0.5705
0.3830
0.5678
0.5260
0.5166
0.5102
0.4468
0.5499
0.5195
0.4575
0.4428
0.6048
0.4909
0.4513
0.4387
0.4563
0.5148
0.5774
0.5075
0.5293
0.5616
0.5073
0.5581
0.7090
0.4412
0.2711
0.5611
0.4116
0.4700
0.5388
0.5640
0.3491
0.3948
0.5396
0.5586
0.4794
0.3911
0.5154
0.5139
0.5322
0.4264
0.5740
0.3138
0.4581
0.5790
0.4829
0.5487
0.3858
0.6465
0.5470
0.4669
0.4404
0.4730
0.4811
0.5014
0.6197
0.5487
0.5429
0.4958
0.5282
0.5414
0.3946
0.5862
0.3731
0.4703
0.5766
0.5647
0.5390
0.4411
0.4510
0.3863
0.6592
0.4750
0.5193
0.5423
0.4632
0.5339
0.4640
0.4926
0.5577
0.4687
0.6274
0.4249
0.5757
0.6900
0.4561
0.5599
0.5178
0.6581
0.5268
0.4881
0.5296
0.4890
0.4917
0.3682
0.3457
0.5930
0.6925
0.5715
0.5522
0.5708
0.4692
0.5565
0.5787
0.5783
0.5469
0.5182
0.6004
0.4864
0.5468
0.3060
0.3228
0.4539
0.5360
0.4892
0.3502
0.5584
0.3163
0.5165
0.4607
0.5079
0.5192
0.4670
0.5430
0.4607
0.5078
0.4713
0.4953
0.5800
0.5153
0.3889
0.3945
0.4680
0.5259
0.5584
0.5597
0.5084
0.4623
0.4754
0.4494
0.4351
0.6063
0.5558
0.5107
0.4209
0.5232
0.5964
0.4823
0.5129
0.5085
0.5404
0.4532
0.5883
0.5441
0.5669
0.6664
0.4482
0.5461
0.4590
0.4787
0.4608
0.5275
0.4677
0.5216
0.5754
0.5428
0.6565
0.4008
0.5521
0.4561
0.5673
0.5552
0.5500
0.6429
0.5359
0.6056
0.3860
0.5430
0.6521
0.4314
0.3607
0.4031
0.6174
0.5978
0.5641
0.5064
0.4303
0.5351
0.5483
0.5393
0.6067
0.4524
0.4900
0.3950
0.4591
0.5506
0.4247
0.4376
0.4272
0.5522
0.3936
0.4136
0.3869
0.3997
0.4714
0.4498
0.4897
0.5827
0.5334
0.4505
0.5140
0.5653
0.6270
0.6297
0.4756
0.5328
0.3967
0.5023
0.4636
0.5126
0.6102
0.6227
0.5007
0.4920
0.5919
0.5852
0.5039
0.4901
0.4900
0.5472
0.4832
0.6720
0.4069
0.4898
0.5269
0.5485
0.4923
0.5340
0.5921
0.5818
0.4281
0.5429
0.4034
0.4483
0.4611
0.5476
0.6133
0.4689
0.6013
0.5424
0.6367
0.4922
0.4695
0.5743
0.5892
0.3116
0.5889
0.3842
0.6497
0.4385
0.4982
0.4580
0.4731
0.5010
0.4694
0.5907
0.5405
0.4906
0.3046
0.6017
0.4412
0.4876
0.6213
0.3731
0.6319
0.3919
0.4269
0.4520
0.4701
0.4755
0.5198
0.3373
0.5609
0.4762
0.5081
0.4841
0.5536
0.4835
0.5964
0.4932
0.4394
0.5674
0.5398
0.5689
0.5138
0.5006
0.5031
0.5378
0.5593
0.3736
0.4823
0.5420
0.4460
0.4610
0.4381
0.5535
0.5887
0.5453
0.4908
0.5035
0.4480
0.6017
0.4488
0.5212
0.3513
0.4513
0.5016
0.4123
0.5024
0.4016
0.6167
0.4846
0.4375
0.5905
0.5009
0.5942
0.5535
0.4471
0.5003
0.6196
0.4375
0.6594
0.5194
0.4767
0.4113
0.4482
0.5147
0.5168
0.3532
0.5265
0.4485
0.5622
0.5265
0.4270
0.5869
0.6252
0.3510
0.5019
0.5333
0.6494
0.6308
0.4193
0.5088
0.3740
0.5634
0.2794
0.3096
0.5277
0.6522
0.3356
0.4642
0.5726
0.5587
0.4073
0.5363
0.6019
0.4514
0.5766
0.5997
0.4264
0.6090
0.4433
0.4511
0.6161
0.4576
0.4462
0.4984
0.4579
0.5905
0.5451
0.5333
0.4350
0.5341
0.5638
0.4821
0.3762
0.5668
0.5530
0.4959
0.4594
0.4683
0.6675
0.4547
0.4766
0.5080
0.5085
0.4709
0.4900
0.5986
0.5309
0.5644
0.4928
0.5567
0.4782
0.5588
0.4354
0.4517
0.4610
0.4051
0.5533
0.4754
0.4150
0.4376
0.4249
0.5732
0.4261
0.4083
0.4701
0.5823
0.5850
0.4625
0.3401
0.4556
0.4626
0.5680
0.4863
0.3910
0.5134
0.4639
0.5312
0.4509
0.3832
0.6254
0.5232
0.4707
0.5955
0.3521
0.5074
0.4630
0.6007
0.4552
0.6243
0.4458
0.7157
0.3566
0.4413
0.4374
0.4825
0.5276
0.4527
0.4697
0.6280
0.6302
0.4023
0.5269
0.5642
0.4319
0.5524
0.4060
0.5214
0.5422
0.4321
0.5457
0.4681
0.4239
0.4724
0.5155
0.5257
0.4553
0.4786
0.4665
0.5077
0.4814
0.3798
0.4115
0.5864
0.4972
0.4764
0.4019
0.4726
0.6291
0.6303
0.4364
0.5436
0.4801
0.4974
0.5389
0.3606
0.4345
0.4214
0.5524
0.5852
0.5967
0.4921
0.7184
0.5305
0.6371
0.5651
0.6449
0.5245
0.5535
0.4668
0.5109
0.5217
0.4985
0.5435
0.4550
0.5049
0.5596
0.5164
0.5262
0.4259
0.5302
0.5440
0.5173
0.4585
0.6260
0.4802
0.5361
0.6038
0.5418
0.4998
0.4101
0.5047
0.5133
0.6115
0.3805
0.3285
0.4931
0.4214
0.3443
0.5700
0.4182
0.5752
0.5044
0.3842
0.6315
0.4424
0.5930
0.3457
0.5120
0.5480
0.5682
0.4340
0.5188
0.5176
0.3921
0.4815
0.6026
0.6080
0.5361
0.6000
0.6030
0.5632
0.7193
0.4417
0.3675
0.4749
0.4613
0.7691
0.6389
0.4400
0.4730
0.5581
0.6725
0.4560
0.4257
0.5456
0.5305
0.5966
0.7111
0.5938
0.7081
0.5175
0.3882
0.5052
0.4481
0.5849
0.5091
0.6243
0.4785
0.4172
0.4818
0.5380
0.5153
0.4758
0.5031
0.4699
0.3438
0.5591
0.4068
0.6590
0.4869
0.4454
0.4518
0.5486
0.5226
0.4410
0.4802
0.5387
0.5829
0.4366
0.4631
0.4787
0.4267
0.4662
0.4904
0.4899
0.6092
0.5098
0.5146
0.5163
0.4782
0.4946
0.2740
0.5273
0.5009
0.4881
0.4570
0.4240
0.4950
0.4276
0.6582
0.4964
0.4947
0.4771
0.3333
0.5323
0.5064
0.5264
0.6035
0.5210
0.3920
0.4299
0.5249
0.6673
0.4706
0.4822
0.3958
0.5286
0.5060
0.4659
0.4916
0.4778
0.6629
0.5205
0.4065
0.4307
0.4934
0.4611
0.5020
0.5085
0.4272
0.6274
0.6089
0.6456
0.4032
0.5007
0.5192
0.5117
0.5985
0.5415
0.4923
0.5100
0.3958
0.4712
0.4405
0.5650
0.5450
0.5736
0.5531
0.5438
0.4999
0.5917
0.4621
0.6021
0.6152
0.4597
0.4793
0.5062
0.5701
0.5373
0.4740
0.5275
0.3637
0.4143
0.5942
0.3950
0.5138
0.6559
0.4860
0.4688
0.4819
0.6229
0.3213
0.5852
0.4935
0.4937
0.5875
0.4939
0.6186
0.5444
0.6142
0.4945
0.5512
0.5690
0.6973
0.4680
0.5007
0.5376
0.5642
0.6140
0.4780
0.4743
0.3110
0.6917
0.4286
0.3718
0.4419
0.3494
0.5251
0.5632
0.5406
0.5065
0.5858
0.4869
0.3323
0.4747
0.4326
0.4199
0.4811
0.4860
0.4396
0.5270
0.3440
0.4854
0.6255
0.5443
0.5015
0.3879
0.5357
0.4800
0.4839
0.4452
0.3989
0.4290
0.3925
0.4774
0.4243
0.2925
0.5981
0.5291
0.5724
0.5214
0.7162
0.4471
0.3902
0.6004
0.6055
0.3880
0.5140
0.5416
0.4345
0.4882
0.5620
0.5897
0.4606
0.4988
0.4844
0.4777
0.6325
0.5377
0.4566
0.5316
0.4201
0.6215
0.4394
0.5021
0.5528
0.4789
0.4659
0.5215
0.5920
0.6452
0.4890
0.5272
0.4090
0.4520
0.4897
0.5250
0.5564
0.4753
0.5455
0.5592
0.5473
0.4941
0.5809
0.5062
0.4693
0.3839
0.5455
0.4978
0.5161
0.6833
0.5341
0.4393
0.5067
0.5349
0.6054
0.4552
0.5070
0.4296
0.5330
0.4962
0.4224
0.4844
0.4263
0.5998
0.4384
0.4068
0.5368
0.5277
0.5824
0.5579
0.4341
0.5561
0.4117
0.4654
0.4947
0.4753
0.5787
0.6385
0.5717
0.3516
0.5113
0.4063
0.6778
0.4021
0.4122
0.5062
0.6422
0.4578
0.4534
0.5380
0.4995
0.5634
0.6310
0.4962
0.3669
0.5136
0.5730
0.5265
0.3834
0.6405
0.5610
0.5483
0.4294
0.4679
0.5468
0.4609
0.6802
0.4777
0.5178
0.4945
0.5015
0.5266
0.5388
0.5551
0.4906
0.4237
0.6094
0.2996
0.3563
0.5075
0.5118
0.4847
0.4825
0.4708
0.4865
0.4873
0.4365
0.5791
0.6199
0.4467
0.4856
0.4009
0.5940
0.5350
0.5102
0.5150
0.5231
0.3919
0.4785
0.4909
0.5173
0.4510
0.3925
0.4863
0.5197
0.5501
0.5328
0.3554
0.5013
0.4013
0.5570
0.5858
0.5141
0.5892
0.5473
0.3865
0.4472
0.3327
0.4153
0.6748
0.4898
0.4987
0.5550
0.5973
0.5238
0.5715
0.4308
0.5436
0.4300
0.5935
0.5823
0.6094
0.4276
0.4763
0.4700
0.4653
0.5587
0.5031
0.4511
0.6026
0.5769
0.5833
0.5783
0.3305
0.4921
0.4970
0.6296
0.4710
0.4306
0.4635
0.4882
0.4129
0.5084
0.5078
0.5316
0.5105
0.5186
0.4335
0.5556
0.4791
0.5589
0.4516
0.5296
0.6159
0.5724
0.4707
0.5501
0.6157
0.4241
0.6594
0.6297
0.4935
0.5794
0.3638
0.5983
0.6183
0.6039
0.5678
0.5603
0.4794
0.5891
0.5322
0.4112
0.4375
0.5277
0.5947
0.3893
0.4603
0.6712
0.4996
0.5089
0.3623
0.5300
0.5191
0.3713
0.6580
0.4673
0.6338
0.4668
0.5943
0.5274
0.4979
0.6201
0.5193
0.6019
0.4535
0.4398
0.6277
0.4388
0.5114
0.3183
0.4054
0.4950
0.3997
0.3744
0.4489
0.5713
0.4968
0.5606
0.4680
0.5692
0.4762
0.4336
0.3667
0.5986
0.6362
0.6281
0.4375
0.4837
0.6020
0.5567
0.5359
0.4999
0.4952
0.5811
0.5128
0.4949
0.4182
0.5446
0.3718
0.5132
0.5842
0.6042
0.4466
0.4762
0.4498
0.5432
0.4747
0.4365
0.4771
0.5011
0.4192
0.5748
0.5642
0.4820
0.4257
0.5219
0.4958
0.5354
0.5055
0.4821
0.3396
0.4328
0.6039
0.5223
0.5440
0.5239
0.5169
0.5230
0.5594
0.4521
0.4674
0.4603
0.5387
0.4527
0.4181
0.5421
0.4541
0.3813
0.5773
0.4371
0.3971
0.5308
0.4996
0.5120
0.5567
0.4713
0.4119
0.3039
0.5264
0.4669
0.4958
0.5138
0.5281
0.3554
0.5340
0.4467
0.4327
0.5588
0.3838
0.5544
0.5505
0.3416
0.5673
0.5942
0.4536
0.4979
0.4101
0.6896
0.5717
0.4469
0.5263
0.4563
0.6179
0.4781
0.5163
0.4837
0.3750
0.4314
0.4780
0.5051
0.3842
0.5402
0.5773
0.5710
0.6739
0.3964
0.5135
0.5964


==> plots/raw_data/Comics/Comics_index_least_frequent_20_-40_.txt <==
19180
19215
19304
19307
19315
19329
19351
19447
19459
19519
19541
19551
19588
19599
19605
19662
19671
19780
19786
19833
19916
19933
19942
19958
20024
20030
20144
20156
20157
20215
20225
20294
20324
20386
20409
20469
20492
20530
20594
20607
20640
20655
20725
20793
20806
20837
20879
20894
20897
20919
20967
21023
21024
21028
21058
21142
21208
21262
21267
21269
21513
21532
21542
21558
21573
21608
21616
21682
21703
21723
21724
21740
21743
21756
21757
21765
21812
21849
21851
21902
21978
21984
21986
22100
22126
22131
22183
22195
22208
22244
22269
22272
22298
22383
22390
22425
22443
22461
22536
22549
22573
22613
22628
22651
22683
22747
22788
22801
22829
22862
22874
22896
22943
23043
23080
23108
23112
23119
23177
23211
23217
23223
23227
23231
23244
23312
23343
23357
23368
23421
23443
23458
23471
23488
23611
23612
23630
23646
23647
23656
23716
23726
23728
23786
23815
23868
23869
23884
23893
23902
23920
23939
23964
23969
23986
24113
24149
24163
24167
24174
24289
24301
24368
24374
24406
24463
24473
24480
24506
24515
24516
24539
24595
24636
24682
24699
24743
24765
24770
24779
24784
24907
24912
6
97
112
225
252
264
277
284
288
304
317
327
330
336
363
375
393
410
477
495
567
585
601
603
607
642
659
743
760
761
815
881
1006
1015
1023
1058
1063
1203
1208
1224
1260
1269
1276
1332
1343
1409
1448
1475
1483
1490
1519
1520
1522
1526
1597
1601
1681
1702
1732
1740
1748
1755
1793
1796
1832
1875
1923
1961
1985
1987
2066
2107
2117
2124
2224
2228
2304
2331
2337
2366
2403
2412
2422
2481
2488
2541
2582
2729
2740
2769
2808
2976
3007
3060
3100
3141
3174
3187
3234
3308
3315
3329
3393
3397
3454
3518
3566
3646
3673
3702
3716
3739
3764
3786
3818
3821
3837
3845
3874
3881
3890
3903
3906
3935
3992
4014
4041
4070
4143
4149
4168
4176
4181
4219
4237
4267
4296
4299
4306
4323
4324
4333
4349
4423
4448
4539
4541
4549
4559
4564
4592
4593
4659
4663
4688
4803
4852
4889
4910
5029
5037
5054
5113
5179
5197
5382
5410
5456
5480
5507
5594
5649
5662
5667
5705
5757
5758
5809
5840
5895
5956
5988
5995
6040
6047
6135
6156
6188
6273
6280
6282
6286
6346
6357
6380
6433
6441
6465
6552
6604
6635
6701
6730
6735
6744
6766
6773
6787
6796
6809
6849
6851
6854
6875
6882
6893
6941
6990
7004
7101
7103
7116
7274
7392
7423
7454
7456
7461
7485
7490
7492
7529
7631
7668
7721
7723
7776
7785
7824
7888
7924
7936
7989
8036
8092
8162
8179
8212
8219
8223
8262
8296
8340
8380
8409
8411
8420
8486
8509
8552
8600
8640
8649
8663
8677
8716
8754
8756
8773
8865
8989
8995
9015
9019
9050
9131
9193
9195
9278
9369
9379
9395
9444
9510
9513
9673
9699
9732
9779
9792
9814
9817
9828
9932
9947
9960
9976
10048
10059
10070
10087
10129
10148
10187
10197
10222
10228
10241
10379
10474
10481
10486
10543
10585
10589
10592
10648
10709
10722
10833
10838
10938
11013
11028
11147
11150
11161
11280
11305
11330
11332
11346
11348
11438
11522
11524
11556
11572
11576
11642
11659
11693
11721
11764
11798
11807
11830
11899
11907
11981
12049
12072
12077
12098
12131
12160
12193
12206
12249
12282
12322
12328
12332
12379
12431
12450
12551
12626
12672
12707
12713
12737
12748
12789
12797
12849
12868
12893
13031
13040
13062
13077
13218
13261
13264
13301
13373
13425
13445
13472
13487
13502
13533
13586
13616
13648
13786
13822
13823
13887
13923
13981
14036
14070
14095
14128
14248
14250
14274
14346
14354
14397
14399
14420
14465
14551
14580
14634
14649
14709
14734
14739
14744
14802
14806
14835
14950
14952
14958
15037
15168
15284
15324
15328
15358
15394
15431
15536
15560
15571
15634
15656
15684
15719
15720
15766
15817
15826
15866
15877
15906
15972
15990
16055
16059
16060
16130
16140
16223
16256
16280
16543
16549
16570
16572
16585
16587
16590
16666
16667
16779
16801
16858
16869
16950
17011
17012
17037
17044
17049
17131
17164
17188
17191
17260
17261
17559
17565
17573
17646
17658
17701
17727
17740
17754
17770
17829
17852
17993
18016
18106
18128
18148
18161
18190
18204
18244
18289
18433
18438
18489
18492
18504
18580
18646
18678
18746
18749
18772
18854
18860
18889
18957
18964
18967
18989
18995
19019
19042
19113
19140
19269
19331
19341
19352
19357
19362
19391
19419
19448
19463
19489
19633
19724
19737
19777
19822
19837
19847
19870
19914
19946
19973
19974
19979
19997
20086
20100
20110
20198
20249
20256
20296
20375
20379
20389
20428
20434
20437
20552
20560
20564
20596
20627
20650
20691
20693
20773
20830
20849
20870
20913
20988
21063
21081
21103
21120
21165
21193
21225
21242
21365
21392
21401
21467
21476
21479
21572
21587
21593
21644
21769
21798
21855
21857
21882
21892
21975
22112
22133
22153
22250
22339
22344
22357
22370
22399
22401
22421
22445
22448
22467
22507
22553
22658
22671
22762
22818
22870
22872
22891
22920
22937
22955
22969
22990
23008
23013
23033
23122
23131
23163
23166
23282
23304
23346
23375
23474
23476
23515
23538
23554
23582
23639
23667
23670
23673
23685
23708
23784
23801
23942
23960
23968
24065
24107
24127
24190
24192
24210
24260
24270
24317
24318
24326
24345
24353
24414
24432
24451
24477
24580
24678
24690
24715
24752
24786
24787
24807
24815
24849
24897
3
30
73
109
172
197
258
276
279
295
305
310
350
359
386
417
418
454
472
509
538
553
565
656
660
675
753
799
874
899
915
1019
1025
1080
1111
1184
1192
1205
1244
1303
1315
1316
1340
1382
1393
1412
1416
1425
1479
1535
1548
1826
1838
1842
1858
1934
1953
2009
2012
2046
2078
2081
2152
2185
2231
2259
2301
2325
2329
2427
2430
2441
2454
2511
2575
2581
2661
2685
2706
2752
2883
2894
2935
2987
2989
3048
3130
3314
3392
3553
3561
3605
3634
3665
3696
3697
3752
3766
3794
3824
3871
3918
4003
4022
4199
4233
4252
4282
4302
4303
4317
4354
4363
4404
4411
4413
4490
4508
4526
4629
4635
4690
4864
4892
4948
4979
5055
5174
5188
5190
5196
5234
5274
5300
5338
5431
5455
5468
5489
5548
5560
5603
5612
5666
5734
5771
5805
5813
5846
5934
5954
6022
6050
6080
6090
6098
6118
6265
6285
6345
6582
6710
6731
6800
6908
6931
6966
7006
7012
7015
7075
7088
7121
7127
7160
7197
7220
7230
7249
7268
7405
7453
7458
7464
7553
7558
7696
7765
7790
7813
7822
7825
7876
8091
8102
8128
8143
8172
8255
8314
8333
8349
8360
8387
8402
8429
8455
8463
8671
8682
8746
8767
8789
8793
8839
8875
8900
8902
8926
8939
8968
9089
9113
9114
9189
9234
9241
9327
9542
9596
9603
9634
9647
9680
9807
9865
9998
10093
10284
10301
10314
10316
10446
10456
10476
10483
10537
10598
10634
10643
10659
10666
10695
10713
10721
10737
10766
10780
10804
10814
10821
10887
10965
11029
11111
11139
11184
11217
11226
11299
11327
11334
11336
11390
11409
11412
11434
11436
11466
11469
11488
11509
11597
11604
11616
11683
11733
11739
11782
11784
11790
11835
11877
11910
12012
12026
12084
12091
12132
12169
12195
12245
12297
12305
12380
12387
12391
12392
12416
12493
12733
12757
12781
12796
12808
12811
12843
12860
12937
12962
13057
13143
13167
13296
13346
13505
13519
13527
13562
13703
13705
13736
13797
13816
13866
13914
13929
13968
13998
14013
14045
14049
14058
14097
14120
14147
14157
14163
14190
14204
14304
14310
14359
14361
14393
14407
14428
14459
14469
14585
14615
14665
14788
14827
14930
14975
15005
15018
15047
15079
15091
15104
15173
15205
15221
15232
15244
15283
15286
15299
15317
15362
15396
15406
15497
15519
15537
15566
15602
15632
15638
15646
15682
15698
15704
15798
15799
15800
15823
15895
15896
15970
16003
16006
16017
16045
16076
16122
16124
16216
16306
16316
16325
16334
16368
16370
16430
16535
16566
16675
16741
16750
16805
16849
16928
16929
16953
16999
17010
17013
17025
17047
17055
17115
17179
17234
17353
17360
17373
17426
17436
17473
17485
17504
17556
17562
17580
17627
17708
17710
17716
17735
17780
17784
17825
17841
17876
17942
17967
18038
18044
18113
18150
18189
18251
18283
18324
18345
18379
18394
18436
18512
18541
18560
18589
18598
18637
18778
18787
18795
18824
18850
18864
18942
19000
19077
19114
19166
19202
19237
19240
19270
19278
19321
19438
19443
19455
19498
19513
19618
19648
19706
19716
19785
19824
19874
19896
20017
20060
20150
20184
20233
20292
20308
20343
20362
20394
20427
20430
20477
20533
20544
20652
20682
20710
20738
20755
20804
20838
20842
20921
20924
20966
20992
21004
21073
21130
21167
21169
21170
21173
21174
21248
21360
21368
21415
21433
21595
21691
21697
21709
21761
21788
21844
21872
21971
22012
22040
22082
22128
22184
22189
22192
22224
22351
22382
22504
22545
22593
22692
22693
22734
22742
22755
22766
22792
22837
22850
22922
22947
23049
23073
23074
23097
23158
23178
23188
23203
23250
23362
23389
23412
23534
23592
23660
23689
23690
23713
23744
23806
23967
23970
23996
24004
24058
24176
24202
24271
24284
24335
24356
24395
24411
24434
24488
24590
24604
24614
24707
24735
24805
24813
24825
24855
24866
24869
24911
10
75
176
204
214
243
285
303
306
475
533
592
608
689
705
736
900
908
913
975
978
998
999
1086
1248
1324
1345
1346
1404
1462
1489
1493
1494
1559
1611
1635
1685
1881
1940
1971
1979
2177
2221
2230
2233
2386
2411
2506
2632
2666
2676
2691
2873
3163
3241
3250
3293
3309
3383
3384
3456
3623
3717
3732
3780
3796
3811
3820
3873
3961
3966
3967
3990
4073
4085
4158
4169
4203
4257
4270
4288
4291
4355
4359
4372
4406
4575
4597
4639
4707
4767
4790
4918
4972
5004
5058
5087
5131
5259
5271
5277
5296
5342
5350
5565
5572
5578
5584
5659
5759
5778
5852
5963
6026
6064
6079
6101
6109
6112
6140
6152
6172
6253
6303
6321
6359
6384
6444
6464
6512
6549
6551
6738
6836
6844
6905
6947
6955
6967
6971
7107
7118
7140
7171
7176
7190
7306
7352
7393
7410
7449
7480
7483
7701
7722
7733
7751
7763
7777
7903
7907
7923
8139
8185
8343
8457
8464
8605
8647
8691
8822
8838
8861
8871
8963
8971
9033
9149
9165
9168
9219
9293
9294
9317
9331
9661
9690
9703
9726
9776
9893
9921
10063
10179
10233
10260
10265
10319
10387
10392
10425
10524
10548
10599
10611
10684
10692
10694
10829
10835
10847
10868
10882
10907
11011
11021
11042
11067
11143
11169
11174
11263
11272
11318
11322
11427
11431
11437
11570
11601
11698
11736
11746
11780
11801
11916
11992
11999
12085
12126
12257
12307
12310
12314
12349
12429
12442
12477
12490
12666
12675
12723
12754
12793
12818
12844
12919
12951
13065
13173
13181
13290
13366
13453
13646
13726
13794
13819
13890
13960
13983
14015
14066
14075
14099
14228
14230
14243
14358
14425
14474
14477
14613
14623
14655
14793
14850
14907
14913
14971
15023
15055
15076
15202
15297
15327
15379
15403
15457
15610
15628
15731
15738
15764
15820
15837
15880
15898
16142
16181
16197
16199
16215
16224
16303
16374
16404
16417
16463
16480
16485
16520
16558
16573
16604
16627
16660
16731
16743
16791
16809
16834
16867
16920
16933
17001
17017
17109
17218
17256
17273
17328
17354
17362
17380
17401
17466
17557
17575
17615
17645
17664
17712
17728
17763
17766
17785
17794
18052
18070
18257
18304
18330
18372
18429
18447
18509
18514
18516
18529
18564
18569
18674
18676
18786
18867
18978
18997
19022
19033
19055
19115
19132
19145
19203
19238
19239
19254
19313
19411
19476
19492
19493
19504
19533
19571
19693
19702
19742
19770
19781
19783
19805
19852
20003
20070
20071
20087
20122
20143
20163
20187
20212
20228
20248
20255
20279
20323
20496
20550
20633
20666
20667
20744
20776
20800
20812
20850
20938
21014
21021
21026
21041
21096
21111
21154
21230
21285
21299
21308
21462
21470
21515
21522
21566
21584
21594
21672
21700
21716
21721
21727
21907
21913
21957
22001
22015
22063
22086
22143
22193
22209
22265
22291
22356
22408
22419
22466
22476
22491
22515
22531
22538
22626
22644
22649
22668
22702
22783
22875
22959
22967
22994
23003
23042
23132
23209
23212
23256
23502
23537
23629
23640
23668
23735
23746
23861
23881
23894
23979
24011
24188
24275
24340
24366
24380
24393
24464
24497
24547
24728
24865
72
168
191
314
324
325
334
379
428
448
536
629
763
816
879
890
928
976
989
1085
1163
1187
1230
1284
1294
1310
1322
1355
1389
1552
1629
1723
1738
1764
1816
1836
1843
1867
1883
1893
1952
1965
1977
1983
2082
2087
2092
2113
2187
2232
2293
2332
2345
2461
2468
2475
2567
2570
2592
2648
2660
2717
2726
2734
2832
2866
2886
3015
3018
3061
3083
3098
3116
3146
3210
3254
3306
3316
3324
3403
3467
3524
3533
3588
3598
3639
3641
3684
3686
3700
3712
3740
3750
3767
3777
3784
3860
3931
3936
4039
4055
4157
4214
4263
4273
4285
4412
4439
4454
4500
4509
4527
4556
4588
4603
4626
4749
4753
4969
5012
5136
5151
5184
5205
5214
5249
5262
5362
5404
5419
5440
5466
5499
5506
5539
5665
5784
5834
5884
5903
5972
5986
6012
6027
6137
6167
6284
6328
6334
6382
6479
6481
6530
6553
6556
6560
6639
6721
6784
6822
6833
6873
6922
7072
7074
7133
7141
7166
7188
7229
7232
7328
7407
7451
7476
7519
7534
7679
7718
7819
7860
7895
7990
8242
8252
8271
8318
8345
8427
8456
8549
8555
8559
8565
8566
8597
8604
8624
8657
8698
8713
8738
8743
8785
8832
8855
8936
9016
9032
9160
9177
9228
9267
9274
9295
9301
9315
9320
9414
9501
9517
9523
9593
9668
9721
9912
9918
10038
10047
10065
10079
10127
10210
10245
10293
10399
10402
10415
10477
10530
10608
10674
10776
10786
10860
10891
10899
10910
10948
10954
10960
11007
11103
11121
11132
11140
11187
11372
11530
11532
11533
11588
11653
11697
11712
11718
11727
11759
11760
11762
11812
11844
12205
12335
12405
12426
12437
12530
12585
12612
12655
12690
12739
12759
12819
12874
12920
12994
13045
13076
13108
13144
13145
13206
13253
13350
13356
13446
13501
13530
13535
13540
13541
13584
13621
13625
13722
13735
13769
13772
13803
13884
13939
13978
14010
14018
14038
14105
14156
14200
14215
14217
14239
14281
14451
14455
14520
14568
14594
14600
14611
14646
14733
14882
14892
14916
14995
15024
15058
15159
15175
15214
15245
15304
15319
15481
15512
15517
15641
15680
15712
15734
15779
15809
15842
15858
15907
15924
15938
15942
16052
16083
16097
16163
16177
16202
16387
16391
16504
16602
16644
16738
16752
16842
16894
16956
16957
16958
17033
17065
17097
17392
17478
17483
17492
17619
17639
17666
17672
17753
17782
17835
17870
17932
18008
18010
18043
18053
18201
18215
18225
18232
18246
18278
18368
18390
18405
18421
18479
18548
18720
18735
18763
18782
18815
18955
18985
19018
19146
19173
19250
19296
19300
19314
19366
19416
19457
19538
19549
19555
19579
19584
19674
19691
19772
19787
19802
19849
19888
19984
20109
20125
20332
20359
20374
20504
20511
20537
20549
20569
20570
20572
20642
20766
20794
20820
20844
20873
20892
20985
21036
21163
21198
21265
21293
21352
21430
21464
21508
21543
21633
21674
21718
21762
21803
21876
22023
22027
22052
22067
22347
22373
22378
22429
22489
22499
22567
22583
22615
22632
22797
22812
22815
22852
22968
23018
23107
23109
23153
23164
23172
23239
23321
23331
23553
23573
23581
23644
23729
23739
23854
23895
23923
23973
23976
23992
24039
24057
24080
24131
24168
24221
24261
24276
24381
24384
24399
24446
24472
24494
24529
24556
24559
24565
24755
24773
24806
24819
89
126
193
263
326
340
346
351
371
456
597
645
680
706
739
758
801
852
1013
1096
1176
1179
1290
1428
1439
1588
1609
1657
1697
1829
1904
2032
2112
2131
2291
2297
2346
2348
2384
2406
2416
2444
2480
2520
2657
2723
2731
2755
2780
2789
2795
2824
2846
2941
2998
3058
3102
3147
3152
3287
3291
3296
3386
3515
3527
3654
3810
3829
3841
3842
3930
3977
4072
4075
4081
4103
4165
4182
4184
4213
4329
4376
4397
4433
4441
4522
4684
4748
4774
4793
4857
5040
5139
5209
5255
5308
5454
5497
5589
5674
5792
5836
5905
5965
5987
6003
6066
6123
6250
6316
6446
6541
6544
6559
6573
6616
6644
6674
6699
6732
6798
6828
6891
6912
7017
7115
7199
7281
7288
7298
7343
7470
7487
7521
7565
7635
7673
7678
7833
7914
7960
7999
8037
8048
8051
8054
8065
8087
8112
8121
8122
8199
8230
8276
8375
8431
8440
8465
8488
8602
8618
8632
8723
8820
8920
8967
9006
9040
9103
9120
9164
9243
9373
9406
9417
9438
9475
9558
9560
9575
9590
9789
9878
10027
10150
10172
10184
10204
10225
10248
10281
10305
10347
10376
10390
10393
10397
10398
10416
10457
10460
10517
10531
10620
10730
10753
10757
10856
10898
10961
10993
11015
11050
11186
11237
11397
11425
11426
11451
11479
11484
11487
11591
11614
11627
11687
11845
11930
12154
12261
12278
12294
12323
12617
12648
12708
12755
12804
12876
12903
12928
12983
12988
13052
13058
13082
13133
13147
13269
13291
13307
13347
13508
13537
13551
13575
13620
13690
13740
13760
13776
13801
13980
14025
14111
14177
14231
14355
14357
14417
14444
14466
14471
14480
14506
14514
14561
14592
14595
14617
14669
14686
14743
14762
14764
14775
14801
14828
14843
14861
14875
14883
14901
15089
15233
15288
15321
15323
15386
15416
15483
15508
15514
15554
15639
15657
15777
15829
15894
15956
16104
16138
16158
16164
16195
16251
16263
16279
16453
16588
16624
16705
16728
16749
17060
17064
17102
17199
17400
17418
17563
17611
17631
17632
17706
17758
17791
17863
17974
18019
18034
18035
18140
18184
18195
18248
18292
18310
18323
18347
18423
18453
18468
18508
18533
18568
18591
18631
18690
18766
18776
18783
18881
18888
18903
18946
18975
18981
19125
19184
19194
19286
19317
19423
19429
19586
19589
19617
19634
19668
19709
19827
19839
19882
19900
19930
19936
19947
20041
20119
20123
20231
20262
20300
20304
20363
20464
20563
20575
20616
20706
20777
20807
20836
20939
20940
20974
21080
21143
21183
21275
21320
21324
21388
21412
21435
21448
21531
21549
21719
21734
21738
21775
21840
21873
21909
21992
22048
22093
22118
22139
22179
22185
22215
22276
22342
22349
22635
22700
22703
22705
22724
22743
22813
22879
22933
22939
22950
23029
23053
23086
23175
23234
23259
23270
23278
23377
23405
23591
23602
23665
23669
23683
23715
23740
23778
23810
23832
23845
23913
23934
23958
23982
24066
24097
24161
24208
24231
24250
24296
24351
24416
24426
24457
24459
24478
24483
24517
24533
24593
24620
24697
24700
24740
24759
24808
24821
24827
24828
24836
24886
24909
24928
44
95
139
151
213
266
339
522
581
632
702
726
790
818
848
955
1030
1113
1143
1293
1329
1443
1523
1717
1736
1770
1786
1787
1869
1878
2016
2043
2047
2076
2164
2201
2381
2404
2517
2535
2550
2563
2606
2659
2669
2772
2814
2822
2864
2907
2919
2921
2925
2938
2995
3008
3020
3041
3075
3157
3179
3186
3224
3229
3311
3542
3573
3591
3677
3763
3803
3892
3983
4027
4061
4067
4139
4211
4319
4352
4443
4474
4534
4553
4560
4566
4570
4578
4586
4599
4615
4800
4961
5076
5168
5336
5378
5417
5445
5460
5491
5508
5530
5653
5669
5676
5738
5766
5768
5837
5854
5947
5961
6209
6240
6243
6252
6272
6322
6375
6600
6778
6819
6824
6934
6950
7023
7029
7113
7195
7262
7295
7310
7399
7400
7404
7442
7445
7450
7489
7507
7512
7716
7724
7778
7804
7811
7826
7997
8011
8183
8235
8236
8285
8293
8303
8324
8361
8415
8454
8560
8561
8567
8589
8621
8634
8635
8668
8729
8791
8802
8812
8818
8909
8942
9167
9196
9262
9318
9352
9364
9368
9370
9440
9458
9459
9497
9544
9589
9610
9648
9734
9755
9781
9854
9873
9874
9939
9997
10033
10037
10098
10121
10146
10153
10238
10247
10273
10328
10344
10404
10409
10449
10482
10504
10559
10645
10747
10784
10843
11087
11164
11194
11198
11374
11385
11407
11432
11521
11525
11537
11609
11639
11644
11680
12037
12093
12165
12228
12239
12252
12276
12290
12306
12313
12390
12401
12409
12427
12435
12438
12475
12533
12625
12629
12639
12701
12810
12933
12955
12960
13007
13061
13111
13136
13200
13328
13349
13382
13652
13662
13861
13888
13933
13940
13997
14123
14133
14345
14408
14523
14547
14557
14624
14644
14651
14687
14700
14740
14812
15009
15098
15112
15212
15296
15480
15501
15521
15591
15598
15627
15690
15700
15869
15953
15984
15999
16008
16012
16043
16102
16111
16196
16225
16311
16326
16457
16465
16501
16538
16571
16614
16680
16748
16881
16904
16945
17014
17021
17056
17072
17171
17187
17210
17385
17407
17412
17425
17451
17459
17609
17737
17815
17820
17854
17899
17947
18183
18307
18375
18450
18469
18485
18572
18583
18590
18617
18665
18748
18806
19015
19053
19169
19212
19224
19388
19397
19445
19485
19600
19607
19795
19853
19862
19950
19961
20000
20027
20053
20113
20185
20217
20220
20307
20314
20351
20369
20423
20547
20582
20586
20686
20700
20737
20739
20852
20918
20969
21141
21222
21272
21298
21375
21383
21410
21418
21510
21514
21547
21576
21651
21877
21890
21894
21925
21945
22020
22095
22140
22168
22186
22245
22294
22405
22595
22606
22621
22633
22663
22760
22790
22791
22846
22900
22961
22980
23095
23261
23562
23720
23757
23791
23799
23802
23843
23844
23947
24043
24077
24090
24228
24252
24257
24303
24313
24319
24447
24616
24729
24796
24837
24847
24853
24880
24883
24925
24
79
123
208
247
272
301
370
443
515
628
722
784
861
930
1022
1107
1142
1231
1291
1351
1362
1396
1402
1444
1568
1868
1969
1994
2026
2093
2144
2163
2447
2451
2489
2495
2505
2560
2620
2643
2778
2963
3011
3034
3055
3117
3253
3289
3349
3416
3583
3601
3872
3913
3928
4125
4206
4251
4335
4672
4831
4843
4999
5014
5027
5071
5111
5121
5140
5199
5247
5278
5305
5390
5678
5681
5703
5740
5754
5997
6030
6057
6087
6214
6218
6232
6442
6466
6623
6632
6668
6679
6697
6815
7013
7018
7060
7078
7123
7244
7317
7601
7704
7715
7849
7935
7943
7946
7979
7991
8024
8218
8240
8312
8325
8370
8449
8470
8477
8534
8660
8761
8923
8984
8988
9027
9152
9159
9230
9272
9282
9349
9488
9595
9671
9677
9694
9733
9784
9805
9889
9969
9978
10112
10143
10182
10186
10216
10223
10234
10282
10313
10348
10367
10395
10418
10527
10547
10628
10711
10725
10881
10917
10932
10996
11089
11146
11176
11201
11317
11333
11352
11396
11450
11465
11468
11539
11563
11717
11891
11955
12060
12065
12336
12366
12371
12384
12440
12560
12678
12813
12839
12863
12953
13042
13215
13222
13259
13268
13320
13344
13427
13434
13462
13495
13710
13765
13778
13811
13838
13867
13932
13934
14057
14064
14219
14502
14526
14542
14572
14597
14618
14777
14834
14898
14911
14918
14936
15013
15092
15186
15238
15242
15292
15302
15336
15339
15348
15352
15361
15540
15572
15635
15643
15653
15722
15753
15948
15965
16036
16037
16207
16243
16270
16315
16376
16385
16386
16429
16479
16528
16640
16691
16713
16761
16824
16912
17073
17120
17135
17227
17230
17269
17331
17350
17410
17447
17463
17465
17554
17581
17637
17652
17677
17805
17879
18001
18077
18111
18259
18262
18326
18358
18414
18522
18556
18699
18769
18906
18938
19049
19103
19120
19213
19291
19356
19371
19380
19398
19400
19412
19468
19510
19544
19644
19681
19686
19759
19761
19764
19835
19864
19876
19878
20047
20066
20081
20190
20205
20227
20229
20283
20330
20373
20405
20411
20422
20445
20465
20473
20520
20541
20565
20568
20573
20606
20634
20646
20732
20740
20831
20833
20859
20876
20884
20887
21032
21105
21159
21186
21213
21245
21322
21393
21403
21444
21468
21472
21475
21529
21626
21648
21649
21744
21778
21900
21908
21911
21979
21996
22028
22130
22226
22290
22412
22495
22540
22685
22873
22919
23077
23154
23238
23254
23276
23279
23408
23417
23422
23461
23487
23494
23498
23527
23590
23698
23712
23804
23850
23991
24045
24083
24091
24116
24124
24233
24290
24383
24391
24450
24487
24605
24615
24720
24746
24820
24860
165
215
331
434
462
575
665
691
704
762
777
783
1002
1005
1104
1177
1191
1236
1238
1245
1249
1253
1278
1348
1461
1496
1504
1532
1593
1613
1686
1742
1806
1824
1871
1884
1902
2123
2134
2283
2359
2527
2574
2578
2579
2621
2656
2658
2675
2869
2934
2968
3070
3177
3252
3266
3340
3346
3488
3580
3690
3709
3775
3817
3891
3916
4012
4054
4159
4274
4336
4343
4485
4491
4532
4634
4666
4714
4810
4875
4895
4937
4997
5011
5031
5194
5303
5347
5395
5449
5461
5493
5525
5739
5789
5802
5806
5812
5916
6009
6018
6114
6174
6246
6338
6354
6436
6536
6566
6605
6607
6677
6684
6745
6939
6979
7009
7124
7196
7333
7401
7428
7500
7520
7579
7609
7657
7702
7795
7836
7870
7885
7929
8015
8103
8196
8217
8237
8378
8403
8469
8641
8915
8956
9161
9171
9185
9233
9303
9328
9424
9447
9506
9528
9545
9747
9772
9800
9906
10016
10029
10092
10360
10420
10466
10507
10533
10557
10606
10615
10655
10670
10683
10708
10741
10760
10792
10796
10812
10933
10945
11034
11165
11300
11320
11498
11510
11586
11598
11631
11635
11716
11728
11837
11855
12041
12123
12277
12403
12454
12503
12580
12729
12827
12929
13099
13122
13131
13163
13171
13188
13216
13360
13397
13543
13577
13637
13651
13731
13828
13841
14079
14405
14453
14462
14470
14475
14548
14719
14753
14966
14974
15027
15050
15094
15103
15148
15179
15220
15224
15263
15267
15346
15604
15647
15710
15727
15772
16020
16062
16144
16291
16348
16357
16425
16493
16574
16596
16683
16693
16733
16765
16794
16807
16830
16966
16985
17139
17266
17305
17316
17372
17431
17469
17503
17514
17792
17943
17980
18012
18086
18090
18139
18192
18212
18241
18339
18452
18458
18510
18543
18820
18821
18900
18935
18947
19051
19082
19134
19204
19262
19308
19324
19372
19466
19507
19512
19596
19830
19884
19908
19940
20009
20051
20104
20173
20193
20333
20413
20476
20546
20644
20677
20757
20782
20871
20878
20905
20944
21033
21045
21182
21266
21294
21377
21421
21427
21582
21603
21747
21770
21826
21949
22114
22129
22200
22212
22266
22297
22311
22376
22590
22604
22718
22785
22830
22849
22866
22926
23089
23137
23149
23180
23245
23265
23266
23315
23358
23387
23497
23645
23776
23834
23853
23855
23858
23935
24000
24047
24256
24259
24310
24572
24574
24677
24884
24887
43
131
155
198
282
432
460
473
529
555
584
613
731
776
872
917
946
1082
1110
1126
1136
1190
1252
1330
1612
1622
1761
1779
1784
1799
1815
1835
1873
1895
1938
1990
2002
2168
2215
2216
2334
2340
2383
2395
2399
2440
2540
2587
2798
2821
2841
2868
2913
2997
3052
3096
3192
3251
3273
3298
3388
3458
3525
3734
3850
3894
3998
4048
4063
4142
4170
4268
4321
4326
4379
4531
4555
4614
4645
4926
4944
5345
5361
5366
5413
5415
5425
5679
5684
5721
5747
5831
5833
5859
5864
5914
5966
6166
6398
6550
6567
6590
6609
6687
6696
6860
7002
7091
7106
7234
7235
7313
7437
7494
7501
7605
7622
7645
7676
7692
7750
7829
7902
7930
7967
8096
8107
8153
8222
8404
8524
8577
8578
8584
8769
8787
8849
8927
8961
9013
9054
9100
9169
9261
9346
9350
9397
9428
9602
9655
9685
9705
9706
9757
9769
9863
9867
9891
10022
10041
10137
10285
10358
10365
10427
10463
10467
10473
10770
10783
10824
10831
10852
10922
11039
11188
11190
11231
11288
11424
11497
11566
11580
11592
11628
11637
11648
11705
11720
11869
11948
11972
12030
12039
12074
12097
12104
12315
12318
12344
12395
12555
12558
12583
12595
12635
12641
12689
12715
12771
12805
12853
12878
12977
12992
13103
13105
13119
13160
13240
13249
13256
13490
13525
13552
13595
13656
13697
13734
13990
14020
14086
14135
14153
14216
14333
14343
14350
14404
14446
14630
14693
14721
14899
15059
15074
15133
15145
15257
15330
15523
15631
15681
15757
15824
15851
15950
15957
16034
16077
16113
16266
16347
16409
16561
16578
16616
16638
16716
16735
16767
16787
16967
17015
17125
17194
17282
17287
17301
17338
17340
17363
17532
17591
17719
17747
18108
18175
18181
18187
18260
18482
18487
18496
18535
18544
18545
18640
18710
18727
18758
18793
18829
18830
18832
18916
19037
19144
19265
19355
19449
19484
19635
19642
19754
19928
20091
20094
20168
20204
20260
20278
20317
20357
20450
20526
20648
20750
20912
20987
21009
21047
21147
21199
21206
21226
21295
21305
21422
21453
21458
21530
21565
21613
21656
21665
21668
21670
21751
21804
21856
22079
22144
22167
22175
22203
22302
22307
22335
22348
22385
22396
22500
22546
22787
22805
22911
22912
22972
22979
23000
23024
23061
23066
23307
23585
23641
23714
23730
23741
23796
23826
24003
24036
24049
24064
24098
24121
24185
24307
24359
24536
24551
24576
24649
24717
24742
24748
24834
24843
24859
28
34
35
111
148
149
209
221
230
287
449
517
566
647
669
759
822
942
951
959
960
1028
1035
1421
1495
1557
1576
1603
1701
1713
1830
2028
2079
2253
2375
2487
2494
2577
2653
2698
2773
2819
2862
2879
2946
2952
3037
3038
3209
3212
3317
3345
3378
3419
3421
3565
3577
3776
3825
3862
3922
3985
4056
4113
4124
4166
4265
4368
4442
4492
4519
4644
4713
4719
4747
4751
4781
4908
4930
4931
4938
4958
5167
5183
5215
5307
5349
5421
5429
5434
5552
5607
5613
5615
5640
5675
5690
5693
5791
5841
5843
5887
6000
6008
6010
6044
6072
6179
6207
6242
6309
6342
6363
6394
6450
6532
6592
6628
6719
6759
7014
7022
7057
7202
7222
7242
7332
7345
7431
7514
7526
7667
7735
7810
7845
7862
7898
7942
7974
8127
8184
8313
8386
8414
8447
8484
8528
8583
8648
8705
8842
8883
9026
9077
9181
9326
9547
9585
9605
9760
9785
9808
9850
9859
9944
9955
9979
10074
10141
10230
10269
10297
10519
10536
10642
10743
10859
10995
11059
11304
11480
11482
11650
11656
11748
11847
11894
11901
11925
11966
12023
12146
12148
12234
12266
12337
12492
12520
12548
12677
12820
12894
12948
12975
12980
13030
13284
13334
13387
13512
13578
13614
13628
13669
13917
14166
14252
14305
14411
14418
14434
14663
14862
14891
14893
14925
14939
14949
15014
15015
15066
15121
15135
15184
15211
15226
15266
15300
15329
15345
15665
15713
15971
15976
16046
16063
16067
16120
16226
16255


==> plots/raw_data/Comics/Comics_index_least_frequent_20_.txt <==
4737
7852
12912
17583
19622
137
2242
5928
6036
6198
8125
9611
10914
11210
11266
11515
11575
11838
12945
13950
14760
15081
15529
15786
16857
17294
17703
17840
20514
21526
22827
23566
24552
38
50
68
91
98
120
300
332
353
404
415
440
491
511
589
595
644
671
679
682
697
700
720
768
779
794
800
909
953
973
990
1052
1062
1122
1128
1130
1157
1207
1214
1220
1233
1242
1272
1280
1287
1356
1364
1431
1440
1524
1540
1554
1562
1617
1621
1646
1652
1659
1682
1704
1712
1716
1759
1773
1776
1813
1820
1833
1841
1848
1861
1892
1980
1984
2071
2074
2091
2111
2141
2142
2150
2151
2157
2166
2167
2175
2182
2237
2243
2315
2369
2389
2392
2428
2467
2469
2472
2486
2561
2562
2566
2583
2640
2646
2662
2677
2686
2696
2716
2727
2764
2779
2820
2829
2851
2854
2856
2872
2912
2922
2928
2962
2979
2990
2992
3068
3078
3091
3103
3112
3202
3205
3239
3270
3283
3336
3341
3343
3362
3420
3436
3437
3439
3470
3474
3535
3541
3551
3564
3575
3590
3616
3629
3640
3647
3663
3672
3701
3765
3769
3793
3858
3868
3901
3947
3954
3958
3968
3979
4015
4040
4053
4100
4105
4154
4180
4192
4243
4260
4280
4292
4301
4304
4312
4338
4391
4395
4420
4425
4451
4462
4473
4511
4523
4530
4542
4562
4721
4752
4796
4838
4870
4877
4880
5048
5061
5065
5070
5149
5162
5166
5201
5204
5229
5230
5258
5275
5354
5398
5403
5408
5416
5420
5428
5484
5485
5514
5520
5550
5554
5576
5586
5604
5622
5623
5670
5671
5729
5736
5819
5826
5835
5868
5896
5900
5901
5953
5958
5960
6002
6011
6034
6037
6075
6103
6105
6106
6124
6128
6133
6159
6190
6193
6205
6208
6223
6231
6257
6267
6311
6315
6326
6347
6370
6405
6408
6474
6537
6542
6594
6643
6652
6693
6711
6767
6771
6807
6830
6831
6839
6943
6945
6989
7030
7035
7036
7043
7056
7059
7125
7162
7216
7223
7280
7304
7331
7337
7378
7385
7389
7424
7457
7491
7511
7539
7546
7574
7602
7624
7654
7691
7693
7714
7752
7755
7834
7851
7879
7892
7949
7965
8002
8030
8056
8058
8093
8154
8168
8225
8241
8257
8331
8352
8373
8425
8458
8473
8481
8483
8492
8493
8505
8517
8535
8541
8562
8585
8593
8598
8614
8690
8701
8703
8715
8728
8795
8801
8804
8808
8828
8886
8901
8908
8910
8912
8917
8928
8949
8960
8964
8991
9004
9030
9067
9091
9138
9166
9174
9197
9224
9257
9330
9339
9347
9356
9423
9480
9508
9526
9530
9538
9572
9592
9607
9609
9626
9646
9654
9722
9749
9761
9802
9829
9871
9910
10012
10026
10028
10030
10052
10069
10072
10099
10133
10149
10154
10205
10239
10277
10303
10374
10394
10417
10423
10479
10491
10497
10498
10523
10532
10544
10561
10572
10605
10636
10646
10740
10756
10798
10832
10862
10865
10871
10890
10908
10909
10913
10936
10937
10943
10973
10978
10986
11061
11084
11086
11136
11158
11195
11211
11222
11233
11240
11256
11315
11326
11358
11393
11442
11458
11475
11542
11663
11669
11682
11684
11699
11709
11711
11735
11822
11824
11840
11863
11880
11920
11984
12082
12125
12233
12264
12281
12288
12377
12389
12412
12436
12457
12505
12509
12513
12536
12542
12562
12564
12581
12616
12620
12621
12654
12671
12679
12682
12696
12725
12753
12758
12777
12790
12798
12822
12866
12891
12899
12940
12981
13018
13019
13020
13041
13060
13172
13185
13202
13209
13212
13225
13245
13252
13276
13303
13322
13357
13390
13398
13405
13415
13419
13423
13447
13459
13511
13546
13610
13631
13645
13649
13659
13679
13684
13693
13711
13723
13782
13807
13814
13868
13879
13900
13926
13952
13958
13964
13982
13986
13989
14044
14069
14073
14118
14165
14173
14182
14192
14203
14229
14260
14293
14380
14388
14485
14493
14525
14540
14543
14544
14563
14581
14588
14619
14632
14639
14667
14685
14690
14710
14724
14726
14750
14766
14783
14791
14807
14839
14841
14852
14872
14908
14935
14969
15004
15010
15011
15020
15031
15099
15100
15200
15203
15256
15343
15350
15365
15384
15438
15447
15454
15469
15532
15557
15562
15607
15611
15617
15649
15664
15699
15715
15718
15752
15774
15964
15982
15987
15988
16032
16085
16091
16099
16127
16128
16133
16151
16162
16165
16176
16200
16233
16239
16240
16258
16262
16319
16338
16366
16380
16392
16434
16443
16467
16471
16502
16547
16567
16611
16622
16645
16687
16737
16822
16888
16925
16940
16962
16983
16994
17003
17024
17095
17132
17140
17158
17185
17190
17204
17219
17223
17241
17314
17322
17337
17352
17357
17378
17428
17445
17455
17489
17496
17570
17579
17584
17593
17621
17622
17626
17634
17643
17661
17704
17736
17767
17771
17801
17807
17811
17864
17878
17893
17902
17919
17930
17955
17976
17988
17999
18081
18112
18135
18136
18155
18157
18180
18224
18242
18308
18328
18332
18359
18367
18396
18397
18430
18451
18473
18501
18507
18520
18521
18530
18531
18555
18573
18607
18612
18614
18619
18632
18656
18707
18724
18729
18736
18740
18742
18753
18767
18800
18804
18809
18879
18897
18908
18911
18930
18941
18965
18991
18996
18998
19011
19013
19029
19080
19085
19106
19111
19139
19172
19206
19218
19221
19228
19259
19335
19361
19381
19396
19417
19465
19516
19526
19539
19594
19628
19630
19651
19663
19704
19714
19717
19729
19767
19808
19816
19889
19910
19911
19920
19949
20005
20008
20014
20046
20057
20065
20080
20082
20132
20153
20195
20207
20209
20234
20402
20416
20467
20478
20488
20510
20522
20524
20528
20618
20632
20654
20671
20679
20687
20728
20742
20778
20779
20784
20819
20968
20976
21000
21003
21030
21049
21061
21070
21087
21123
21136
21140
21145
21179
21190
21247
21255
21304
21356
21364
21426
21432
21449
21539
21591
21641
21663
21713
21773
21785
21796
21808
21809
21828
21832
21859
21865
21871
21934
22003
22050
22088
22103
22115
22149
22170
22261
22314
22331
22334
22352
22426
22433
22441
22451
22475
22498
22578
22596
22684
22690
22706
22756
22765
22806
22831
22848
22857
22858
22860
22869
22889
22893
22897
22910
22953
23012
23025
23048
23054
23070
23092
23116
23128
23130
23182
23198
23206
23207
23257
23298
23305
23318
23327
23355
23366
23388
23448
23485
23528
23549
23586
23620
23625
23654
23696
23761
23840
23896
23898
24012
24031
24033
24084
24106
24110
24135
24170
24175
24239
24282
24324
24338
24343
24349
24398
24403
24443
24455
24465
24509
24532
24543
24562
24568
24628
24702
24713
24726
24732
24737
24749
24778
24793
24857
24891
24919
24924
15
116
170
216
239
262
268
302
308
333
354
373
389
421
426
427
444
455
479
483
516
526
561
576
600
611
612
666
684
727
735
749
778
788
792
824
839
891
920
934
983
994
1046
1147
1194
1213
1234
1266
1288
1299
1333
1371
1459
1507
1533
1546
1641
1643
1663
1666
1674
1684
1724
1726
1752
1758
1771
1778
1789
1800
1851
1863
1897
1900
1903
1916
1948
1962
2001
2034
2041
2045
2064
2147
2205
2214
2240
2245
2252
2279
2355
2363
2365
2405
2493
2604
2622
2628
2687
2756
2790
2842
2865
2954
2961
2967
2973
2980
2988
3063
3069
3089
3104
3110
3115
3119
3133
3159
3173
3238
3267
3268
3269
3305
3310
3351
3352
3354
3408
3417
3425
3482
3513
3555
3581
3584
3611
3612
3674
3687
3813
3866
3883
3905
3978
3980
3984
3996
4033
4049
4059
4088
4090
4109
4118
4188
4225
4228
4264
4314
4347
4351
4424
4432
4481
4496
4561
4584
4585
4625
4651
4669
4682
4691
4696
4743
4783
4812
4968
4982
5026
5034
5059
5096
5118
5130
5137
5163
5191
5203
5213
5228
5231
5244
5276
5293
5340
5351
5358
5370
5380
5385
5424
5477
5482
5501
5511
5528
5532
5536
5601
5629
5634
5733
5743
5750
5760
5810
5863
5874
5878
5880
5882
5910
5911
5924
5930
5937
5993
6015
6023
6039
6048
6051
6053
6065
6083
6115
6116
6141
6192
6215
6237
6387
6388
6390
6402
6411
6412
6443
6459
6520
6548
6562
6608
6658
6712
6724
6726
6729
6737
6757
6780
6782
6801
6810
6827
6855
6901
6910
6926
6997
7019
7031
7042
7081
7097
7120
7136
7151
7155
7203
7257
7315
7322
7368
7369
7381
7421
7541
7547
7557
7563
7568
7571
7611
7630
7633
7689
7710
7740
7775
7781
7832
7866
7893
7900
7937
7951
7972
7993
8023
8063
8089
8138
8173
8180
8205
8213
8220
8278
8306
8346
8351
8362
8423
8428
8452
8506
8570
8636
8642
8670
8679
8719
8819
8882
8957
8977
9002
9065
9075
9085
9097
9122
9141
9150
9190
9200
9206
9304
9325
9337
9341
9348
9381
9413
9434
9473
9479
9485
9525
9583
9598
9622
9650
9652
9662
9672
9681
9702
9730
9744
9754
9775
9851
9861
9875
9885
9892
9905
9931
9968
9985
10057
10067
10075
10078
10086
10159
10174
10180
10224
10246
10252
10255
10280
10361
10366
10407
10461
10464
10492
10496
10508
10551
10578
10610
10614
10653
10688
10732
10763
10771
10775
10809
10845
10878
10900
10906
10925
10951
10957
10982
10990
11024
11047
11055
11062
11093
11099
11113
11142
11193
11206
11219
11229
11248
11265
11435
11449
11461
11474
11503
11520
11546
11552
11564
11579
11582
11660
11673
11741
11763
11766
11771
11793
11802
11803
11816
11842
11856
11857
11866
11870
11879
11926
11969
11998
12033
12047
12055
12070
12087
12129
12147
12161
12186
12191
12202
12248
12372
12376
12393
12406
12458
12463
12515
12526
12527
12538
12556
12557
12572
12575
12590
12640
12650
12658
12665
12670
12714
12740
12778
12823
12829
12855
12870
12921
13008
13010
13015
13032
13033
13051
13068
13083
13138
13161
13184
13228
13299
13316
13319
13321
13323
13352
13393
13416
13441
13458
13470
13479
13498
13499
13513
13520
13528
13531
13573
13618
13698
13714
13738
13746
13768
13785
13817
13827
13833
13836
13846
13856
13863
13896
13912
13937
13942
13947
13971
13993
14001
14026
14039
14043
14102
14103
14109
14121
14127
14142
14161
14247
14282
14323
14328
14381
14383
14390
14392
14489
14505
14529
14545
14577
14583
14590
14626
14628
14695
14730
14792
14798
14846
14887
14889
14927
14932
14947
14962
14967
14988
14997
15044
15046
15060
15084
15131
15141
15195
15208
15260
15272
15274
15375
15404
15414
15420
15427
15434
15473
15476
15513
15525
15549
15559
15569
15614
15621
15642
15735
15768
15769
15771
15797
15807
15812
15875
15889
15903
15973
16031
16047
16082
16126
16141
16143
16161
16205
16212
16248
16276
16282
16287
16321
16324
16349
16358
16367
16411
16426
16433
16544
16554
16562
16603
16608
16649
16665
16696
16704
16739
16768
16798
16803
16863
16913
16963
16973
16986
16996
16998
17035
17063
17080
17105
17143
17157
17248
17318
17423
17471
17488
17515
17536
17578
17599
17628
17673
17689
17707
17803
17809
17875
17896
17916
17973
17981
17982
18000
18007
18015
18022
18054
18061
18065
18085
18169
18179
18186
18200
18209
18210
18236
18302
18317
18320
18364
18376
18398
18419
18424
18480
18488
18497
18498
18527
18565
18587
18597
18650
18654
18683
18718
18737
18775
18789
18798
18835
18843
18885
18886
18909
18910
18918
18920
18924
18929
19017
19056
19065
19066
19096
19220
19232
19267
19277
19283
19294
19303
19360
19474
19482
19501
19518
19520
19525
19558
19567
19570
19610
19616
19625
19650
19654
19689
19735
19736
19774
19788
19814
19829
19855
19867
19868
19872
19879
19919
19926
19945
19962
19969
19985
20001
20004
20049
20052
20095
20130
20139
20183
20191
20235
20240
20242
20263
20361
20410
20461
20485
20545
20558
20559
20629
20696
20736
20770
20780
20815
20827
20854
20855
20860
20867
20872
20942
20964
21008
21012
21055
21090
21116
21126
21162
21181
21205
21219
21256
21332
21366
21373
21437
21535
21563
21564
21567
21569
21588
21599
21606
21621
21631
21646
21680
21681
21715
21725
21748
21820
21830
21853
21867
21881
22006
22017
22024
22044
22058
22071
22099
22123
22163
22191
22197
22204
22221
22256
22260
22292
22301
22305
22402
22406
22407
22453
22455
22456
22473
22486
22494
22519
22521
22522
22524
22528
22541
22585
22610
22611
22618
22655
22656
22659
22661
22679
22696
22699
22712
22723
22727
22753
22775
22880
22892
22951
23022
23036
23045
23133
23185
23190
23264
23287
23309
23314
23322
23339
23351
23406
23438
23449
23456
23473
23477
23482
23495
23520
23523
23558
23560
23568
23608
23634
23709
23772
23777
23793
23808
23821
23841
23856
23867
23871
23874
23886
23887
23915
23917
23933
23945
23948
23955
24023
24051
24085
24088
24094
24108
24152
24153
24196
24323
24344
24364
24449
24458
24485
24521
24557
24608
24631
24635
24641
24662
24664
24716
24750
24754
24781
24790
24800
24816
24835
24851
24856
82
108
130
206
234
251
271
362
382
451
459
469
481
661
681
685
693
698
810
825
834
887
895
905
936
943
950
958
1095
1112
1263
1267
1274
1317
1403
1466
1473
1474
1484
1509
1512
1561
1579
1581
1596
1620
1627
1658
1677
1687
1698
1708
1720
1804
1865
1872
1890
1907
1918
1926
1942
1947
1955
1989
2095
2103
2109
2114
2160
2161
2165
2296
2310
2314
2321
2333
2342
2347
2351
2352
2385
2393
2407
2426
2433
2435
2450
2463
2501
2513
2521
2539
2557
2573
2631
2680
2684
2689
2724
2737
2754
2761
2775
2787
2838
2857
2871
2895
2948
2957
3001
3045
3057
3074
3079
3097
3153
3160
3207
3228
3240
3249
3307
3356
3368
3373
3448
3471
3508
3522
3558
3569
3582
3615
3626
3685
3689
3711
3715
3722
3762
3768
3846
3863
3864
3876
3885
3886
3912
3939
3952
4064
4074
4120
4134
4136
4148
4171
4175
4216
4224
4242
4244
4249
4300
4318
4339
4341
4375
4410
4431
4450
4461
4563
4567
4590
4665
4715
4727
4732
4798
4836
4873
4898
4920
4990
5028
5035
5046
5063
5064
5080
5082
5088
5126
5148
5152
5175
5224
5241
5264
5281
5295
5306
5312
5326
5330
5369
5374
5381
5383
5426
5437
5505
5537
5571
5596
5605
5609
5614
5617
5620
5646
5658
5661
5677
5706
5787
5808
5865
5873
5894
5899
5977
5985
6013
6025
6029
6068
6078
6131
6138
6161
6204
6226
6291
6335
6406
6439
6440
6490
6506
6507
6518
6575
6584
6638
6681
6692
6703
6707
6725
6727
6768
6804
6856
6899
6902
6916
6928
6980
6993
7038
7051
7089
7128
7168
7172
7213
7217
7278
7293
7296
7325
7371
7411
7441
7444
7467
7482
7506
7510
7572
7604
7753
7779
7806
7848
7855
7856
7865
7869
7880
7881
7882
7884
7918
7958
7970
8003
8025
8038
8049
8075
8116
8144
8149
8174
8195
8202
8238
8258
8323
8342
8354
8432
8444
8507
8520
8538
8540
8546
8553
8556
8581
8609
8623
8656
8694
8768
8782
8814
8841
8844
8845
8922
8933
8950
8985
9000
9010
9018
9078
9135
9136
9205
9264
9363
9399
9403
9427
9435
9445
9446
9449
9460
9465
9503
9521
9529
9546
9549
9554
9564
9633
9657
9714
9771
9898
9953
10034
10068
10171
10202
10236
10254
10292
10400
10412
10413
10424
10436
10437
10487
10501
10567
10568
10582
10601
10613
10632
10668
10681
10702
10733
10744
10746
10768
10774
10788
10816
10903
10968
11008
11026
11060
11098
11116
11149
11153
11203
11205
11243
11271
11278
11283
11342
11349
11365
11369
11382
11410
11433
11440
11453
11470
11471
11506
11547
11558
11606
11641
11654
11672
11677
11706
11725
11737
11778
11805
11820
11833
11850
11931
11956
11960
11968
11971
12018
12022
12050
12073
12114
12139
12159
12170
12174
12190
12207
12225
12299
12301
12327
12346
12352
12364
12382
12386
12508
12524
12534
12553
12609
12631
12649
12661
12702
12710
12717
12768
12786
12792
12799
12906
12922
12991
13034
13047
13049
13059
13116
13127
13190
13234
13302
13335
13370
13381
13383
13418
13433
13529
13598
13605
13639
13658
13664
13682
13699
13767
13818
13830
13865
13891
13977
14046
14054
14081
14106
14159
14180
14206
14249
14269
14277
14285
14289
14290
14384
14410
14415
14423
14508
14532
14533
14645
14673
14675
14679
14697
14763
14770
14848
14857
14941
14943
15029
15142
15152
15162
15230
15234
15278
15285
15294
15326
15337
15359
15412
15511
15547
15595
15666
15683
15708
15741
15746
15803
15853
15856
15868
15886
15928
15978
15979
15983
16004
16013
16027
16074
16094
16168
16395
16408
16428
16431
16432
16475
16487
16523
16594
16619
16621
16751
16758
16786
16790
16819
16840
16876
16885
16908
16914
16919
16943
17019
17022
17028
17113
17119
17127
17149
17152
17242
17245
17252
17270
17271
17277
17281
17288
17307
17358
17361
17397
17408
17484
17523
17541
17588
17592
17602
17603
17648
17720
17725
17755
17783
17833
17889
17891
17923
17960
17966
17992
18107
18119
18127
18138
18152
18167
18227
18231
18243
18263
18357
18365
18388
18406
18416
18456
18483
18494
18550
18554
18618
18629
18657
18696
18712
18739
18743
18750
18756
18797
18840
18859
18870
18873
18898
18913
18949
18962
18968
18983
18984
18994
19044
19050
19074
19087
19089
19094
19108
19158
19183
19188
19195
19205
19246
19280
19306
19333
19393
19403
19404
19410
19418
19432
19454
19502
19560
19576
19611
19612
19620
19657
19672
19703
19725
19750
19820
19821
19825
19871
19873
19994
20048
20074
20141
20197
20287
20322
20358
20367
20372
20393
20466
20497
20519
20525
20527
20551
20553
20635
20656
20678
20726
20734
20746
20748
20753
20762
20803
20817
20822
20880
20900
20915
20930
20951
20981
20997
21013
21059
21074
21084
21094
21131
21164
21194
21216
21236
21316
21331
21337
21343
21362
21405
21460
21463
21537
21561
21612
21661
21675
21745
21746
21850
21903
21917
21965
22005
22019
22061
22091
22151
22165
22188
22210
22234
22236
22270
22282
22289
22303
22304
22320
22321
22327
22366
22411
22416
22431
22440
22471
22477
22510
22523
22574
22577
22591
22652
22675
22694
22711
22780
22824
22886
22890
22903
22938
22940
22970
23019
23030
23047
23088
23102
23115
23145
23184
23222
23230
23252
23281
23347
23350
23363
23381
23444
23455
23462
23489
23522
23532
23547
23565
23580
23607
23687
23703
23738
23774
23814
23852
23877
23883
23903
23959
23984
24001
24054
24060
24095
24112
24143
24172
24194
24235
24251
24254
24258
24280
24305
24346
24402
24419
24438
24469
24479
24504
24512
24519
24528
24553
24566
24712
24757
24794
24802
24803
24881
24882
24916
33
48
54
93
110
132
136
143
203
238
244
378
405
414
420
423
442
476
507
519
521
577
624
650
716
772
793
829
843
862
882
923
1016
1039
1040
1209
1217
1352
1366
1367
1370
1400
1408
1441
1450
1458
1465
1506
1510
1534
1545
1619
1628
1639
1668
1705
1753
1780
1797
1914
1930
1939
2000
2050
2075
2084
2194
2241
2264
2294
2313
2339
2350
2446
2483
2491
2522
2693
2718
2721
2745
2770
2774
2786
2800
2898
2900
2905
2908
2932
2970
3010
3025
3076
3139
3167
3201
3206
3225
3243
3475
3478
3479
3487
3500
3530
3546
3552
3587
3600
3606
3657
3659
3669
3678
3683
3694
3706
3731
3738
3741
3757
3791
3809
3938
3988
4016
4071
4094
4130
4146
4155
4198
4202
4278
4402
4460
4499
4521
4536
4547
4558
4594
4656
4731
4756
4816
4835
4871
4989
5033
5050
5145
5164
5176
5195
5208
5217
5252
5285
5294
5332
5341
5356
5373
5377
5399
5464
5533
5556
5568
5595
5621
5647
5683
5720
5842
5853
5870
5871
5912
5919
5925
5949
5971
6005
6145
6149
6194
6201
6217
6275
6340
6360
6395
6414
6417
6492
6525
6561
6645
6666
6678
6688
6698
6706
6762
6774
6806
6811
6845
6872
6879
6932
6975
6996
7027
7227
7255
7259
7271
7289
7350
7359
7376
7384
7414
7418
7469
7488
7509
7551
7561
7648
7650
7659
7698
7736
7760
7769
7783
7799
7840
7871
7883
7910
7913
7938
7966
8017
8157
8158
8167
8197
8264
8287
8310
8316
8422
8434
8445
8446
8467
8475
8582
8613
8633
8658
8664
8709
8749
8763
8771
8811
8816
8826
8837
8862
8899
8935
8975
9031
9052
9107
9126
9142
9163
9192
9251
9252
9260
9284
9289
9338
9342
9359
9372
9398
9419
9471
9504
9522
9536
9578
9618
9621
9624
9628
9663
9748
9764
9765
9803
9819
9835
9848
9849
9856
9903
9938
9957
10049
10102
10103
10105
10117
10147
10251
10276
10294
10299
10302
10340
10465
10495
10556
10594
10626
10638
10710
10759
10782
10810
10817
10844
10864
10888
10905
10975
10994
11097
11154
11172
11177
11192
11208
11255
11262
11269
11296
11359
11370
11378
11387
11403
11404
11420
11452
11455
11496
11504
11513
11531
11569
11573
11578
11602
11661
11707
11710
11804
11859
11885
11900
11902
11915
11953
11988
11991
12063
12086
12141
12167
12208
12295
12394
12455
12497
12511
12591
12603
12624
12663
12745
12780
12785
12791
12806
12817
12821
12836
12875
12884
12886
12908
12910
12965
13075
13093
13095
13107
13120
13130
13175
13176
13208
13266
13279
13330
13455
13466
13484
13489
13561
13580
13589
13657
13706
13751
13762
13764
13843
13855
13918
13921
14002
14007
14050
14078
14080
14187
14265
14272
14303
14327
14385
14419
14472
14490
14516
14550
14567
14614
14629
14635
14672
14705
14720
14810
14866
14871
14876
14890
14895
14909
14923
14956
14957
14982
14996
15016
15052
15087
15090
15096
15118
15119
15130
15207
15246
15255
15293
15308
15338
15402
15460
15491
15624
15625
15662
15663
15724
15740
15773
15806
15833
15865
15891
15899
15969
15986
16002
16049
16064
16095
16115
16118
16121
16123
16132
16156
16295
16446
16447
16451
16455
16458
16496
16557
16674
16676
16703
16707
16710
16722
16778
16810
16883
16915
16942
17020
17136
17144
17162
17193
17203
17233
17290
17311
17320
17347
17359
17371
17424
17427
17429
17438
17452
17604
17625
17640
17650
17709
17731
17739
17745
17851
17857
17888
17926
17946
18011
18078
18120
18123
18124
18125
18133
18193
18203
18258
18286
18303
18315
18325
18335
18353
18356
18370
18386
18411
18425
18491
18539
18582
18606
18633
18645
18649
18651
18652
18653
18680
18688
18695
18728
18811
18813
18872
18887
18893
18933
18954
19014
19040
19048
19107
19117
19126
19130
19187
19191
19199
19200
19256
19264
19282
19301
19316
19389
19405
19425
19428
19477
19479
19515
19553
19572
19577
19629
19639
19701
19727
19730
19741
19819
19880
19927
19987
19998
20002
20068
20129
20171
20266
20280
20303
20417
20425
20438
20444
20475
20540
20543
20599
20610
20626
20649
20664
20672
20716
20759
20802
20847
20856
20869
20955
20957
21005
21037
21079
21082
21128
21168
21203
21257
21260
21270
21273
21279
21300
21323
21341
21349
21367
21371
21428
21440
21527
21538
21546
21560
21574
21650
21717
21739
21797
21914
21915
21955
21970
21974
21977
21995
22039
22078
22083
22087
22206
22232
22249
22400
22457
22551
22634
22680
22686
22772
22784
22808
22814
22906
22952
22966
22974
23014
23028
23044
23103
23118
23125
23129
23233
23301
23319
23348
23416
23470
23575
23576
23594
23642
23677
23705
23717
23747
23762
23824
23827
23857
23878
23921
23936
23971
24021
24040
24052
24129
24140
24162
24165
24186
24199
24236
24292
24330
24348
24382
24385
24386
24437
24476
24530
24549
24594
24619
24659
24703
24719
24725
24758
24760
24783
24864
24920
77
115
167
183
384
400
445
470
486
488
489
496
563
590
596
640
654
683
709
711
769
774
846
867
871
971
992
1083
1088
1100
1102
1114
1137
1168
1175
1201
1297
1415
1434
1470
1481
1511
1626
1642
1769
1795
1798
1817
1882
1886
1928
1932
1944
1998
2023
2059
2065
2138
2192
2227
2338
2344
2357
2358
2551
2576
2625
2692
2714
2733
2801
2813
2903
3000
3006
3044
3113
3123
3128
3195
3197
3213
3217
3262
3264
3429
3452
3462
3480
3483
3501
3517
3567
3637
3638
3691
3832
3836
3949
3976
4023
4035
4057
4076
4191
4215
4218
4238
4255
4279
4308
4392
4641
4650
4701
4740
4768
4776
4802
4819
4825
4846
4872
4881
4882
4899
4907
4994
5022
5075
5100
5220
5292
5309
5322
5346
5364
5375
5392
5444
5481
5518
5561
5575
5606
5610
5652
5685
5718
5744
5752
5811
5879
5889
5920
5942
5976
6006
6046
6108
6134
6185
6197
6219
6227
6299
6304
6353
6435
6438
6460
6489
6524
6595
6613
6662
6685
6734
6747
6763
6832
6847
7083
7086
7164
7169
7211
7243
7250
7256
7290
7329
7341
7367
7417
7465
7486
7531
7542
7566
7573
7606
7610
7637
7729
7756
7828
7846
7853
7867
7968
7985
8044
8073
8097
8106
8151
8163
8187
8191
8209
8249
8261
8302
8304
8405
8443
8453
8479
8497
8499
8557
8563
8573
8601
8669
8672
8674
8718
8722
8803
8823
8872
8889
8895
8916
8945
8947
8978
9055
9060
9105
9208
9218
9223
9227
9236
9256
9258
9275
9283
9335
9336
9387
9393
9443
9477
9555
9565
9600
9638
9659
9669
9720
9745
9813
9877
9928
9946
9967
9974
9975
9988
10042
10046
10054
10064
10083
10107
10108
10122
10124
10192
10287
10307
10322
10326
10383
10448
10451
10500
10511
10513
10528
10534
10549
10590
10667
10691
10716
10727
10736
10811
10848
10877
10921
10964
11000
11017
11027
11072
11105
11106
11123
11209
11212
11214
11238
11252
11298
11313
11314
11360
11392
11605
11608
11617
11655
11815
11832
11860
11865
11876
11881
11889
11941
11996
12002
12032
12043
12067
12103
12138
12140
12153
12172
12211
12331
12340
12413
12433
12451
12453
12531
12563
12600
12627
12704
12727
12749
12769
12776
12782
12800
12880
12900
12915
12976
12997
13053
13078
13113
13203
13232
13289
13298
13327
13368
13372
13386
13406
13494
13504
13506
13510
13694
13707
13741
13752
13761
13792
13871
13901
13927
13948
14094
14101
14140
14154
14184
14227
14238
14259
14268
14270
14273
14288
14294
14295
14307
14325
14356
14395
14403
14488
14524
14555
14566
14579
14612
14627
14652
14656
14741
14752
14796
14823
14928
14954
15036
15042
15054
15068
15117
15124
15144
15240
15368
15385
15423
15478
15484
15498
15533
15575
15637
15655
15717
15739
15751
15756
15759
15802
15841
15848
15870
15910
15934
15939
16007
16105
16107
16134
16213
16246
16264
16267
16293
16302
16330
16371
16413
16489
16491
16510
16542
16555
16575
16724
16797
16839
16865
16896
16924
16949
17045
17058
17112
17134
17166
17181
17213
17243
17259
17267
17296
17319
17399
17440
17446
17479
17549
17610
17642
17678
17691
17717
17730
17751
17822
17823
17828
17873
17972
18028
18049
18094
18102
18178
18213
18219
18291
18297
18336
18391
18412
18526
18605
18661
18759
18842
18853
18902
18943
18980
19007
19016
19024
19039
19069
19171
19175
19201
19257
19268
19311
19325
19369
19370
19421
19464
19488
19491
19496
19552
19614
19638
19687
19765
19782
19840
19861
19883
19886
19891
19917
19953
19995
19996
20010
20016
20032
20038
20152
20176
20188
20201
20222
20276
20321
20347
20453
20468
20508
20513
20670
20754
20758
20771
20828
20834
20846
20862
20868
20889
20961
20999
21002
21031
21038
21066
21072
21109
21171
21276
21286
21369
21406
21478
21505
21548
21557
21562
21579
21602
21634
21664
21742
21755
21768
21806
21829
21831
21860
21910
22016
22135
22160
22172
22180
22181
22199
22213
22242
22254
22281
22284
22287
22422
22481
22502
22509
22598
22600
22639
22645
22648
22653
22786
22789
22793
22836
22855
22956
22958
22996
22998
23040
23099
23104
23136
23140
23152
23160
23165
23186
23202
23218
23225
23280
23345
23373
23442
23450
23451
23543
23600
23604
23610
23619
23649
23664
23674
23732
23749
23823
23846
23897
23901
23908
23919
23941
23980
24025
24035
24050
24101
24126
24157
24160
24169
24204
24215
24263
24283
24407
24421
24435
24456
24484
24522
24531
24550
24630
24633
24634
24642
24658
24667
24684
24722
24824
8
20
29
39
60
80
103
113
117
124
164
187
229
296
299
316
347
395
407
471
474
559
570
583
587
635
710
714
717
730
741
789
827
831
840
868
938
956
957
963
965
1038
1076
1131
1150
1178
1222
1265
1286
1313
1358
1360
1381
1405
1426
1438
1518
1530
1598
1606
1671
1694
1700
1766
1772
1785
1844
1849
1877
1894
1922
1950
2031
2038
2053
2110
2146
2200
2204
2213
2258
2322
2323
2387
2402
2408
2479
2519
2525
2538
2552
2558
2611
2616
2700
2702
2710
2720
2762
2828
2930
3121
3176
3191
3304
3323
3358
3406
3449
3509
3571
3589
3642
3692
3705
3909
3924
3971
4004
4005
4097
4132
4156
4162
4164
4201
4220
4234
4247
4348
4428
4458
4513
4579
4580
4601
4621
4646
4678
4712
4718
4809
4844
4865
4896
4959
4973
4981
4983
5009
5052
5098
5171
5251
5286
5291
5379
5469
5540
5597
5619
5689
5699
5781
5844
5851
6028
6031
6052
6088
6150
6196
6228
6256
6261
6288
6396
6445
6470
6501
6521
6523
6526
6543
6793
6863
7024
7068
7150
7152
7167
7253
7276
7303
7311
7340
7360
7364
7388
7440
7477
7552
7584
7621
7646
7797
7841
7890
7959
7961
8000
8140
8150
8152
8290
8305
8332
8412
8496
8502
8522
8571
8607
8625
8626
8659
8667
8683
8693
8734
8824
8859
8866
8982
8990
9028
9029
9053
9081
9082
9108
9118
9123
9145
9319
9420
9453
9469
9490
9500
9571
9577
9641
9768
9793
9804
9826
9840
9864
9895
9907
9913
9972
10097
10139
10262
10334
10349
10362
10386
10442
10470
10488
10617
10639
10680
10802
10805
10851
10854
10924
10989
11202
11225
11232
11273
11276
11311
11351
11362
11371
11388
11443
11462
11511
11585
11596
11743
11756
11800
11864
11933
11940
11975
12010
12040
12068
12162
12177
12196
12223
12242
12320
12334
12367
12373
12399
12411
12459
12472
12480
12517
12638
12645
12668
12770
12794
12842
12877
12926
13003
13043
13207
13312
13485
13532
13572
13576
13680
13681
13691
13702
13747
13774
13850
13892
13905
14019
14023
14053
14126
14178
14232
14278
14308
14317
14329
14348
14424
14426
14495
14537
14559
14602
14606
14616
14640
14650
14707
14790
14794
14873
15048
15063
15083
15122
15160
15197
15264
15265
15289
15373
15382
15390
15398
15466
15486
15487
15492
15587
15608
15620
15678
15692
15705
15755
15767
15839
15913
15974
15998
16033
16058
16066
16204
16222
16337
16344
16356
16401
16405
16416
16436
16490
16497
16583
16597
16615
16688
16708
16784
16820
16841
16923
17104
17176
17186
17220
17229
17275
17276
17326
17341
17375
17411
17419
17461
17519
17524
17668
17699
17759
17818
17830
17904
17939
17994
18046
18051
18060
18089
18105
18153
18177
18202
18230
18277
18517
18534
18559
18577
18593
18599
18698
18709
18751
18844
18849
18851
18915
18922
19155


==> plots/raw_data/Comics/Comics_index_most_frequent_20_-40_.txt <==
15429
15565
15599
15616
15845
16080
16087
16516
16781
16808
16838
16902
17057
17389
17405
18445
18993
19046
19229
19247
19253
19975
20146
20196
20325
20631
20730
20786
20829
20971
21020
21363
21614
22046
22094
22662
22721
22733
22768
23192
23457
23631
23962
24130
24311
24466
24657
24745
24873
122
341
368
408
492
514
896
933
1026
1298
1321
1395
2062
2260
2277
2458
2722
2893
3099
3120
3242
3607
3896
4327
4350
4515
4797
4980
5180
5432
5500
5691
5817
5881
5945
5978
6097
6278
6333
6336
6337
6917
7297
7731
8286
8494
8733
8834
8858
8870
8997
9111
9226
9457
9637
9693
9782
9834
10096
10128
10363
10369
10458
10505
10699
10777
10806
10941
10955
11199
11254
11381
11411
11808
11888
11950
12019
12532
13012
13013
13247
13336
13378
13788
13832
13835
14061
14096
14245
14438
14492
14824
14965
14992
15344
15636
15661
15697
15962
16155
16167
16185
16278
16423
16793
16816
16851
17508
17663
17765
17910
18575
18673
18857
19182
19234
19318
19377
19659
20092
20265
20273
20391
20443
20611
20948
21101
21321
21516
21833
21948
21987
22483
22527
22582
22687
22779
23404
23460
23539
23932
24253
24448
24785
24889
309
525
842
850
875
1172
1536
1912
2311
2618
2960
2966
3260
3414
3484
3560
3835
3859
4204
4258
4517
4662
4706
4785
4837
5122
5153
5269
5270
5488
5562
5872
6157
6389
6425
6689
6795
6816
6921
7098
7432
7517
7682
7749
8006
8474
8503
8748
9020
9129
9133
9134
9411
9639
9731
9778
10355
10542
10616
10649
10749
10999
11092
11145
11560
11769
11913
11959
12005
12042
12059
12456
12535
12565
12676
12751
12824
12862
12979
13085
13437
13688
13780
13829
14059
14136
14481
14497
15093
15737
15763
15783
16072
16103
16232
16454
16623
17130
17283
17329
17490
17911
18322
18602
19252
19345
19652
19964
20459
20481
20532
20579
20588
20861
20941
20970
21195
21239
21927
22198
22271
22478
22479
22749
22838
22856
22884
22885
22894
23005
23068
23220
23663
23693
23710
23752
23798
24144
24295
24518
24695
52
402
466
857
869
929
1008
1170
1255
1442
1885
2202
2309
2364
2456
2757
2845
2909
3380
3441
3807
3960
4013
4316
4325
4358
4674
4778
4832
4847
4940
4977
5266
5465
5633
6168
6399
6475
6494
6514
6630
6919
7046
7530
7598
7694
7982
8064
8071
8284
8367
8592
8805
9056
9119
9162
9255
9640
9718
9936
10006
10036
10131
10353
10408
10574
10657
10813
10916
11155
11157
11175
11338
11386
11754
12345
12506
12576
12854
13219
13273
13545
13665
13721
13795
13853
14171
14347
14825
14868
14903
14963
15021
15231
15241
15428
15485
15516
15578
15707
15836
16100
16187
16189
16192
16209
16352
16399
16518
16541
16545
16689
16734
16756
16878
16961
17005
17100
17494
17698
17757
17839
17843
17990
18558
18576
18808
18966
19123
19309
19334
19462
19503
20277
20378
20857
21161
21197
21253
21291
21345
21417
21575
21696
21705
22124
22218
22629
22882
23004
23492
23635
23833
24042
24070
24117
24281
24288
24387
24541
24571
24696
24878
21
58
297
352
453
633
667
837
1012
1240
1387
1565
2424
2715
2753
2953
3031
3236
3405
3586
3792
3875
4235
4250
4653
4859
4915
4919
5030
5072
5471
5788
5998
6234
6500
6546
6586
6713
6776
6885
7005
7479
7532
7608
7614
7928
7995
8119
8210
8226
8372
8419
8495
8590
8685
8762
8898
8929
9146
9810
10044
10207
10271
10797
10819
10857
10912
11079
11223
11242
11307
11651
11797
11836
12011
12124
12300
12489
12720
12834
12835
12840
12932
13080
13239
13377
13627
13720
13783
13935
14024
14088
14174
14287
14335
14389
14826
14888
14940
15253
15471
15586
15761
15778
15814
15914
16028
16184
16524
17183
17240
17250
17764
17838
17872
18100
18316
18547
18801
18847
18976
19575
19626
19779
20073
20346
20512
20619
20647
20769
20841
20902
20928
20956
20977
21372
21611
21750
21789
22134
22229
22465
22575
22601
23170
23232
23397
23819
24173
24613
24718
24774
13
367
549
757
910
1273
1457
1544
2108
2414
2542
2796
2902
3559
3594
4616
4668
4717
5187
5243
5396
5495
5687
5799
5982
6497
6517
6627
7132
7142
7192
7904
8076
8247
8358
8751
8847
8937
9429
9986
10015
10193
10309
10778
11308
11704
11799
11811
12107
12163
12362
12452
12711
12814
12825
12998
13048
13124
13198
13338
13503
13591
13860
13938
14242
14244
14319
14513
14569
14582
14637
14698
14858
14999
15108
15409
15629
15793
15936
16009
16350
16620
16647
16656
16679
17620
17948
18030
18059
18461
18584
18706
18819
19105
19186
19261
19348
19436
19581
19721
19733
19747
20182
20316
21029
21044
21054
21480
21520
21556
21571
21784
21920
21944
22002
22225
22464
22607
22666
22745
22839
22851
23085
23174
23271
23311
23465
23535
23578
23785
23797
23825
23879
24322
24844
24901
134
461
609
615
828
940
952
1543
1690
2203
2555
2847
3064
3093
3778
4037
4384
4437
4535
4734
4782
5062
5068
5387
5463
5516
5543
5777
5814
5825
6069
6113
6125
6314
6344
6361
6897
6987
6994
7193
7205
7312
7597
7677
7956
7973
8007
8034
8126
8165
8596
8681
8996
9023
9158
9279
9314
9405
9410
9502
9597
9799
10200
10384
10520
10706
10726
11051
11297
11329
11406
11418
11692
11773
11781
11848
12246
12347
12659
12688
12746
12772
12872
12887
13006
13102
13141
13287
13482
13798
14006
14221
14565
14610
14683
14990
14991
15156
15351
15561
15605
16286
16641
16774
16853
16960
17034
17221
17585
17608
17618
17776
17975
18505
18621
18644
18892
18927
19097
19248
19623
19991
20028
20076
20102
20114
20479
20701
20996
21288
21438
21443
21509
21694
21845
21960
22045
22047
22102
22122
22142
22513
22796
22924
23046
23275
23479
23599
23697
23836
23990
24146
24304
24327
24436
24611
31
67
361
708
1334
1369
1469
1812
1840
2004
2137
2271
2569
2636
3082
3312
3401
3556
4195
4400
4435
4550
4841
5143
5496
5944
6110
6121
6165
6473
6522
6823
6986
7099
7615
7863
8060
8100
8123
8759
9092
9238
9353
9375
9418
9519
9587
9729
10662
10752
10762
10923
10998
11090
11163
11303
11413
11417
11574
11740
11872
11908
12396
12485
12550
12694
12752
12841
13027
13096
13509
13570
13641
13805
13848
13919
13945
13963
14258
14406
14715
14863
15150
15923
16494
16556
16681
16717
16844
16991
17042
17123
17647
17970
18009
18137
18281
18402
18603
18662
18734
18803
18894
18971
19149
19292
19475
19545
20021
20194
20239
20775
20875
21177
21330
21409
21469
21609
21684
21963
21998
22009
22108
22258
22948
23284
23353
23467
24059
24379
24612
84
129
365
403
841
1020
1120
1547
1572
1602
1638
1661
2285
2448
2792
2927
3056
3477
3550
3627
3816
4133
4364
4370
4482
4572
4602
4640
4709
4824
4921
5170
5800
5830
6295
6814
6909
6927
7093
7248
7348
7415
7495
7497
7988
8050
8393
8778
8919
8976
8986
9036
9253
9441
9463
10011
10020
10218
10311
10327
10426
10944
11234
11264
11590
11640
11695
11723
11973
12229
12338
12375
12494
12582
12795
13088
13369
13876
14005
14138
14369
15033
15034
15078
15861
15918
15943
15991
16061
16131
16201
16450
16799
16872
17051
17116
17786
17821
18063
18144
18256
18638
18852
18856
19138
19142
19320
19322
19434
19828
19842
20206
20298
20601
20722
20729
20811
20832
20839
20980
21119
21149
21152
21207
21258
21940
22018
22138
22364
23090
23267
23718
23771
24249
24858
275
422
1000
1132
1368
1854
1954
2464
2477
2783
2994
3012
3095
3155
3334
3413
3499
4856
5095
5343
5638
5918
5991
6266
6297
6298
6369
6519
6637
6761
6834
6959
7275
7436
7618
7745
7793
7868
7963
8081
8309
8421
9079
9412
9455
9933
10009
10213
10310
10807
11171
11286
11323
11508
11544
11890
12449
13005
13165
13311
13450
13661
13737
14098
14189
14225
14401
14447
14756
14959
15039
15155
15206
15374
15408
15568
15592
15659
15760
16096
16460
16563
16564
17092
17175
17302
17544
17808
17831
18110
18254
18340
18882
19214
19453
20108
20376
20377
20490
20536
20605
20835
20979
21336
21425
21494
21495
21501
21652
21835
22154
22255
22414
22458
22520
22667
23189
23628
23662
23671
23733
23904
24019
24029
24279
24355
24389
254
337
512
755
1153
1181
1924
2039
2083
2457
2911
3451
3593
3964
4017
4042
4307
4463
4716
4953
5110
5146
5325
5531
6021
6177
6230
6323
6330
6603
6783
6785
7045
7361
7409
7801
8027
8147
8155
8406
8413
8548
8591
8717
8884
9012
9088
9090
9180
9259
9376
9472
9561
9806
10091
10118
10168
10846
11247
11732
11976
12204
12247
12828
12897
12917
13214
13654
13754
14048
14068
14769
14840
15216
15291
15440
15623
16381
16456
16473
16668
16930
17078
17295
17571
17638
17869
17894
17908
18013
18103
18166
18467
18823
18937
19163
19242
19285
19332
19408
19495
19511
20175
20355
20557
20731
20805
21344
21348
21485
21592
22288
22338
22888
23337
23618
24006
24377
24424
24454
24505
24646
369
569
639
748
1144
1149
1388
1398
1537
1595
1888
2235
2278
2442
2465
2516
2644
2747
3162
3246
3671
3754
3932
4245
4248
4259
4380
4444
4723
4869
5165
5289
5316
5546
5773
5983
6221
6429
6812
7265
7373
7684
7920
8055
8248
8490
8508
8757
9084
9273
9581
9922
9996
10113
10220
10356
10516
10535
10579
10984
11227
11398
11512
11810
12004
12115
12212
12378
12816
13186
13251
13476
13507
13787
13808
14233
14368
14593
14631
14799
15157
15178
15320
15933
16011
16511
16519
16595
16836
16847
16874
17007
17381
17513
17695
17819
18075
18098
18174
18454
18610
18685
18883
19101
19137
19284
19367
19677
19719
19956
19970
20180
20340
20387
20431
20502
21338
21491
21512
21800
22751
22915
23007
23021
23248
23341
23511
23621
23851
24226
24320
24422
195
245
446
734
1337
1427
1610
1695
1941
2145
2236
2268
2443
2485
2568
2837
3244
3370
3372
3695
3800
4135
4568
4591
4664
4746
4804
4814
5635
5828
5913
6422
6545
6572
6708
6876
6956
7145
7540
7555
7564
7725
7874
8009
8569
8999
9051
9057
9109
9302
9451
9923
9929
10101
10134
10158
10162
10208
10242
10295
10333
10421
10665
10712
10731
10873
10956
11114
11148
11294
11536
12007
12250
12418
13213
13355
13567
13611
13756
14261
14664
14688
14758
14789
14944
15123
15199
15239
15528
15593
15754
16015
16086
16088
16247
16508
16610
17016
17077
17356
17752
17814
18014
18072
18267
19245
19506
19559
19768
20107
21095
21124
21156
21241
21600
21601
21930
21939
22053
22150
22164
22295
22771
22982
22985
23010
23299
23439
23589
23643
23789
24087
24489
24809
24831
24908
152
663
707
791
1140
1722
2270
2281
2609
2650
2859
3154
3158
3848
3853
4595
5044
5467
5478
5893
5906
6076
6182
6362
6571
6651
6878
7011
7246
7957
8487
8491
8606
9104
9496
9582
9599
9787
10377
10720
11048
11170
11260
11366
11690
11853
11944
12298
12309
12325
12407
12944
13187
13263
13361
13583
13606
13733
13810
13825
13909
14004
14298
14318
14458
14464
14735
15149
15372
15411
15775
15834
15966
16297
16355
16373
16526
17052
17094
17165
17379
17458
17521
17596
17616
17929
18223
18309
18703
18802
18907
18940
19030
19073
19358
19744
19810
19812
19903
20079
20161
20566
20628
20768
20898
20947
20972
21303
21482
21570
21607
21825
21991
22109
22132
22207
22452
22781
23091
23274
23459
23724
23829
24041
24044
24205
7
12
932
1306
1805
1992
2149
2741
2746
2849
3094
3332
3338
3485
3544
3658
4311
4394
4612
4655
4830
4906
5406
5504
5553
5673
5761
5888
6155
6618
7080
7460
7909
8066
8079
8206
8441
8740
8742
8744
8940
9620
9656
10181
10215
10502
10704
11275
11529
11545
11612
11715
11751
12214
12353
12358
12691
12815
13126
13159
13354
13365
13666
14196
14283
14306
14372
14598
14820
14832
14919
15043
15318
15556
15892
16464
16946
17228
17249
17651
17956
18207
18714
18950
19009
19427
19585
19613
19732
19746
19773
19981
20098
20208
20218
20237
20708
20720
20810
21042
21249
21862
21896
21980
22277
22394
22532
22620
22823
22835
23288
23432
23780
23866
24114
24118
24207
24237
24408
24653
24714
180
181
207
219
858
1206
1531
1808
1975
2598
3198
3208
3360
3450
3783
3785
4099
4315
4320
4398
4676
4695
5060
5557
5915
5927
6329
6449
6650
6866
6881
7016
7033
7537
7607
7664
7791
8022
8280
8288
8317
8350
8543
8650
9005
9698
9860
9945
10195
10199
10478
11335
11380
11445
12570
12633
12736
13201
13497
13566
13750
14552
14773
15116
15270
15721
16125
16336
17212
17278
17417
17798
17953
17986
18032
18812
19170
19483
20034
20289
20341
20354
20401
20795
21093
21457
21758
22159
22544
22555
22560
23147
23150
23240
23768
23828
24171
24462
24492
24500
24823
150
283
321
688
860
970
981
1227
1410
1414
1655
1734
1834
2401
2524
2690
2704
3028
3183
3211
3353
3440
4031
4084
4223
4401
4849
4952
5233
5458
5535
5545
5701
6041
6421
6482
6709
7052
7184
7842
8876
8913
9846
9942
9950
10484
10758
10985
11130
11291
11686
11911
12369
12483
12885
12969
13262
13315
14722
14905
15158
15165
15236
15279
15696
15762
15883
15920
16071
16135
16249
16252
16313
16657
16658
16699
17693
17742
17834
17915
18160
18222
18475
18506
18620
18625
18692
18745
19384
19722
19807
19921
20101
20385
20455
20788
21019
21359
21380
21645
21795
21898
22104
22113
22202
22316
22609
23269
23817
23830
23953
24491
24868
236
1199
1745
1839
2178
2372
2497
2738
2890
2920
2956
3039
3271
3496
3602
3856
4284
4422
4600
4677
4822
4840
4955
4960
5049
5057
5157
5951
6117
6415
6426
6752
6861
7126
7260
7370
7535
7636
7927
7964
8753
8836
9116
9332
9415
9691
9696
9993
10170
10550
10850
11400
11446
11658
12009
12254
12359
12523
13274
13608
13748
13771
13837
13851
13999
14314
14351
14584
14815
15062
15082
15229
15301
15732
15736
15935
16329
16959
17053
17081
17101
18341
18585
19299
19364
19590
20368
20598
20790
20998
21075
21233
21326
21379
21552
21677
21868
21878
21941
22252
22927
23016
23430
23433
23782
23961
24214
24544
24624
177
1075
1103
1327
1341
1429
1737
1781
1802
1855
2060
2254
2683
2705
2978
3548
3620
3870
3995
4867
5073
5439
5559
5680
5692
6122
6244
6245
6264
6576
6936
7225
7279
7612
8029
8133
8181
8189
8292
8381
8408
8830
9235
9717
9746
10094
10219
10306
10698
10787
10911
10988
11065
11389
11391
11448
11685
11922
12175
12504
12647
12734
13142
13401
13414
13672
13709
13877
14167
14604
15026
15038
15694
15702
16035
16079
16234
16253
16375
16452
16723
17208
17251
18087
18171
18448
18636
18757
18792
18951
19305
20232
20236
20344
20489
20556
20781
20936
21212
21217
21551
21813
22187
22268
22300
22318
22409
22526
22720
22819
22909
23113
23626
23891
23922
23985
24242
24602
24775
24850
24922
142
269
357
419
878
1538
2586
2805
2892
3171
3258
3342
3463
3547
3574
3867
4045
4294
4480
5391
5453
5567
5724
6356
6385
6675
6682
6717
6754
6846
7212
7314
7396
8281
8337
8616
8745
8758
8962
10330
10469
10679
10790
10952
11049
11115
11284
11350
11600
11645
11696
11806
12130
12256
12488
12907
12995
13404
13556
13674
13870
13957
14251
14833
14960
15105
15311
15472
15477
15622
16309
16702
16732
16938
16984
17335
17348
17572
18069
18115
18121
18198
18466
18546
18912
19147
19778
20320
20597
20982
21271
21385
21429
21689
21827
21843
22235
22253
22388
22623
22777
22917
23063
23079
23105
23141
23249
23306
23751
23888
24103
24493
119
502
527
586
854
935
1069
1757
2354
2462
2597
2615
2655
3377
3391
3516
3770
4036
4038
4140
4172
4966
5025
5624
6049
6063
6301
6683
6942
7156
7214
7986
8169
8266
8711
8879
9110
9250
9483
10155
10825
10939
11085
11189
11218
11331
11729
11924
12106
12374
12632
12705
12706
12774
13432
13547
14112
14162
14322
14441
14608
14879
14979
15064
15305
15619
15909
16629
16663
16934
17133
17467
17533
17684
17958
18331
18360
18730
19102
19430
19631
20072
20084
20162
20169
20252
20840
20908
21281
22008
22384
22428
22482
23195
23283
23490
23531
23790
23924
24687
24782
94
194
242
293
452
494
814
1044
1056
1592
1760
2262
2955
2964
3214
3666
3933
3989
4028
4078
4386
4637
4698
4763
4787
4924
4941
5021
5051
5116
5735
5764
5856
5935
6146
6312
6817
6896
7161
7426
7478
7505
7644
7703
8110
8216
8410
8786
9811
9857
9962
10082
10332
10435
10443
10926
10940
11178
11258
11919
11936
12006
12185
12324
12486
12788
13110
13536
13642
13683
13775
13789
13869
13898
13925
14774
15389
15531
15781
16281
16773
16877
17067
17069
17086
17595
18226
18600
18904
18979
19028
19160
19415
19494
19530
19793
20954
21334
21353
21487
21523
21679
21683
21929
22214
22744
23424
23800
23860
23929
24183
24272
24525
24761
24914
222
267
289
764
806
866
1235
1463
1714
1763
1876
1997
2020
2341
2788
2861
3085
3468
3507
3688
3707
3724
3897
4241
4342
4494
4554
4627
4703
4821
4932
5713
5867
6081
6281
6283
6624
7209
7675
7707
7754
7908
7926
8061
8272
8366
8398
8631
9042
9184
9201
9825
10066
10201
10214
10401
10514
10791
10793
10872
11016
11519
11623
11990
12054
12644
12656
12943
13634
13907
13953
14092
14409
14450
14454
15114
15271
15415
15672
15742
15927
16000
16188
16211
17303
17749
18055
18216
18252
18395
18781
19008
19122
19174
19272
19390
19424
20360
20571
20713
21018
21106
21354
21793
21810
21893
22228
22257
22372
22442
22588
23057
23396
23496
23909
24104
24373
24644
24751
24863
323
786
1152
1256
1311
1363
1411
1651
1823
1852
2275
2490
2512
2760
2791
2840
3002
3280
3613
3749
3929
4122
4222
4382
4430
4503
4905
5448
5583
5981
6074
6352
6581
6733
6746
6840
7355
7427
7474
7513
7570
7774
8382
8750
8790
9068
9401
9541
9742
9783
9897
10110
10278
10525
10641
11408
11554
11846
12056
12273
12466
12554
12964
12982
13220
13582
14000
14117
14125
14256
14398
14487
14886
15126
15281
15818
15847
16499
16777
16868
16981
17729
17905
18099
18271
18462
18616
19413
19556
19845
19935
20062
20288
20381
20449
20749
21919
22038
22060
22278
22861
23058
23491
24523
24738
162
599
851
1036
1118
1289
1703
2482
2610
3054
3596
3718
3736
3812
3815
4900
4928
5207
5314
5386
5438
5929
6126
6251
6835
7069
7872
8008
8233
8357
8993
9022
9047
9505
9629
9795
9995
10132
10212
10256
10575
10622
10748
10901
11861
12402
12611
12959
13073
13916
14077
14599
14864
15574
15579
15975
16090
16804
16898
17159
17464
17927
17971
18639
19422
19458
19637
19670
20216
20658
21071
21399
21667
21936
23001
23051
23216
23750
23788
24139
24648
24689
24799
100
196
740
1151
2148
2373
2728
3164
3940
3957
4043
4638
4724
4780
5886
5891
5917
5943
6061
6082
6220
6770
6961
7380
7406
7484
8031
8177
8489
8710
9155
9157
9300
9478
9823
10173
10240
10267
10438
10538
10918
10920
11270
11344
11383
11559
11983
12101
12721
12856
13223
13449
13967
14266
14704
14910
14934
15347
15450
16283
16410
16601
16764
17038
17657
17884
17937
18076
18594
18705
18722
19119
19211
19683
19789
20574
20585
21086
21088
21289
21498
22125
22171
22251
22929
22931
23106
23159
23484
23540
24151
24178
24331
24683
24822
1123
1148
1582
2011
2063
2478
3348
3797
3828
3895
4246
4452
4510
5226
5522
5695
5984
5992
6366
6758
6935
7090
7629
8104
8137
8160
9231
9751
9888
9970
10061
10983
11083
11615
11839
12149
12219
12838
13002
13374
13379
13477
13793
13821
14037
14263
14396
14562
14620
14761
15019
15071
15462
15689
16182
16343
17061
17590
17845
18249
18363
18408
18784
20054
20282
20853
21477
21496
22034
22248
22474
23041
23263
23428
23524
23571
23807
24180
24238
24267
24542
387
465
672
855
1054
1243
2226
2639
2703
3389
3643
3787
4766
4883
5155
5774
6451
6749
6913
7374
7651
7726
7772
7850
8042
8673
8856
9070
9215
9285
9392
9689
9836
9845
10618
11775
12000
12420
12901
13236
13243
13331
13592
13777
13847
13979
14072
14224
14641
15017
15065
15522
15703
15931
16068
16382
16552
17147
17355
18056
18721
18861
18956
19152
19382
20012
20160
20179
20735
21704
22032
22935
22978
23681
23889
24300
24923
169
480
484
991
1042
1423
1455
1660
2098
2207
2397
3680
3814
4002
4167
4962
5056
5135
5371
5782
5797
6859
6974
7592
8437
8684
8730
8777
8948
9862
10586
10822
10863
10889
10992
11129
11292
11293
12171
12199
12227
12303
12419
12502
12619
13109
13325
13345
13480
14179
14292
14316
14781
14994
15192
15553
15872
15916
15945
16383
16389
16711
16937
17206
17421
17540
18608
19135
19470
20257
20299
20392
20592
20932
20935
21001
21396
21446
21655
22534
22580
23369
23483
23837
24350
24656
24917
478
606
696
812
918
1472
2287
2320
2933
2977
3009
3650
3660
5106
5723
6024
6320
7003
7899
7940
8347
8364
8586
9552
9994
10053
10100
10342
10345
10539
10934
11131
11562
11849
11989
12243
12357
12479
13516
13550
14315
14491
14728
14785
15474
15796
16486
16605
18443
19006
19070
19091
19353
19441
19708
20013
20221
20245
20517
20593
20761
21022
21632
22354
22552
22557
22603
23633
23876
23905
24203
24405
24412
274
409
504
558
610
830
1027
1296
1302
1353
1551
1733
1825
2701
2950
3013
3337
3746
4230
4438
4538
5630
5776
5950
6276
6372
6431
6869
7272
8224
8374
9173
10336
10631
10738
11069
11394
11744
11786
12594
12869
13500
15225
15730
16040
16171
16875
17146
17376
17453
17487
18380
19136
19401
19641
19757
20089
20120
20310
21319
22004
22107
22387
23410
220
1146
1188
1570
1575
1624
1754
2212
2370
2647
2830
3237
3576
4611
5083
5728
6463
7439
7619
7639
8430
8500
8554
8574
8868
9551
9619
10077
10217
10317
10526
10820
10935
11135
11750
11898
11987
12942
13224
13564
14014
14819
15765
16014
16038
16147
16220
16299
16317
16327
16613
16642
16895
17253
17816
18173
18536
18928
19540
19978
20031
20663
21117
21137
21622
21858
22377
22438
22637
22832
22876
22992
23342
23376
23393
24026
24376
24618
24812
24848
692
745
1326
2670
2678
3446
4820
4845
5335
5794
6511
6647
7178
7321
7330
7353
7433
7934
8192
8388
8529
8735
8813
8827
8954
9209
9366
10032
10573
10876
10970
11044
11647
11753
12127
12316
13037
13074
13362
13417
13597
13624
13635
13882
14188
14658
14860
14884
15151
15213
15250
15381
15535
15570
17091
17163
17774
18039
18312
18622
20055
20926
21972
22963
23031
24145
24681
24693
114
335
618
715
1164
1336
1917
2526
3537
4080
4620
5869
5994
6376
7218
7591
7894
8084
8516
8903
9035
9355
9965
10198
10266
10991
11355
11634
12192
12333
12592
12692
12974
13026
13655
13784
13897
14093
14512
14998
15262
15482
15544
16173
16365
16438
16664
17201
17300
17564
17998
18253
18255
19664
19760
20189
20334
20534
20554
20600
20792
20991
21533
22371
22423
22446
22548
22726
22741
23236
23313
23759
24321
24579
24698
76
256
291
787
836
865
1972
2850
2929
3066
3840
4504
4704
6434
7061
7109
8001
8085
8094
9021
9148
9467
10114
11074
11287
11795
11970
12539
12851
12865
13367
13474
13581
13692
13809
14496
14587
14684
15070
15563
15660
15830
15835
15867
16194
16939
17062
17195
17403
17722
17868
17898
18142
18279
18708
18869
19235
19838
21050
21722
21771
22043
22362
22472
22807
23026
23601
24067
24264
24273
24672
523
1158
1467
1594
1673
1945
2190
2425
3131
3603
3720
4066
4429
4466
4520
4700
5032
5090
5239
5248
5315
5324
5515
5641
6248
6254
6655
6792
6988
7473
7556
7588
7941
8098
8148
9586
9606
9858
9941
10002
10258
10261
10411
10462
11134
11422
11613
11738
11792
12972
13097
13560
13799
13936
14286
14337
14527
14609
14678
15488
16335
16415
16522
17118
17433
17895
18141
18239
18905
19941
20452
20709
20751
21043
21642
21767
21866
21884
24915
380
604
2159
2367
2645
2736
2767
3259
3363
3460
3667
3668
4144
4657
4807
5313
8077
8161
8243
8513
8587
8966
9188
10106
10375
10884
11517
12036
12760
12845
13036
13271
13391
13457
13559
13574
13626
14172
16339
16418
16427
16461
16569
16736
17258
17670
17675
17853
17901
17968
18208
19079
19323
19433
19865
20105
20960
21492
21550
21819
22014
22569
22782
22965
24900
286
356
392
535
617
733
977
1454
1710
2834
3444
4029
4079
4117
5279
5376
5829
6461
6944
7309
7386
7524
8951
9340
9727
10116
10717
11416
11731
12001
13340
13371
13471
13804
13972
13973
14130
14767
15430
15546
15900
16244
16568
16990
17148
17298
17510
17945
18080
18116
18337
18383
18755
18945
18961
19116
19800
20348
20424
20535
20581
20787
21127
21780
22029
22932
24123
24747
24767
313
497
625
819
1053
1357
1633
2975
3169
3364
3568
3771
4367
4488
5555
5731
5989
6515
6728
7110
7455
7516
7771
7971
8166
8983
9059
9344
9456
10060
11961
12448
12522
12596
12601
13408
14671
14712
16910
17122
17849
18163
18196
18378
19797
19905
19951
20390
20395
22077
22374
22391
22530
22657
23093
23111
23235
23559
24008
83
439
1116
1451
1791
1874
2665
3545
4115
5067
5124
5141
5952
6007
6184
6691
6755
6772
6850
7362
7593
7767
7977
8848
8891
8959
9064
9069
9246
9464
10023
11671
12071
12398
12444
13395
13496
14367
14662
15022
15125
15392
15465
15863
15994
16089
16612
16944
17098
17155
18266
18476
18723
19010
19343
19543
19866
20865
20891
21122
21227
21251
22713
23394
23818
24068
24241
24309
24801
159
724
2694
3538
4163
4189
4261
4533
4618
5238
6862
6977
7185
8887
10279
10745
11246
11538
11788
12021
12176
13364
14113
14336
14586
14738
14772
15370
15509
15543
15788
16402
16618
16670
17491
17711
17987
18274
19414
19776
20542
21035
21590
21752
23060
23161
23436
23702
23760
23783
24375
184
348
941
980
1061
1196
1456
2022
2133
3014
3489
3492
3879
4104
5542
5570
6235
6837
7815
8004
8108
8436
8448
8629
8934
9025
9290
9539
10018
10372
10385
10552
10867
10902
11852
12963
14267
14386
14670
14716
14874
14897
15180
15711
15850
16021
16669
16976
17304
17806
18354
18387
18986
19276
20589
20826
21521
21692
21922
22141
22737
22975
23361
23402
23725
23892
23977
24220
605
658
847
1365
1549
1967
2410
2679
2843
2897
4062
4196
4649
4775
5472
5832
6060
6238
6294
6467
6874
7338
7466
7877
8906
9041
9102
9524
10803
11368
11719
12238
12750
13272
13985
14205
14379
14754
14778
14817
15967
16148
16600
16848
17914
18066
18465
18630
18934
18972
19104
19517
21695
21786
21863
21954
21969
22196
22844
23548
23745
23748
23792
24299
372
626
931
1129
1159
1385
1589
1827
2603
2768
2835
3595
3682
3726
4095
4436
4851
5254
5820
5883
5902
7335
7697
7768
8424
8860
8885
10135
11181
11500
11646
11823
12697
12890
14449
15129
17032
17172
17768
19043
19546
19899
20040
21942
22631
22859
23067
23672
24136
24396
490
614
1614
1819
3288
3434
3609
3934
4648
4685
5272
6480
6531
7300
7358
7408
8131
8973
9093
9351
9553
9777
10286
10769
10801
10897
11892
11909
11939
12272
13422
15086
15601
17317
17535
18025
18442
18604
20625
20863
21870
22432
22584
23356
23557
23695
24622
24625
173
803
1065
1133
1632
2544
2889
3106
3376
3519
3808
3982
4093
4885
5216
5855
6176
6343
6374
6871
7148
7308
7347
7365
7581
7954
8086
8239
8726
9011
9220
9630
9707
10742
11779
12244
12410
12984
13241
13246
14116
15088
15167
15588
15674
16714
16931
17364
17861
18097
19473
19818
20226
20436
21312
22517
22845
23084
23308
23609
24100
157
246
1338
1436
1553
1692
2431
2503
2612
2901
3017
3156
3464
4409
4476
4606
5079
5710
6564
6694
6718
7181
7462
7548
7578
8521
8699
9786
10040
11126
11289
11343
11935
12218
13806
14076
14915
14961
15335
15908
16911
18003
18958
19609
19771
19803
21244
21484
21989
22506
22754
23556
23579
4
967
1319
2015
2292
2588
2613
2951
3350
3735
3904
4525
4815
5125
5222
5337
6258
6472
6610
6788
7251
7334
8539
9147
9632
9642
10320
10406
11236
12076
12552
13403
13553
13859
15120
15280
15507
15552
15658
16965
17558
17655
17918
18333
19058
19823
20155
20241
20760
21357
21525
21731
22230
22337
22415
22689
23087
24030
223
554
897
2327
2400
2991
3036
3424
3514
4573
4604
5017
5094
5323
6045
6094
6163
6269
7379
7620
7816
9244
9886
10206
11073
11633
12061
12927
13596
14207
14344
14729
14731
16582
17422
17856
17938
18435
18609
19487
19826
19834
20118
20914
21015
21121
21390
21741
21997
22435
22701
22776
22916
22928
23295
23847
24159
24218
24709
883
1499
2101
2937
3127
4034
4208
4427
5339
5442
5611
6428
7076
8028
8082
8921
9211
9247
9576
9712
11185
12137
13084
14134
14341
14413
14727
14797
14836
14885
14929
14978
15196
15251
15432
15679
15791
15915
16191
16250
16831
17414
17844
18170
19843
21201
22562
23544
24354
24564
1247
1282
1325
1359
1527
1905
1949
2154
2376
2413
2471
2858
3180
4385
4971
5261
5503
6864
8706
8796
9491
9868
10005
10331
10378
12363
12499
12667
13091
14279
14636
14865
15273
15470
15500
15691
15804
16539
17690
17692
19387
20662
20866
20949
20958
21098
21772
21823
21874
22642
23114
23187
23711
1505
2664
2807
3504
3679
3822
5283
5608
6085
6418
6456
7267
7446
7685
9380
10257
10509
10808
11702
11765
12519
12607
13429
13845
14560
15138
15367
15901
15941
17442
17688
18145
18537
19047
19192
19319
19330
19966
20703
20994
21518
21824
22306
22459
22516
22586
22682
23064
23831
23978
47
898
1678
2121
2324
3714
6458
7759
9570
9880
10371
10697
10789
12111
13066
14499
14725
15510
15890
16056
16261
16420
16922
18327
18647
19124
19241
19336
19407
20281
20366
21488
22073
23981
24372
24768
5
144
1762
1960
2085
2122
2125
3077
3101
3418
4207
4388
4543
4661
5359
6292
7452
7932
8244
8608
8687
8825
9658
9981
9989
10714
11094
11118
12351
12478
12765
13781
14143
14558
15493
15499
15695
15743
15952
15993
17481
17612
17671
18118
18437
18444
18477
19472
20396
21933
22147
23215
23963
24191
24818
564
986
1583
1750
2249
2276
3557
4091
4254
4610
4826
5284
6437
6476
6620
7200
7419
7577
8783
8853
8918
9358
9674
9684
10151
10183
10584
11444
12221
12423
12443
12549
12850
13254
13670
13908
14625
16108
16137
17031
17460
17871
18481
18528
18762
19660
22156
22640
23171
23398
23552
24502
24582
24606
138
281
1896
2709
2826
4524
4858
6127
7585
7705
8628
9837


==> plots/raw_data/Comics/Comics_index_most_frequent_20_.txt <==
11091
11495
11893
12029
12446
13153
13903
14332
14363
14912
15882
16048
17842
17847
18446
19383
20399
20638
20702
20943
21010
21060
21125
21259
21799
22089
22263
22842
23989
24336
24617
358
630
631
995
1032
2353
2559
2739
4887
5185
6089
6212
6903
7363
7688
7732
7992
8146
8692
9248
10656
10883
11041
11700
12724
12936
13376
13840
14432
14681
14732
14813
15815
15981
16340
16975
17846
18344
19036
19467
19967
20186
20264
20486
21610
21818
21869
22398
22497
22660
23196
23360
23435
24156
622
1563
2265
3512
3857
4581
4848
4914
6229
7173
9143
9442
9728
11428
12518
12763
13050
13604
13956
14021
14504
15686
15782
16832
17511
17539
18036
18296
18460
18831
19216
19514
19661
20135
20458
20934
20963
21445
23966
24810
24875
880
1043
1347
1729
1783
2882
3124
3755
4389
5948
6539
7143
7443
7587
7670
8799
10058
11117
12302
12587
13025
13579
13911
15191
16208
16290
16617
17576
18664
19374
19456
19649
20133
20285
20451
20885
21654
21841
22363
23441
23508
24193
24219
24503
46
1258
1305
1739
2057
2183
2759
2926
3297
4129
4353
5265
5636
6287
6957
6984
7356
7915
8194
8580
8725
9383
9452
10637
10750
10815
11561
11957
12738
13139
13199
14621
15520
16271
16509
16806
17327
18126
18970
19328
19869
21888
21966
22973
23587
24062
24417
441
1502
1956
2171
2629
2707
2743
4912
5726
6043
6178
6365
6407
7183
7891
8531
8588
8755
9719
10104
10338
10979
11384
11834
12540
13542
13955
14202
14972
15366
15422
15443
15630
16029
16424
17151
18117
18290
19368
19695
19796
20945
21456
21937
23219
23950
24013
1630
2484
2504
3109
4922
4956
6585
6705
6883
7425
8274
9072
9124
9153
11927
11995
12271
15577
15864
17178
17207
17333
17404
17788
17944
18276
19179
20223
20657
20694
21068
22085
22211
22333
23214
23517
342
821
914
1125
1573
2044
2284
3138
3223
3344
3536
3670
4868
4893
5042
6211
7067
8365
8809
9094
9357
9894
10165
10604
10724
11043
12370
13965
14222
14917
15949
16069
16412
16515
17694
17748
18634
19059
19078
19402
19881
20312
20562
21263
22752
22811
23811
24294
2
397
1047
1571
1751
2993
3624
5318
5549
6020
6487
6838
7037
8512
9074
9212
9313
9437
9514
9759
9883
9926
10603
11974
13623
14176
15072
15819
16237
16701
17462
19698
20006
20025
20888
22341
22761
23659
24390
22
713
2029
2330
2546
3199
4150
4757
5236
5990
6019
6371
7105
7662
7854
8227
9623
10298
12911
13612
13949
14570
15426
16227
16398
16498
17395
17702
17890
17961
19210
19696
19748
20864
21555
21962
22340
23530
864
1354
3144
5801
5932
6308
7283
8877
9128
9361
9396
9402
10156
11095
11584
11670
12003
12038
12064
12253
12397
12867
13064
13704
14776
14847
15433
15445
15613
16238
16586
17779
18434
19680
19924
20011
20142
20623
21419
22299
24440
24586
1911
2634
4823
5211
5719
6317
6648
6676
6765
7538
7711
9139
9876
9917
11747
12166
12287
12326
12343
13388
13644
14022
14040
14648
15002
16694
17156
19619
20756
21951
22293
23593
23838
24216
24692
85
280
1731
2089
3257
3645
5123
5441
5763
6664
8062
8267
8335
8644
8807
8965
9841
9999
10007
10357
11367
11463
11507
11618
12924
13451
14122
17743
17760
17936
18393
18660
19960
22418
22564
1115
1585
1818
2158
3411
4374
5459
6216
6271
7613
7683
7838
8395
10503
12848
13308
13341
13617
14181
14498
14507
15650
16218
16698
17043
17384
17959
18563
20801
21339
21792
21880
22778
23156
24089
87
687
1372
1683
2055
2853
2945
3022
4179
4516
5115
6750
6968
7583
7827
8519
8697
10382
10521
10874
10980
11310
11785
11827
12144
12209
12220
12312
12400
12892
13442
13902
13961
14780
15276
15822
18472
19988
20036
20429
21497
21506
23146
23512
23769
23997
24211
24651
544
1399
1749
3562
3618
6653
7264
7377
7839
8857
8952
10493
11395
11666
11942
13389
13739
14199
14461
14500
14553
16407
16762
17299
17605
18149
18921
19243
19542
20580
20669
22468
22803
22936
23655
24285
1124
1135
1853
2590
2711
2874
3114
3400
3798
3843
4902
6016
6327
7831
8207
8363
8542
9249
11107
12237
12747
13156
14528
14674
17107
17153
18338
18791
18796
18988
19775
20042
20975
22630
22739
23302
668
1822
2923
2942
3277
4221
4827
4978
5329
6319
8558
9240
9763
11494
11589
11965
12430
13396
13526
17476
18057
18810
19379
19937
20149
20683
21387
21928
22055
22864
23499
24378
24830
1041
2006
2651
3090
3648
4026
4295
7391
8476
9537
9675
9961
10188
10300
10337
10410
10682
11053
11535
12525
13565
13571
13622
14012
14074
14460
14519
14985
16815
17493
19557
19561
20745
21706
22559
22971
23937
24629
2105
2470
2781
2877
3526
3592
3635
3782
4298
4850
5494
5861
9007
9774
10958
11066
12269
12628
13615
13834
14150
15801
16129
16363
16796
17286
17913
18679
18717
18761
19646
20472
20643
21502
22579
24645
982
1406
1497
2261
2831
5360
9071
9866
9983
10196
11485
11514
11688
12194
12614
13029
14692
15651
16242
16686
18314
18880
20293
21678
21686
22977
23083
344
637
2571
3080
3194
4128
4574
5002
5694
6469
6654
6661
7159
9001
9394
9509
10607
11274
15424
16482
17516
19697
20026
21016
21707
22986
23069
23513
23550
23603
796
1268
1378
1809
2654
3704
4667
4985
5225
5746
9221
10191
10341
10754
11224
12133
12232
13839
14311
15603
15795
16101
16553
16873
18114
18404
19226
19289
19350
19535
21065
21918
22722
22767
22907
23756
24588
429
725
1433
4046
5287
6180
6555
6569
6841
6948
6962
7095
9388
9901
10120
11454
11583
11777
11945
12241
12742
14757
14784
17231
17756
18146
19566
20181
21092
21637
21887
21959
22072
22217
22262
23418
24358
320
571
1225
1250
1908
1981
3040
5388
6508
7008
7158
9217
9678
10429
12528
12669
13305
14145
14185
15136
15183
16331
16512
18343
19524
19738
20033
20893
21459
22913
22984
23162
23885
503
873
1774
4266
4805
6056
6615
8880
8955
9310
10211
10452
11357
11625
11841
12434
12950
13150
13886
15107
15808
16655
18562
18891
19386
21185
21536
21906
22462
22714
22735
23454
24061
24074
24105
530
912
2058
2086
2584
2591
2619
3325
4007
4512
5625
6392
6799
8026
8186
8840
9499
12080
13385
14035
16788
19012
20145
20881
22643
24268
24397
24461
1725
1906
3570
5242
5574
5702
6236
6868
7201
8533
9008
9156
10621
12864
13555
15174
16154
17566
17827
17836
18280
19004
20037
20397
21297
21685
21916
22454
23017
23124
24654
24895
186
545
1314
1516
2017
2985
3300
4086
5402
5577
6084
6318
6938
7137
7270
7663
7823
8788
9202
9362
9982
12197
14051
16685
18023
18455
18566
19128
19151
19675
20019
20442
21311
21524
22367
22763
23237
540
1709
2153
3024
4660
5657
5858
5941
6455
7210
7366
8334
8336
9232
10352
11553
12597
12686
14830
15298
16260
18041
18229
20501
20576
20712
21113
21861
22075
22317
22543
23242
23391
24913
1237
3457
3844
6325
8319
9210
9213
11447
12469
14321
16527
16880
16893
17308
17369
18611
18777
18877
18932
20345
20433
20637
20675
21889
21943
22176
22430
22636
24826
55
390
1081
2810
3335
3426
6349
6791
8617
9709
10169
11713
11726
12935
12986
13410
15506
16016
16054
16272
16500
16995
17862
18130
19913
20904
21958
226
450
2379
3385
5036
5474
5569
5656
5822
6351
6821
7301
7690
8480
8536
8846
8969
10088
11006
11772
13813
14246
16861
16974
17903
18794
19848
20315
20356
21710
22069
23371
24921
744
1119
2199
3035
4006
4051
4884
5433
5711
7886
8638
9178
10947
12122
12415
13275
13492
14515
15268
15564
15626
16254
16421
16695
16709
16772
19041
19762
20117
20269
20457
21947
22119
22550
22923
23775
24230
24600
24877
670
690
1221
2097
3789
5642
7114
8341
11124
16576
19509
20050
20151
20567
21214
2708
3023
3540
4112
5470
6641
7041
7789
8864
11002
12203
14234
15310
15539
16172
16628
16951
17124
17826
17964
18284
18420
18592
18953
20272
21447
21617
22013
22097
23006
23059
23951
24524
24685
24862
893
3619
5001
5650
6095
6563
9112
9667
11064
12680
13602
16372
17951
18518
19817
19955
24333
1837
1974
2100
4818
4903
5181
6949
7240
7287
7397
7794
8130
9487
11851
12034
12354
13773
13974
14779
15258
15846
16506
16757
16954
17054
18780
18936
20319
20660
21669
22178
22247
23336
23965
24111
57
69
756
1424
1707
1935
2750
5513
5857
5876
6591
7053
7672
7830
8369
8854
11168
11405
13700
13913
14541
15688
16345
16403
16771
17088
17832
18818
19385
19580
22182
23478
24554
17
652
984
1180
3134
3431
4305
4886
5267
5427
6659
9334
11162
11755
12698
13436
13895
14212
14412
16361
17255
17542
17877
17984
18294
18733
19534
20166
21129
61
2419
2784
5400
5753
8654
9044
12510
12852
12941
13873
14503
14601
15170
17009
17522
17537
19225
21277
21653
22698
23414
24265
24367
807
1580
1870
3422
3628
4957
5523
6937
7254
7549
8010
8501
9543
9966
10447
11951
15073
15654
16332
16829
17121
18311
18511
18667
18865
20848
22863
200
813
832
987
1067
1068
1304
1847
3681
3877
4138
7206
7897
8478
9390
9948
13996
14510
15677
16145
16180
17656
17795
17882
19302
19954
21499
21638
23731
24666
24833
1889
2255
3004
6669
7808
9990
12683
15314
15582
17386
19279
19486
19906
19922
21976
22054
22062
22865
23434
23446
23805
24632
71
1174
1631
2943
4145
4995
5105
5672
6505
6995
8259
10264
10318
11220
12286
12385
13090
13920
14647
15405
16448
19604
20219
22901
23082
24015
16
728
1109
1978
2944
3087
3361
4623
4791
5588
5890
6397
7786
8714
8747
11932
12388
13759
13858
14530
17983
18091
18134
18413
19177
19944
21313
24329
24423
53
1656
2179
5783
8905
9254
13444
14191
14331
15968
17211
17366
18109
18298
18350
18474
19274
19298
22279
22572
22769
24433
24639
24852
2668
3476
3823
5450
7550
8013
8781
9725
10707
12547
14152
15053
16444
17430
18822
19758
22205
23595
23755
24071
646
947
1828
2983
3175
3318
3486
4720
5186
6409
10161
12693
14342
17501
19406
20482
21461
22386
23056
23864
24736
513
1727
1991
2624
3661
3953
4178
5446
5626
6842
7383
7656
7798
7878
8379
9324
9704
12414
13285
14880
16093
16507
16884
17382
17439
17561
19219
20661
20962
23213
23338
24007
24563
24744
1735
2439
2474
4577
4904
6368
6430
7157
7266
7873
7962
9925
12188
13448
15504
15633
17000
19196
20370
22605
22881
23324
23359
398
966
1212
3655
4934
6597
6702
8269
9175
9588
10842
11745
13585
16422
17472
17477
17525
18500
20097
20439
21200
23686
24262
163
294
1328
2449
2623
3275
4495
5086
5599
6324
7543
10185
10930
13106
15032
15393
15551
16941
17797
18005
21985
22243
22707
22748
24179
202
1009
2302
2514
4557
5430
5838
6447
6579
7094
7666
8737
10350
12102
13070
13300
14300
15726
15871
20335
20890
21391
21659
23480
23842
24371
2008
3092
3617
3882
3910
5668
7402
7857
11183
11301
14968
15449
17978
20069
20295
20763
21636
23949
24028
147
1251
3369
3563
5566
5714
6143
8407
9137
11376
13295
14702
17018
17232
17547
18159
19897
24247
24772
1586
1862
2218
2280
2572
5066
6096
7066
9199
9462
12198
12966
13317
13438
16826
17192
17860
18346
18351
19118
20814
21554
21973
24312
24842
888
1093
2667
3221
4762
5085
6059
7170
9924
10138
10227
11632
12588
13016
13118
14989
15463
15955
19178
21110
21240
23952
24078
24676
24888
278
2844
7953
8203
9512
9899
10071
11621
16947
19902
20045
20984
21699
21794
21981
23291
23577
23870
1185
2672
2735
3263
3970
4111
4913
6210
8400
8450
10275
13014
13358
16551
16813
17517
21673
21921
23168
24234
560
1807
2949
3105
3649
4933
9125
9930
11133
11259
12461
14067
14771
15687
16481
16692
17614
18503
19208
22326
22773
24034
24115
653
673
1696
4829
4998
6981
7742
9959
10677
10969
11018
11228
11241
11679
12445
14718
15204
15303
15377
16700
17750
18549
18571
20116
22275
22330
23899
1670
3053
4152
4453
4469
4795
6224
6818
7502
7600
8775
10963
12546
12604
13930
15441
15671
15749
17454
17456
17985
19141
19327
19682
20910
21158
158
171
1162
4879
5250
6504
7144
7318
9644
9743
9753
10209
13197
14139
14440
15012
16827
18156
18272
18845
21102
22127
23678
1155
4459
5154
6401
7130
7390
9498
12569
13168
13619
14339
16159
18551
18677
19831
19907
23023
23636
24640
591
1254
2688
3549
3554
5644
6001
8594
9377
10364
14382
14596
15349
20494
20676
23015
23253
24154
24306
24535
24555
101
3284
3423
3481
4475
4735
6139
7887
9591
10084
14151
14894
15193
15342
15912
16400
16525
16812
18228
18858
19062
20246
22174
24369
24688
24845
974
4613
5517
5860
6589
7803
9345
11337
11977
13515
14195
14436
15444
16802
17293
19075
19976
20989
22450
718
924
3937
4761
5660
7617
9286
9740
9896
11676
12938
14736
15164
15518
15787
18194
18876
20121
20164
21104
24277
338
377
548
1344
2162
2170
2239
2308
2549
4405
4446
7085
7174
7945
8260
9309
10564
13024
16926
17236
18132
19939
21424
22368
22695
22878
23569
2360
2455
2518
6054
7324
8145
8390
9222
11321
13728
14666
14713
15503
16328
16631
18693
22241
40
3713
3744
5156
7084
9495
11937
13177
14924
17079
17108
17866
17989
22121
22602
23466
23666
24420
24510
24804
1435
1605
1880
3184
3328
4283
6144
7327
8105
8615
9493
9614
9710
10111
15312
16598
17180
17679
18017
18431
18862
22022
24137
24223
3630
5304
6583
7129
7616
9291
9870
11768
12847
12961
13941
18827
19769
21254
22816
23243
2547
7787
10321
10875
15489
15590
16019
17601
19718
20798
24670
969
2343
4281
5081
5707
5779
8972
9299
10997
11268
13104
14521
16117
19965
20721
21490
1560
1618
4190
4276
4901
5519
5534
6099
6898
7503
8074
9099
9831
13514
13991
14896
19295
22076
463
1089
6373
6574
7316
8459
14302
17607
17880
18838
19236
19938
20639
723
3469
3699
7065
11518
12292
12904
13318
14115
14706
17377
17528
18439
23027
23835
24771
1108
2263
4839
6419
11032
11045
13904
14197
15387
17772
19035
19804
19857
20698
22437
24365
96
6614
8114
9400
9695
11102
11675
16109
16850
22359
23385
627
2418
9409
10541
10853
11221
11281
13038
13931
15770
505
1257
2067
2104
3528
6843
9154
9919
9952
11196
11664
11883
12109
14349
15008
15380
15495
16462
17597
19925
20099
22518
22802
23514
24890
11
2247
2974
7634
7655
11906
12404
12664
13491
15219
15468
17996
19574
20965
24166
24201
24347
1397
3723
4772
5962
6120
6880
7981
9635
10841
11611
13211
13951
14031
15758
17396
20412
20446
21314
388
1864
4464
10290
10661
15888
16474
16846
16882
16900
20495
23987
24879
2417
2681
5280
6954
7737
9612
10017
11035
12784
14338
17090
18697
20056
22511
140
4760
5980
7680
9566
11285
14253
17349
18773
19162
19734
22597
23121
24232
765
2510
3151
3398
4741
5202
5462
6200
9073
9724
10593
11868
12342
12652
13844
15874
17388
17432
18670
22665
22834
1141
1307
2197
2391
3888
4683
5447
5748
8129
12099
12916
13121
14104
14370
15538
17142
18164
19346
20058
20995
22308
23034
23692
2126
2947
4862
5412
6263
6484
7146
8067
8953
11058
11914
14141
15364
18381
18389
19005
22503
23505
23675
23912
1281
3743
4193
5043
8250
9507
10076
11997
13421
13590
13643
14209
14691
17284
18415
20783
253
5877
7628
10950
11678
13072
17441
18601
20224
21292
23228
24415
24838
2502
4794
5483
6887
8426
11375
11928
13893
14473
20695
22136
24904
2600
2885
3232
5793
13943
14633
15049
18250
20088
21172
22336
23201
804
1197
1556
2208
3200
4102
9518
9949
10799
11994
16379
16909
20115
21085
21625
23704
649
856
1993
4098
5200
5502
6270
10866
13306
20426
20724
2211
2289
2599
2766
6132
6580
10895
11373
11758
15223
18484
22246
1271
5722
7119
8311
9386
13407
13824
13881
15716
17568
17892
18238
20214
22116
23463
24278
926
1491
1718
2409
3178
4177
5357
6596
7342
9432
11001
12308
18896
19528
21402
21568
23224
23246
24212
2269
2626
4377
5019
5069
5457
6889
6952
11022
12971
15897
16955
17224
17262
19365
19739
21231
22899
212
1218
1514
3375
6423
8537
9431
11629
16651
16837
17917
19231
21100
23072
24430
106
845
3108
9758
10381
11528
12421
13758
21052
22716
23364
2529
11402
13180
16854
17084
18525
19338
19756
19887
19986
20718
21280
21585
23344
24471
24893
1746
2193
2742
3993
4236
7906
12213
13384
16150
16648
17448
18963
19508
24072
2515
3046
3632
3974
4834
6293
7395
10166
10840
15222
16323
17934
21234
22036
255
1654
2156
4256
5104
5885
6183
9450
10232
14855
15985
16673
17635
18719
20789
21580
24621
24711
18
2749
3900
4108
4362
5218
6289
6290
6667
6704
10587
11626
13086
13281
14326
14921
16018
16114
18306
19904
20493
3140
3945
4598
5897
8794
12561
12830
14056
16968
22732
3719
4963
6998
7695
9034
9855
14155
15134
16053
178
1432
1719
5268
6789
7948
14816
19092
19846
20407
21967
22957
23197
23493
23972
1127
1973
2035
10177
12537
15275
16274
18154
18694
19531
19813
22237
22493
22587
22704
1964
4569
8532
13712
17530
17887
21342
23551
24020
70
826
3834
10600
13959
15542
16265
17813
19288
21875
23155
24075
24439
1228
2072
4200
6820
8736
11180
11312
12143
13164
14837
16245
16785
17613
18199
19784
22358
22624
41
3453
3972
7727
8188
15693
17940
19532
19749
4745
5451
7643
8159
13842
15515
15989
16073
17110
18917
21188
21815
366
1925
3827
3986
9037
10323
19271
19373
22273
23320
457
3633
3852
4082
5024
6867
7642
13796
14029
16531
17997
19602
19895
574
1173
1401
4764
6454
6657
8175
12118
12646
13174
16364
19297
19892
20714
20796
21846
24182
8041
8295
8932
9909
10004
10880
15548
16599
18464
19072
21511
22887
24177
24240
24885
2013
4817
6302
7533
9890
10157
10243
12464
14877
15309
781
3572
5600
5639
12465
12700
14660
15615
16300
16384
17713
18785
21586
23743
23946
248
1891
7599
10558
15448
21166
22954
1375
1662
6753
10109
14456
16706
17500
17969
18711
18884
19676
20023
20927
23605
24227
192
3733
9046
9762
10861
11251
13255
14536
17006
19461
20154
24721
24839
4571
5018
6914
7258
9594
9796
12210
13779
17935
19054
19690
1529
4498
5970
8399
11459
12100
12613
13282
20500
22007
22576
1856
3708
4987
5938
6929
7231
12985
15977
17075
18361
23204
24470
1084
3999
9550
12017
14591
15354
15714
17962
19148
19392
20950
21777
962
1846
3390
4468
10949
12589
13056
16760
18992
501
1379
3059
4293
5132
6432
7626
9643
13638
15813
18552
20244
21282
22365
594
13310
17182
21309
21895
22758
23352
24245
24540
2222
3531
6313
6951
8391
11821
17775
20809
24527
2223
6558
7344
11854
13231
13984
14378
14509
19666
21347
23380
23384
4309
5436
9354
12954
12996
13607
14765
16536
18185
20717
21990
23193
703
2073
8523
9613
11887
12105
12355
12957
20901
22512
5020
7096
10971
20138
21017
23617
24122
3065
3149
3737
4991
6268
7430
7589
8627
12226
12422
16351
17008
17173
18839
22638
1050
2027
2374
6894
10723
13420
13663
14787
22991
23419
2782
4174
5260
5298
5299
7734
7919
9076
11923
15360
16305
16720
18738
20978
24791
3759
3774
5411
5700
6102
8518
12088
12094
14003
17268
21139
21735
24627
383
1963
6877
10419
11483
11875
11947
14452
17026
17177
19856
20043
21821
24906
1909
8780
12187
12939
13946
14642
14844
17449
19131
21268
23303
23445
7294
7800
13233
13647
15618
18440
18726
22239
210
746
2594
3614
4018
12361
19554
19982
23574
24706
1743
12255
15425
24661
2070
7559
7660
12156
15198
22678
24125
3248
3455
5582
8661
8938
12673
12883
14478
14694
16530
21486
22117
22323
23926
24811
3295
6483
7154
11354
13017
13309
14831
1060
11088
15902
17687
964
1558
3795
5240
10828
14809
16203
16437
21452
24795
937
4408
4449
6233
9556
15583
3142
4232
9176
17196
17659
17848
18895
21007
22424
65
1010
6992
7087
11599
12425
15056
23680
23767
1539
6764
8646
9066
9439
10431
11166
17309
18846
674
1500
1958
4068
7135
7228
9516
10673
12731
17324
17402
17509
17738
20418
22608
1608
4044
7998
8291
13283
13874
14063
15030
15959
19287
7713
8727
14208
18623
22280
22708
1699
2982
8083
11550
21737
22554
22843
23765
24894
4670
4739
13975
16039
18382
1420
11541
12699
17781
20103
3430
5321
8396
16119
21404
22710
23002
436
2090
6142
11817
12296
14164
14276
15997
16825
17041
18686
19990
20148
3510
3529
7064
11708
13193
15357
16678
16997
19948
22233
4399
4478
13402
14360
17773
17957
5775
7976
10765
12274
13267
18047
19349
21223
23925
2056
4923
8120
23998
6565
7372
20238
21733
1721
3365
8498
8911
19547
23676
24638
413
2818
3081
9736
23050
10489
14193
2744
3839
4759
6300
7950
8460
13413
14482
20090
8924
17931
18432
20078
24109
780
5246
13820
19587
24164
4992
7780
8232
8439
22981
3585
4942
8435
8732
10773
18299
19658
2965
7947
9687
10953
14522
19057
19260
22092
23787
23900
1590
4505
15003
18342
21108
24723
1879
3132
4030
13725
14017
19093
22105
24876
5223
6982
8231
12946
15331
15733
23764
2719
10455
12285
22080
22717
3027
5498
6416
7139
8530
9971
10343
12930
14009
2674
5245
7219
14603
16298
6649
10283
10329
12559
14920
21157
22033
24316
1259
3333
11460
18669
20673
23613
107
616
1676
5192
14822
4624
4742
15612
16988
24394
1988
5407
9963
11478
15668
579
4811
8527
1161
7182
9794
11630
19251
738
1767
2238
2652
8797
21901
499
4065
4694
5959
6213
8221
12051
23151
10560
13166
16814
22090
24427
1566
1845
1927
2910
4415
8707
17160
21760
22854
1200
1693
5664
21114
21658
22274
2804
7889
15494
17310
17552
19550
24297
233
2184
6173
12606
14859
19980
22223
7896
3729
12858
16970
17867
9548
14060
23519
4414
5926
13464
15388
20403
22329
292
411
12762
13094
15188
22404
22565
24623
6058
7820
8998
11557
20250
24668
425
7844
8515
10444
18925
732
10031
18329
23176
2939
11160
22324
23075
24854
385
406
1417
9615
4487
5645
8471
16740
16755
19431
24442
3921
7821
3753
10609
16907
16918
21076
1335
2132
4153
9229
11216
16175
17587
23262
14377
18969
23758
10931
11023
11540
15496
17574
18176
18841
22037
298
719
4765
9322
11056
14062
24246
664
3067
5093
5592
8979
10125
10430
10625
22501
22847
4770
5737
9756
12230
14169
24224
24814
2021
3231
15171
18392
19181
10380
22730
1078
2288
3322
19375
19943
24024
24291
634
1048
10554
10565
23518
886
2130
2476
3129
8712
9305
17991
21134
22081
23453
24018
4009
10686
13749
16257
18666
21051
4047
7237
8132
9130
9384
14083
15911
2888
5751
6665
10396
10660
16718
24691
3321
3880
5767
7987
20959
22895
8485
9752
20624
23691
2048
4630
12329
15067
16550
19983
23812
1320
3204
9476
24584
1098
4378
6255
11282
4726
9391
11316
13332
14622
18293
19112
160
775
6091
10563
14484
14984
22463
22641
3914
8182
11603
4551
11012
7175
11622
14538
15185
19168
23737
3505
4970
16353
145
18240
18578
22469
24189
10080
11019
11167
13988
20816
23506
1525
3407
4607
6736
7625
23911
5479
11401
16488
11080
2436
7448
16397
19836
19999
1515
2037
14535
15153
18131
1376
4390
4605
19071
19185
3374
5401
6958
7252
7472
11036
19731
1117
3387
4975
7420
8328
8442
10428
10675
8970
11963
13987
16110
5173
7671
14437
10175
11204
12116
15395
18523
22764
24679
15640
1569
5741
7039
13475
23173
13689
20692
20825
22740
8653
16581
20137
24507
8307
11159
15371
19745
23918
9670
20653
10571
15905
20159
23688
1730
11082
12931
19841
877
9956
10967
19230
22654
3915
6964
16821
23849
3145
5475
21474
22177
22487
23251
24840
1097
1134
3032
21175
1156
10235
16871
17387
2642
10289
11182
12681
22350
1386
9191
18702
19627
23567
4126
4565
4799
5476
6907
9474
9741
15645
16671
1476
2748
9853
11101
15458
12317
19595
22592
218
4537
9664
11929
19971
21854
8253
9049
14137
17550
19792
228
9686
10849
20230
22670
4502
5804
9682
12859
16903
2326
20331
21779
1198
3917
12183
14723
5006
9245
21204
3005
10263
15421
17793
21732
1391
1921
3801
9421
1901
3622
6633
11874
16078
21503
12044
1501
2617
3301
6621
10696
13348
17325
23722
7207
17154
17804
21816
2377
2765
20328
21848
638
7007
14605
20684
798
21753
261
7603
16560
6332
9511
14353
2099
4107
6777
6884
13257
22599
12110
6769
14110
15322
4874
24573
14517
19197
6038
701
1665
2225
3652
9365
22146
2049
2924
5682
20112
21763
16548
17883
1850
4187
6119
17630
16952
18206
10879
21483
21702
24002
5973
12289
5486
17906
5257
12341
19711
4897
4967
19460
24675
9927
13428
16650
154
179
7835
10623
16792
16987
18744
11253
23475
1215
14223
21688
10160
16897
1033
14745
4777
12293
24213
4024
11903
16746
3727
1374
5418
15862
16652
18197
20680
146
4679
12989
16828
8171
10972
13802
24274
19450
23286
2388
7762
19088
3033
5099
6260
6468
8418
9738
19562
23325
23529
5107
6364
14131
20704
5581
8941
13885
16259
1794
11761
17977
20039
14869
17111
22030
22267
3973
6509
17502
8595
14284
3330
7782
10974
7917
13966
1920
2421
10928
2630
3415
9984
19344
250
6742
24022
231
9321
24872
2003
4792
9627
22106
1669
7627
3861
15356
6262
7357
8576
12279
16852
19688
23020
4652
8012
5102
9426
12164
13461
6004
22918
993
5320
16289
22525
24475
4290
11057
14220
16972
4239
15177
20404
22949
10351
12573
14554
17886
1541
17681
18834
19700
23974
1210
12215
14264
8980
14254
15881
3578
14427
18042
11429
9711
13568
18959
21836
6241
14011
18165
19710
23135
11638
15963
16051
7792
10403
6911
21414
17089
2116
8043
2025
3884
23144
19728
21301
24798
11141
12151
12956
6195
16210
21224
13791
2543
6965
17129
22065
8724
1521
8032
21720
4866
24269
19565
13962
14821
21115
3049
4116
7149
9713
18428
6111
2042
8018
17662
24899
4025
13009
12180
22537
11244
15035
15545
2811
5237
12173
18866
9430
10142
18658
3382
6803
15051
17506
10654
14811
4993
4642
16445
1508
16179
2181
9821
3869
8645
16661
20877
5177
3118
16030
9534
2286
11250
12096
20020
1860
16241
16466
18987
2244
1034
16860
8204
15937
5074
9715
10176
14942
20388
22010
13686
15992
5587
7435
14696
4465
1018
1165
19440
12634
13067
23011
19957
16001
447
1599
2848
5414
15792
15844
24626
16106
21138
7802
10021
15581
19157
23241
13229
14814
15857
20311
5974
20274
21729
20131
1350
7594
13660
15648
14414
21397
9815
19798
7741
16419
21504
7796
12027
12240
14701
21386
4936
17106
18285
4705
15128
16206
17623
11037
19656
20007
6148
7387
13192
4501
5333
13292
13549
18275
19743
19877
3948
4019
6378
20124
487
13569
3410
4121
8124
20931
10163
16653
8852
16075
18493
5904
9540
24538
12826
15944
5544
13278
11526
21956
1049
8438
13685
15143
17674
19293
2867
754
8300
547
17030
2312
7837
10522
578
12482
19394
13922
4876
2139
2378
19052
12773
12685
16065
13675
1790
11325
3495
6790
15828
16025
3830
9723
6611
12958
14271
16277
4808
23411
12896
2102
23260
1373
8482
11549
15341
22309
3412
10014
11527
15748
21252
8776
16231
16886
16980
21077
22571
6171
19537
20336
19098
5133
21935
63
9360
3987
9374
8798
16533
24248
6578
12895
17624
968
537
3503
7040
8676
9481
260
1193
9095
737
4686
14330
21378
10189
11657
19815
2833
1591
1910
10764
15340
23521
1929
14708
22746
12512
14241
16198
17235
23880
7269
10389
18268
5041
9833
24896
16221
2088
12577
19340
16589
22332
19
9482
2899
14948
15041
24048
4253
14071
11457
10664
4447
9951
13250
14906
2196
10115
17023
17526
20983
21950
6448
18613
5975
13242
15456
19597
3216
5590
2300
15187
15925
19844
20165
10229
10818
19977
7001
2180
5807
4421
8981
20538
2593
8113
13304
19794
6206
13517
3951
22871
9839
2499
5047
8384
16905
24705
7077
9812
22822
20213
24577
3016
1037
15550
5256
13695
1106
10304
16759
364
5715
12498
1437
4209
22529
4344
23208
1747
4365
5850
14055
3302
24829
6391
24637
21333
13729
10669
6104
16921
20301
6383
23052
8068
8289
9937
7403
22677
6420
16726
6202
11464
7978
16917
6695
3278
21671
9371
10119
12095
24599
3493
1604
11523
20291
3962
10529
24342
16745
10894
6634
21215
1957
10729
10870
3215
15137
23794
5221
13112
19481
23258
2958
13132
21132
20435
21905
11295
12496
16296
21361
13633
16892
1968
11128
14213
15669
23143
2188
927
8416
4654
17733
20441
328
2429
2453
3459
19409
9992
5796
23127
18422
18624
22227
16606
17315
17859
19060
1672
1453
18764
24674
21817
5084
11077
11774
3698
8547
20518
18366
14870
12150
19129
14448
24511
10090
7273
1057
22381
1349
2189
9574
24328
17653
14983
3975
8397
2531
6070
18410
21736
19233
9852
21711
13069
23648
15558
3286
6599
21237
5526
623
24727
23914
4697
81
24410
3855
7117
17799
2697
10886
14878
5138
4689
16721
21325
22110
13463
19099
10335
5161
10685
3433
19165
15461
22508
2136
16607
20613
508
12642
22676
3745
22709
19312
13770
4755
22825
8760
24370
14938
1550
20268
24724
13439
2466
8020
11078
23848
23632
5422
5348
23039
12145
1831
15475
8014
3438
7062
11689
329
954
20243
20614
10453
4210
2776
12348
21589
6071
20719
16157
13004
4286
20247
7165
9735
13351
16782
6377
16677
9433
1377
16715
11652
1384
4277
7905
13226
22774
11831
14653
13435
9973
3959
4916
520
4089
9914
12802
1014
8178
4917
15811
5939
20498
22397
19031
10130
20480
11794
24756
12695
1503
9580
22488
18999
766
16393
10346
12267
8770
9679
18513
21153
12801
19901
14362
11421
21228
15951
22360
12031
23229
18871
21690
1001
1383
19480
22220
19893
14479
5103
22157
7071
12025
24225
13715
14638
5770
22041
5487
19645
17272
24764
16190
18006
20929
24898
7567
1996
3963
1951
22945
3908
21151
23516
1487
19064
20483
22413
14900
13454
10000
20883
11701
21627
17039
21953
15685
16112
3326
4331
9242
2880
20077
17520
11921
24452
1482
22725
18162
12622
1308
4484
16948
92
13440
23910
902
6305
22914
23055
4861
2019
6107
7843
2852
11796
6741
9844
1706
8817
17700
24133
18939
6915
14980
3534
4114
9780
20681
20313
19851
311
16354
9269
2812
2823
11813
12265
15259
19582
12608
17734
11826
23999
22738
2530
10569
1011
3327
2209
11364
4728
90
5598
9461
3943
13671
7323
15790
8564
7079
24038
907
2751
9773
22066
13339
20603
9916
23651
17374
18648
1477
17498
17885
5352
24870
3621
22403
4262


==> plots/raw_data/Comics/bins.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/xaixs.txt <==
0.0200	0.0200	0.0200	0.0200	0.0200
0.0400	0.0400	0.0400	0.0400	0.0400
0.0600	0.0600	0.0600	0.0600	0.0600
0.0800	0.0800	0.0800	0.0800	0.0800
0.1000	0.1000	0.1000	0.1000	0.1000
0.1200	0.1200	0.1200	0.1200	0.1200
0.1400	0.1400	0.1400	0.1400	0.1400
0.1600	0.1600	0.1600	0.1600	0.1600
0.1800	0.1800	0.1800	0.1800	0.1800
0.2000	0.2000	0.2000	0.2000	0.2000
0.2200	0.2200	0.2200	0.2200	0.2200
0.2400	0.2400	0.2400	0.2400	0.2400
0.2600	0.2600	0.2600	0.2600	0.2600
0.2800	0.2800	0.2800	0.2800	0.2800
0.3000	0.3000	0.3000	0.3000	0.3000
0.3200	0.3200	0.3200	0.3200	0.3200
0.3400	0.3400	0.3400	0.3400	0.3400
0.3600	0.3600	0.3600	0.3600	0.3600
0.3800	0.3800	0.3800	0.3800	0.3800
0.4000	0.4000	0.4000	0.4000	0.4000
0.4200	0.4200	0.4200	0.4200	0.4200
0.4400	0.4400	0.4400	0.4400	0.4400
0.4600	0.4600	0.4600	0.4600	0.4600
0.4800	0.4800	0.4800	0.4800	0.4800
0.5000	0.5000	0.5000	0.5000	0.5000
0.5200	0.5200	0.5200	0.5200	0.5200
0.5400	0.5400	0.5400	0.5400	0.5400
0.5600	0.5600	0.5600	0.5600	0.5600
0.5800	0.5800	0.5800	0.5800	0.5800
0.6000	0.6000	0.6000	0.6000	0.6000
0.6200	0.6200	0.6200	0.6200	0.6200
0.6400	0.6400	0.6400	0.6400	0.6400
0.6600	0.6600	0.6600	0.6600	0.6600
0.6800	0.6800	0.6800	0.6800	0.6800
0.7000	0.7000	0.7000	0.7000	0.7000
0.7200	0.7200	0.7200	0.7200	0.7200
0.7400	0.7400	0.7400	0.7400	0.7400
0.7600	0.7600	0.7600	0.7600	0.7600
0.7800	0.7800	0.7800	0.7800	0.7800
0.8000	0.8000	0.8000	0.8000	0.8000
0.8200	0.8200	0.8200	0.8200	0.8200
0.8400	0.8400	0.8400	0.8400	0.8400
0.8600	0.8600	0.8600	0.8600	0.8600
0.8800	0.8800	0.8800	0.8800	0.8800
0.9000	0.9000	0.9000	0.9000	0.9000
0.9200	0.9200	0.9200	0.9200	0.9200
0.9400	0.9400	0.9400	0.9400	0.9400
0.9600	0.9600	0.9600	0.9600	0.9600
0.9800	0.9800	0.9800	0.9800	0.9800
1.0000	1.0000	1.0000	1.0000	1.0000


==> plots/raw_data/Comics/xaxis4all.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/xaxis4least_frequent_20_-40_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/xaxis4least_frequent_20_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/xaxis4most_frequent_20_-40_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/xaxis4most_frequent_20_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/Comics/yaixs.txt <==
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	1.0000
1.0000	0.0000	0.0000	1.0000	0.0000
4.0000	1.0000	0.0000	0.0000	1.0000
12.0000	1.0000	0.0000	4.0000	5.0000
11.0000	1.0000	1.0000	3.0000	3.0000
22.0000	11.0000	1.0000	3.0000	1.0000
52.0000	13.0000	15.0000	11.0000	8.0000
95.0000	37.0000	13.0000	17.0000	13.0000
141.0000	51.0000	31.0000	15.0000	23.0000
277.0000	102.0000	42.0000	37.0000	41.0000
443.0000	136.0000	99.0000	72.0000	70.0000
664.0000	175.0000	145.0000	102.0000	108.0000
961.0000	243.0000	187.0000	165.0000	196.0000
1334.0000	313.0000	268.0000	262.0000	251.0000
1732.0000	351.0000	330.0000	354.0000	373.0000
2128.0000	409.0000	391.0000	427.0000	464.0000
2526.0000	485.0000	462.0000	541.0000	552.0000
2680.0000	461.0000	511.0000	560.0000	626.0000
2542.0000	433.0000	481.0000	527.0000	561.0000
2384.0000	459.0000	462.0000	504.0000	475.0000
1977.0000	359.0000	427.0000	373.0000	385.0000
1616.0000	282.0000	372.0000	351.0000	280.0000
1166.0000	235.0000	262.0000	223.0000	187.0000
803.0000	181.0000	175.0000	153.0000	125.0000
592.0000	121.0000	136.0000	109.0000	106.0000
324.0000	61.0000	67.0000	73.0000	51.0000
192.0000	30.0000	50.0000	40.0000	31.0000
100.0000	19.0000	29.0000	19.0000	20.0000
64.0000	8.0000	20.0000	14.0000	9.0000
32.0000	4.0000	4.0000	10.0000	6.0000
20.0000	1.0000	3.0000	5.0000	6.0000
14.0000	0.0000	1.0000	3.0000	3.0000
7.0000	1.0000	0.0000	1.0000	3.0000
6.0000	0.0000	1.0000	5.0000	0.0000
4.0000	1.0000	0.0000	2.0000	1.0000
1.0000	0.0000	0.0000	1.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000


==> plots/raw_data/Comics/yaxis4all.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
4.0000
12.0000
11.0000
22.0000
52.0000
95.0000
141.0000
277.0000
443.0000
664.0000
961.0000
1334.0000
1732.0000
2128.0000
2526.0000
2680.0000
2542.0000
2384.0000
1977.0000
1616.0000
1166.0000
803.0000
592.0000
324.0000
192.0000
100.0000
64.0000
32.0000
20.0000
14.0000
7.0000
6.0000
4.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/Comics/yaxis4least_frequent_20_-40_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
0.0000
4.0000
3.0000
3.0000
11.0000
17.0000
15.0000
37.0000
72.0000
102.0000
165.0000
262.0000
354.0000
427.0000
541.0000
560.0000
527.0000
504.0000
373.0000
351.0000
223.0000
153.0000
109.0000
73.0000
40.0000
19.0000
14.0000
10.0000
5.0000
3.0000
1.0000
5.0000
2.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/Comics/yaxis4least_frequent_20_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
0.0000
1.0000
5.0000
3.0000
1.0000
8.0000
13.0000
23.0000
41.0000
70.0000
108.0000
196.0000
251.0000
373.0000
464.0000
552.0000
626.0000
561.0000
475.0000
385.0000
280.0000
187.0000
125.0000
106.0000
51.0000
31.0000
20.0000
9.0000
6.0000
6.0000
3.0000
3.0000
0.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/Comics/yaxis4most_frequent_20_-40_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
15.0000
13.0000
31.0000
42.0000
99.0000
145.0000
187.0000
268.0000
330.0000
391.0000
462.0000
511.0000
481.0000
462.0000
427.0000
372.0000
262.0000
175.0000
136.0000
67.0000
50.0000
29.0000
20.0000
4.0000
3.0000
1.0000
0.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/Comics/yaxis4most_frequent_20_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
1.0000
11.0000
13.0000
37.0000
51.0000
102.0000
136.0000
175.0000
243.0000
313.0000
351.0000
409.0000
485.0000
461.0000
433.0000
459.0000
359.0000
282.0000
235.0000
181.0000
121.0000
61.0000
30.0000
19.0000
8.0000
4.0000
1.0000
0.0000
1.0000
0.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/distribution/xaxis.txt <==
0.0333	0.0333	0.0333
0.0667	0.0667	0.0667
0.1000	0.1000	0.1000
0.1333	0.1333	0.1333
0.1667	0.1667	0.1667
0.2000	0.2000	0.2000
0.2333	0.2333	0.2333
0.2667	0.2667	0.2667
0.3000	0.3000	0.3000
0.3333	0.3333	0.3333
0.3667	0.3667	0.3667
0.4000	0.4000	0.4000
0.4333	0.4333	0.4333
0.4667	0.4667	0.4667
0.5000	0.5000	0.5000
0.5333	0.5333	0.5333
0.5667	0.5667	0.5667
0.6000	0.6000	0.6000
0.6333	0.6333	0.6333
0.6667	0.6667	0.6667
0.7000	0.7000	0.7000
0.7333	0.7333	0.7333
0.7667	0.7667	0.7667
0.8000	0.8000	0.8000
0.8333	0.8333	0.8333
0.8667	0.8667	0.8667
0.9000	0.9000	0.9000
0.9333	0.9333	0.9333
0.9667	0.9667	0.9667
1.0000	1.0000	1.0000


==> plots/raw_data/distribution/yaxis.txt <==
0.0024	0.0000	0.0000
0.0000	0.0000	0.0000
0.0127	0.0000	0.0000
0.0000	0.0000	0.0000
0.0312	0.0000	0.0000
0.0000	0.0013	0.0036
0.0591	0.0818	0.0150
0.0788	0.1242	0.0166
0.1806	0.1152	0.0243
0.0770	0.0973	0.0316
0.1125	0.1053	0.0377
0.1140	0.0883	0.0349
0.0761	0.0880	0.0560
0.0651	0.0704	0.0600
0.0430	0.0560	0.0629
0.0421	0.0470	0.0673
0.0292	0.0375	0.0685
0.0240	0.0280	0.0783
0.0180	0.0193	0.0754
0.0109	0.0138	0.0661
0.0086	0.0103	0.0661
0.0058	0.0055	0.0592
0.0040	0.0040	0.0539
0.0021	0.0025	0.0434
0.0015	0.0023	0.0308
0.0006	0.0010	0.0227
0.0004	0.0006	0.0114
0.0003	0.0003	0.0073
0.0001	0.0000	0.0057
0.0000	0.0001	0.0012


==> plots/raw_data/ml1m/bins.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/ml1m_gate_weight.txt <==
0.4453
0.5581
0.6111
0.4515
0.6050
0.6075
0.5272
0.4342
0.5513
0.5316
0.5911
0.6198
0.5010
0.5384
0.4687
0.4033
0.5742
0.4586
0.5222
0.5398
0.4593
0.4933
0.4025
0.5116
0.4898
0.4881
0.3913
0.4292
0.4145
0.3763
0.5626
0.4261
0.4481
0.4217
0.4467
0.5224
0.4611
0.4656
0.3612
0.5739
0.5737
0.5227
0.5286
0.4971
0.4768
0.4588
0.4798
0.5723
0.5772
0.4988
0.4379
0.4889
0.4518
0.4600
0.6258
0.5363
0.4662
0.5029
0.4737
0.4406
0.5513
0.6564
0.3976
0.6174
0.5934
0.5664
0.4491
0.3707
0.5519
0.4544
0.5899
0.4502
0.5268
0.4170
0.3916
0.4450
0.4896
0.4750
0.5210
0.5608
0.4346
0.5283
0.3752
0.5960
0.4377
0.5055
0.5737
0.3840
0.3055
0.5082
0.5800
0.5972
0.5178
0.5227
0.5608
0.6078
0.4793
0.4894
0.4372
0.4772
0.4239
0.4278
0.3947
0.5595
0.5488
0.4740
0.4680
0.5975
0.5003
0.6084
0.4098
0.5235
0.5787
0.5225
0.5005
0.4242
0.3883
0.5243
0.4724
0.3951
0.4269
0.5059
0.5139
0.5781
0.5431
0.4330
0.4266
0.5544
0.4912
0.5843
0.4374
0.5247
0.6026
0.4759
0.5565
0.5552
0.4750
0.5220
0.5692
0.5412
0.5455
0.5325
0.5633
0.3990
0.4807
0.5697
0.4907
0.4775
0.6095
0.4922
0.4158
0.4271
0.5505
0.5159
0.7400
0.4983
0.5733
0.4231
0.5164
0.4634
0.4650
0.6201
0.4823
0.5742
0.4947
0.6140
0.4006
0.5281
0.5120
0.5150
0.4268
0.6536
0.5328
0.4484
0.4197
0.5386
0.6838
0.4941
0.6068
0.4666
0.6223
0.5422
0.6423
0.5342
0.4867
0.4738
0.6389
0.4744
0.4798
0.5381
0.5276
0.4318
0.4235
0.5403
0.4887
0.5396
0.5899
0.4575
0.3928
0.4718
0.5104
0.4060
0.5219
0.4920
0.4877
0.4070
0.4062
0.4734
0.5423
0.5877
0.5921
0.3878
0.4749
0.3666
0.5662
0.4507
0.4908
0.4043
0.3558
0.4166
0.3964
0.6089
0.4691
0.5339
0.4334
0.4606
0.5221
0.5881
0.5229
0.4932
0.5882
0.4239
0.5464
0.3516
0.4664
0.5752
0.5591
0.5218
0.4653
0.4941
0.4290
0.4839
0.5591
0.4951
0.4498
0.5787
0.5041
0.5102
0.5903
0.5001
0.5930
0.4885
0.4885
0.4991
0.4591
0.5650
0.6530
0.4168
0.5333
0.4395
0.4624
0.5341
0.5948
0.3541
0.6117
0.3922
0.5723
0.5276
0.5052
0.4783
0.5404
0.7164
0.5260
0.6027
0.6450
0.5530
0.4629
0.5733
0.5276
0.4999
0.5238
0.5026
0.6574
0.4894
0.4938
0.5012
0.4275
0.3491
0.4969
0.4896
0.5057
0.5931
0.5073
0.5756
0.4908
0.4384
0.5045
0.5741
0.4218
0.4729
0.4050
0.3915
0.5829
0.4189
0.4345
0.3702
0.6013
0.5327
0.5085
0.6412
0.3754
0.5892
0.5153
0.5057
0.5055
0.4840
0.4766
0.6228
0.5104
0.5576
0.7162
0.4674
0.6116
0.5711
0.5363
0.5228
0.5656
0.4702
0.4032
0.5329
0.5362
0.5793
0.5328
0.5325
0.5852
0.4705
0.5797
0.4691
0.5582
0.4265
0.3696
0.5339
0.4912
0.4162
0.5754
0.4969
0.5764
0.4708
0.4700
0.5091
0.4558
0.4578
0.4184
0.5477
0.7029
0.4194
0.4610
0.5721
0.4655
0.4028
0.4826
0.5562
0.5188
0.5304
0.5376
0.4473
0.6151
0.5047
0.4403
0.5932
0.5135
0.5358
0.4374
0.5670
0.5697
0.4746
0.6681
0.5435
0.5744
0.5027
0.4329
0.4115
0.5412
0.5123
0.5512
0.4703
0.3626
0.5700
0.5181
0.5664
0.5009
0.5327
0.5559
0.6442
0.6645
0.4996
0.5941
0.6599
0.5339
0.5406
0.6597
0.5986
0.6103
0.5449
0.5679
0.4166
0.4652
0.3558
0.5874
0.3060
0.5704
0.4539
0.5098
0.5713
0.4057
0.5818
0.4075
0.5456
0.5302
0.5522
0.6122
0.5672
0.6134
0.5877
0.4928
0.4305
0.4194
0.3669
0.4896
0.4091
0.4949
0.5495
0.3375
0.5244
0.4618
0.5055
0.4849
0.5349
0.4723
0.4206
0.4774
0.4316
0.6194
0.5968
0.5600
0.6233
0.4840
0.4605
0.6806
0.4774
0.5124
0.5856
0.3483
0.5076
0.5138
0.4940
0.7340
0.3694
0.5696
0.4944
0.4643
0.3280
0.6272
0.5126
0.4643
0.5052
0.5797
0.4612
0.4103
0.4657
0.3752
0.3792
0.6475
0.5907
0.4667
0.4793
0.4811
0.4405
0.4008
0.4557
0.4118
0.4757
0.5686
0.6652
0.4874
0.5381
0.4845
0.4627
0.4693
0.5676
0.5713
0.5262
0.5378
0.6488
0.5931
0.5013
0.5043
0.4349
0.6980
0.5502
0.4544
0.4004
0.3902
0.5742
0.5391
0.5261
0.4237
0.4737
0.5085
0.5328
0.5184
0.5229
0.5460
0.4222
0.4198
0.8057
0.4857
0.5699
0.5381
0.4294
0.5479
0.4531
0.5970
0.3936
0.5592
0.6255
0.5722
0.4368
0.5676
0.5588
0.4816
0.6460
0.5243
0.5232
0.4826
0.4798
0.4883
0.3186
0.5136
0.6151
0.5040
0.4862
0.4372
0.6438
0.5730
0.4709
0.4943
0.5885
0.4678
0.4216
0.4315
0.6623
0.4162
0.6504
0.5328
0.6571
0.5361
0.5083
0.6345
0.5758
0.4147
0.6743
0.6982
0.6691
0.6027
0.5333
0.6000
0.5404
0.4984
0.4041
0.6222
0.4074
0.5789
0.5193
0.4754
0.5687
0.5507
0.4585
0.4956
0.5430
0.4728
0.5158
0.3397
0.4903
0.5359
0.5472
0.4571
0.5625
0.4982
0.5193
0.6287
0.4700
0.4678
0.4825
0.4160
0.4860
0.4489
0.4591
0.3618
0.6761
0.5389
0.5709
0.4435
0.5877
0.5342
0.6434
0.6101
0.4806
0.6077
0.4494
0.7281
0.7121
0.5133
0.5308
0.6284
0.6179
0.5934
0.4481
0.5760
0.5951
0.5607
0.5525
0.5676
0.5958
0.6180
0.4865
0.6688
0.6343
0.5282
0.3728
0.4347
0.6622
0.4662
0.5083
0.5625
0.5191
0.4740
0.5530
0.4583
0.5830
0.4634
0.5609
0.5330
0.5109
0.4490
0.4903
0.5489
0.5682
0.4454
0.6036
0.4950
0.4358
0.4955
0.5810
0.6465
0.5567
0.6008
0.5887
0.6064
0.5398
0.5046
0.4566
0.5838
0.5193
0.4178
0.4880
0.4799
0.5235
0.5733
0.4550
0.4792
0.5291
0.5410
0.5234
0.4308
0.5338
0.5268
0.5436
0.4311
0.5837
0.4322
0.5947
0.5047
0.4937
0.4496
0.6963
0.5179
0.5226
0.3945
0.5028
0.4053
0.4724
0.5405
0.4959
0.4369
0.4657
0.3780
0.5308
0.5286
0.3363
0.5618
0.4418
0.4915
0.3694
0.5493
0.5174
0.5104
0.3974
0.5591
0.5961
0.5011
0.4498
0.4150
0.5028
0.5243
0.6377
0.3968
0.4595
0.6349
0.4250
0.4229
0.5333
0.3921
0.3786
0.4627
0.4432
0.5891
0.5313
0.4184
0.4986
0.5550
0.4232
0.4266
0.3591
0.4076
0.4512
0.5255
0.5661
0.5457
0.5220
0.4687
0.3652
0.4443
0.5674
0.6004
0.4898
0.3966
0.5083
0.4461
0.4800
0.5139
0.4701
0.4462
0.4598
0.4467
0.4878
0.5118
0.4673
0.4440
0.4844
0.6290
0.3713
0.5835
0.6282
0.4501
0.4257
0.5431
0.4557
0.5686
0.3715
0.4124
0.5543
0.4968
0.5915
0.4898
0.5483
0.5479
0.4521
0.5158
0.3971
0.6641
0.5569
0.4433
0.6281
0.4370
0.5290
0.4273
0.3367
0.4776
0.5700
0.4640
0.4357
0.3983
0.3959
0.4275
0.4390
0.6468
0.6632
0.5965
0.4776
0.5898
0.6601
0.4879
0.4192
0.4700
0.6466
0.4775
0.5758
0.4981
0.5123
0.4008
0.5503
0.4507
0.4689
0.4677
0.4546
0.5886
0.5426
0.5630
0.3318
0.4580
0.4536
0.6261
0.6262
0.4406
0.5561
0.4196
0.6784
0.5065
0.4843
0.4644
0.5363
0.4387
0.4309
0.4877
0.3778
0.4011
0.5532
0.5838
0.5237
0.5460
0.4921
0.4199
0.4924
0.5802
0.6359
0.5410
0.3984
0.4449
0.5307
0.5121
0.3560
0.5327
0.4192
0.5455
0.5647
0.4695
0.4278
0.5907
0.3589
0.4291
0.3870
0.5325
0.4243
0.4653
0.5433
0.5473
0.5481
0.5353
0.4691
0.5864
0.4287
0.6198
0.4108
0.4881
0.5623
0.4978
0.5247
0.3833
0.5114
0.6287
0.5326
0.4958
0.4897
0.4528
0.5172
0.5112
0.3528
0.4627
0.4005
0.3918
0.6600
0.5396
0.4005
0.5628
0.5457
0.5675
0.4422
0.5252
0.4721
0.6068
0.4289
0.5978
0.5505
0.3479
0.5233
0.4783
0.6028
0.7056
0.5994
0.4505
0.5742
0.4535
0.6240
0.4094
0.4861
0.6070
0.4911
0.5712
0.5604
0.5321
0.4372
0.5602
0.6050
0.5273
0.3724
0.5769
0.6091
0.5290
0.4435
0.4571
0.4991
0.4188
0.4341
0.5707
0.5630
0.4504
0.4452
0.6305
0.4088
0.4720
0.3346
0.4607
0.4281
0.5095
0.5206
0.5089
0.5634
0.4745
0.5281
0.5788
0.5212
0.4619
0.6834
0.5085
0.4790
0.4313
0.4949
0.4910
0.5563
0.5477
0.4420
0.5446
0.5419
0.5757
0.5418
0.4736
0.5253
0.5089
0.4165
0.4071
0.5040
0.4282
0.5007
0.5085
0.4873
0.4001
0.5038
0.6255
0.6305
0.3982
0.5540
0.5643
0.5969
0.5101
0.6576
0.5126
0.4631
0.4959
0.6811
0.4424
0.5461
0.5981
0.4999
0.4522
0.5427
0.5299
0.5477
0.4295
0.4452
0.4760
0.3947
0.6677
0.4641
0.5291
0.6178
0.4420
0.5572
0.4864
0.5711
0.4205
0.4287
0.6514
0.3707
0.4123
0.6002
0.5658
0.5478
0.5516
0.3833
0.6474
0.5089
0.5204
0.4127
0.4987
0.5128
0.4646
0.5209
0.4245
0.4047
0.5430
0.4834
0.5965
0.3267
0.4738
0.5320
0.3955
0.5761
0.5428
0.4987
0.3685
0.4313
0.4767
0.5354
0.5872
0.4211
0.5566
0.4940
0.6041
0.5022
0.4469
0.7497
0.5451
0.4748
0.4521
0.4412
0.5572
0.4678
0.5004
0.4586
0.6282
0.4683
0.5048
0.4522
0.4925
0.5781
0.5241
0.5108
0.4465
0.4359
0.5702
0.5440
0.4935
0.5657
0.4856
0.5304
0.5186
0.5669
0.5865
0.5135
0.4183
0.6468
0.6036
0.6215
0.4679
0.5135
0.6012
0.5395
0.6062
0.3720
0.4543
0.4271
0.5002
0.3100
0.5972
0.4323
0.5082
0.5619
0.4665
0.6195
0.5399
0.4649
0.4864
0.5514
0.4971
0.4536
0.6143
0.4896
0.4167
0.6239
0.4173
0.5370
0.6743
0.4753
0.3489
0.5197
0.5061
0.4811
0.4154
0.4311
0.6777
0.5636
0.5055
0.6183
0.6009
0.4353
0.5123
0.3925
0.3448
0.3944
0.5962
0.4326
0.5011
0.4517
0.4980
0.6051
0.4530
0.3910
0.5029
0.4619
0.4592
0.5384
0.5382
0.5410
0.4328
0.3343
0.5935
0.4821
0.6084
0.5050
0.6148
0.4136
0.4953
0.3698
0.5924
0.6427
0.4934
0.5358
0.5152
0.6845
0.3935
0.4371
0.3718
0.5111
0.5445
0.4460
0.5568
0.4923
0.5484
0.5687
0.5645
0.4269
0.5665
0.5859
0.6190
0.5927
0.5584
0.5816
0.4642
0.5709
0.5532
0.6638
0.4995
0.5837
0.5149
0.5001
0.5103
0.4961
0.4732
0.5639
0.5238
0.4936
0.5739
0.4933
0.5615
0.4688
0.5506
0.5425
0.5401
0.5237
0.5182
0.5728
0.5114
0.4248
0.5149
0.4078
0.5699
0.5387
0.6109
0.4783
0.5850
0.7251
0.6344
0.5431
0.5024
0.4669
0.4848
0.5664
0.5418
0.4594
0.4026
0.5039
0.4753
0.5466
0.4544
0.4551
0.5925
0.6237
0.5733
0.4523
0.5128
0.4238
0.4974
0.4912
0.5503
0.4533
0.3453
0.5895
0.4864
0.6100
0.3914
0.6668
0.4065
0.4295
0.5017
0.5824
0.3858
0.4765
0.4887
0.4296
0.5597
0.4337
0.4996
0.4777
0.5585
0.5793
0.5323
0.4735
0.4218
0.5160
0.4276
0.6556
0.4282
0.4815
0.5177
0.5793
0.4345
0.4344
0.3920
0.5109
0.5206
0.7162
0.6132
0.5767
0.6262
0.6375
0.5067
0.4524
0.6089
0.6567
0.6072
0.5165
0.5139
0.6468
0.4429
0.7149
0.4636
0.4309
0.4686
0.6236
0.4074
0.5667
0.4823
0.5082
0.4426
0.3933
0.5448
0.4028
0.4541
0.5309
0.3977
0.5205
0.4578
0.5879
0.6046
0.4553
0.4421
0.4923
0.4483
0.4805
0.6345
0.4878
0.4980
0.4604
0.5988
0.4739
0.5511
0.5054
0.5745
0.4989
0.5029
0.4641
0.6414
0.5357
0.5094
0.4629
0.4325
0.5604
0.5189
0.5975
0.5425
0.5441
0.5693
0.5206
0.5657
0.4932
0.5670
0.4381
0.4247
0.4551
0.6560
0.3874
0.6575
0.5693
0.6200
0.4736
0.5357
0.4399
0.5047
0.4643
0.4316
0.4865
0.4720
0.6040
0.4083
0.5843
0.5985
0.6263
0.5447
0.5645
0.5128
0.4534
0.5278
0.6186
0.4735
0.6008
0.5041
0.5842
0.5176
0.6017
0.5221
0.5621
0.7122
0.5459
0.4885
0.4944
0.5333
0.5488
0.6332
0.4070
0.5834
0.5960
0.4325
0.5892
0.5732
0.5218
0.5270
0.6140
0.4953
0.4904
0.5888
0.5252
0.4313
0.5335
0.7326
0.5741
0.3115
0.6238
0.4097
0.4284
0.6068
0.5280
0.4284
0.4974
0.3226
0.4573
0.4027
0.4241
0.4564
0.3800
0.4856
0.3904
0.5053
0.4743
0.5296
0.5130
0.4399
0.5200
0.5506
0.4821
0.3213
0.4830
0.3474
0.6443
0.5761
0.5242
0.4687
0.3606
0.5531
0.5232
0.4875
0.5284
0.4232
0.5011
0.6045
0.4335
0.4885
0.5766
0.5460
0.4262
0.5617
0.5516
0.4773
0.4501
0.5453
0.5599
0.5263
0.5001
0.4673
0.4791
0.4435
0.5792
0.3650
0.4849
0.6178
0.5908
0.4234
0.4319
0.5294
0.4611
0.5591
0.5601
0.4233
0.4597
0.4670
0.5646
0.3931
0.4386
0.5217
0.6557
0.5191
0.4601
0.5338
0.4319
0.3972
0.5052
0.5195
0.5022
0.5146
0.5159
0.5568
0.3454
0.4541
0.5948
0.4871
0.3837
0.5111
0.4722
0.3853
0.5408
0.6188
0.7223
0.6567
0.5659
0.4719
0.6549
0.5544
0.5676
0.4361
0.4505
0.6381
0.4202
0.4169
0.4916
0.5042
0.4685
0.3928
0.5969
0.4548
0.5351
0.5516
0.5215
0.6458
0.5550
0.5543
0.4742
0.3780
0.5566
0.7278
0.4926
0.5671
0.5332
0.4292
0.5340
0.4692
0.4621
0.4961
0.5361
0.6072
0.4294
0.4078
0.4880
0.4590
0.5102
0.5592
0.4314
0.5007
0.4657
0.5429
0.6959
0.5577
0.5590
0.6377
0.5325
0.6774
0.6268
0.5576
0.5113
0.4160
0.5496
0.5686
0.4766
0.4911
0.4365
0.3931
0.3942
0.4415
0.4819
0.4641
0.5182
0.4341
0.4814
0.4482
0.4993
0.3672
0.6112
0.5511
0.4395
0.4484
0.5124
0.3361
0.5602
0.4909
0.4673
0.4751
0.5739
0.4487
0.4626
0.4690
0.4694
0.5117
0.5617
0.3682
0.5587
0.5253
0.5317
0.4284
0.4650
0.4728
0.4891
0.6064
0.5282
0.5832
0.4552
0.7107
0.4982
0.4419
0.5297
0.5962
0.4380
0.4838
0.4377
0.6179
0.6134
0.5973
0.5254
0.4200
0.4865
0.4903
0.4994
0.4793
0.4334
0.4456
0.6012
0.4828
0.4675
0.5541
0.4747
0.5211
0.4062
0.4697
0.3733
0.3602
0.5114
0.3945
0.4336
0.5612
0.5130
0.5301
0.4144
0.4281
0.4758
0.4301
0.5564
0.5012
0.3926
0.3926
0.5258
0.4277
0.5960
0.5627
0.4567
0.4317
0.5724
0.5222
0.4826
0.4411
0.4513
0.5435
0.4343
0.4530
0.4454
0.4347
0.5626
0.4547
0.5611
0.4793
0.4515
0.4597
0.4904
0.5588
0.5083
0.4495
0.4672
0.4948
0.4891
0.3335
0.4167
0.4794
0.3936
0.5580
0.4668
0.4901
0.5882
0.4952
0.5277
0.5647
0.5331
0.4096
0.6758
0.4832
0.5112
0.4374
0.6501
0.5420
0.3845
0.3962
0.4347
0.4070
0.6022
0.5394
0.5413
0.5014
0.6115
0.3397
0.4211
0.4719
0.4292
0.4123
0.5129
0.4483
0.3810
0.4268
0.4416
0.4135
0.5467
0.3531
0.4596
0.4371
0.5639
0.5837
0.5268
0.5208
0.5807
0.5131
0.4368
0.4227
0.4361
0.4587
0.5583
0.5851
0.6725
0.5223
0.4829
0.5417
0.4984
0.4289
0.4790
0.5121
0.6067
0.5279
0.4935
0.4478
0.5388
0.4193
0.4747
0.4934
0.5442
0.4731
0.4516
0.3700
0.4452
0.5463
0.4963
0.5887
0.4291
0.4314
0.3960
0.4507
0.4555
0.4108
0.4666
0.6007
0.5129
0.4937
0.6010
0.5309
0.4488
0.6201
0.6123
0.4692
0.4286
0.4136
0.4342
0.6296
0.4724
0.5512
0.5967
0.4008
0.6168
0.5632
0.6088
0.6051
0.4600
0.3718
0.4818
0.4675
0.5130
0.5567
0.5879
0.5190
0.6122
0.5447
0.6114
0.4640
0.4032
0.6744
0.4737
0.5589
0.5126
0.5018
0.5046
0.5579
0.4781
0.5251
0.6849
0.6644
0.5999
0.4665
0.6143
0.5013
0.4885
0.5885
0.4391
0.4996
0.5131
0.4534
0.4618
0.4733
0.4164
0.4667
0.5115
0.4224
0.6352
0.5400
0.3833
0.4056
0.6241
0.5655
0.5157
0.5832
0.5278
0.4115
0.5675
0.5436
0.5342
0.5919
0.5114
0.4917
0.4287
0.6089
0.6454
0.4756
0.4807
0.3712
0.4297
0.4073
0.5796
0.5058
0.4442
0.3681
0.4637
0.4668
0.5386
0.4504
0.5835
0.5289
0.5388
0.5794
0.5193
0.6454
0.7141
0.6542
0.4977
0.6557
0.5520
0.4639
0.4703
0.4380
0.4975
0.5784
0.5801
0.4766
0.4536
0.5630
0.6758
0.4277
0.5037
0.5741
0.4264
0.4644
0.5673
0.5195
0.6050
0.4691
0.6022
0.4841
0.5181
0.4799
0.4959
0.5515
0.5720
0.5844
0.3771
0.5420
0.5179
0.5510
0.5090
0.5490
0.5306
0.5313
0.6594
0.4467
0.5008
0.5449
0.4250
0.5232
0.4462
0.4180
0.3563
0.4338
0.5523
0.5244
0.6033
0.4621
0.4572
0.4227
0.5698
0.5686
0.4881
0.5776
0.5238
0.5451
0.5137
0.5344
0.3163
0.6120
0.4448
0.4995
0.4060
0.4477
0.4870
0.6018
0.5441
0.3442
0.4968
0.4186
0.4862
0.4977
0.4209
0.6080
0.5119
0.6119
0.4802
0.5030
0.4748
0.5250
0.4014
0.5058
0.4327
0.5435
0.5672
0.5341
0.4163
0.4547
0.4448
0.4789
0.4458
0.3960
0.4848
0.4225
0.6161
0.5012
0.6303
0.6092
0.5565
0.6103
0.5092
0.3921
0.5116
0.4780
0.6777
0.6186
0.6174
0.5281
0.4764
0.4729
0.3945
0.4023
0.4237
0.5915
0.4845
0.5114
0.4493
0.5502
0.2922
0.3591
0.6077
0.5629
0.5518
0.3645
0.4054
0.5125
0.5429
0.5693
0.6093
0.6088
0.5971
0.4844
0.5923
0.5428
0.5328
0.3454
0.5749
0.5395
0.4462
0.5683
0.5235
0.5039
0.5803
0.4536
0.4001
0.5396
0.5468
0.4825
0.5852
0.4753
0.5071
0.5065
0.5694
0.5915
0.5393
0.6249
0.5129
0.6133
0.3488
0.4407
0.6089
0.4971
0.4798
0.4951
0.5654
0.4696
0.4813
0.5142
0.5416
0.4451
0.5725
0.6017
0.5044
0.5341
0.4439
0.5616
0.3936
0.5781
0.6628
0.6370
0.6523
0.5197
0.6119
0.4547
0.5449
0.4803
0.4793
0.4396
0.4440
0.5940
0.5512
0.4930
0.5225
0.5568
0.6258
0.4602
0.5720
0.5433
0.4845
0.3983
0.3742
0.5326
0.4361
0.4526
0.4720
0.5272
0.4722
0.4952
0.5641
0.4547
0.4157
0.4010
0.5231
0.5167
0.2329
0.5438
0.5830
0.5803
0.5931
0.5681
0.5214
0.5769
0.5506
0.4543
0.4744
0.5367
0.4840
0.7276
0.5556
0.5886
0.5528
0.5215
0.5574
0.5420
0.6744
0.4723
0.4732
0.6859
0.5500
0.4468
0.4662
0.5272
0.5636
0.5410
0.5593
0.4273
0.5455
0.5308
0.4573
0.4655
0.5632
0.4936
0.5071
0.4586
0.5463
0.6978
0.4364
0.5464
0.5113
0.4179
0.4714
0.6694
0.5523
0.5316
0.3810
0.4719
0.5512
0.4489
0.4392
0.4670
0.4672
0.5467
0.5204
0.6612
0.5552
0.5946
0.5550
0.5108
0.4703
0.4902
0.2980
0.5318
0.5112
0.5045
0.5031
0.4373
0.5002
0.3226
0.4212
0.4951
0.5581
0.5919
0.7327
0.5641
0.5480
0.4731
0.4572
0.4576
0.5770
0.5140
0.5097
0.5372
0.6151
0.5363
0.4904
0.6787
0.4571
0.4383
0.5498
0.4512
0.5125
0.6086
0.4541
0.5001
0.4245
0.4714
0.4722
0.5447
0.4735
0.5618
0.6303
0.6014
0.6132
0.5488
0.5545
0.5777
0.6467
0.4698
0.6612
0.5938
0.5309
0.4831
0.5509
0.4553
0.4256
0.5334
0.4548
0.6129
0.5002
0.5781
0.6559
0.4466
0.6700
0.6818
0.5107
0.6909
0.3837
0.4763
0.4678
0.4089
0.6390
0.4599
0.4762
0.5862
0.5074
0.4909
0.5321
0.5457
0.4929
0.3848
0.5010
0.5217
0.5397
0.4619
0.5344
0.5959
0.3428
0.5317
0.5702
0.5647
0.5316
0.6076
0.4978
0.6083
0.5369
0.4798
0.5776
0.6965
0.4764
0.4738
0.5464
0.6879
0.5804
0.4040
0.5648
0.5835
0.5712
0.4494
0.6413
0.5327
0.4770
0.4889
0.5306
0.5717
0.5733
0.4500
0.6043
0.5584
0.4958
0.5917
0.5850
0.5037
0.5475
0.5033
0.5180
0.6353
0.5422
0.5125
0.5474
0.4291
0.3235
0.6533
0.5764
0.5832
0.4042
0.5755
0.4611
0.5804
0.5617
0.4978
0.5626
0.5520
0.5136
0.4934
0.4606
0.3480
0.4575
0.5660
0.4263
0.4830
0.5563
0.2855
0.6144
0.4710
0.4073
0.4840
0.6529
0.7242
0.4955
0.5439
0.4578
0.4500
0.5322
0.5153
0.5411
0.5106
0.4985
0.4678
0.3379
0.4189
0.4805
0.4177
0.4419
0.3886
0.4806
0.4709
0.4287
0.5802
0.4765
0.5079
0.4605
0.3907
0.5516
0.5114
0.4745
0.5459
0.4799
0.4845
0.5769
0.5086
0.5050
0.4098
0.5219
0.4190
0.6384
0.3570
0.5454
0.5012
0.4459
0.6165
0.2182
0.5009
0.5057
0.5723
0.6632
0.3824
0.4409
0.5207
0.4209
0.5719
0.5627
0.4826
0.4998
0.4763
0.5872
0.5625
0.4948
0.6171
0.4445
0.5721
0.5072
0.6214
0.4972
0.4338
0.5736
0.5359
0.3754
0.5294
0.5303
0.5534
0.4330
0.5394
0.5768
0.5935
0.5683
0.5118
0.6010
0.4906
0.4066
0.5209
0.4469
0.5145
0.5536
0.5167
0.4233
0.5264
0.5308
0.5698
0.5239
0.4939
0.5115
0.4535
0.4340
0.4577
0.4527
0.4376
0.4433
0.4481
0.4369
0.5636
0.5702
0.5950
0.6607
0.6212
0.5377
0.4577
0.5564
0.5873
0.4527
0.3831
0.5545
0.3762
0.4857
0.5660
0.4580
0.4261
0.5490
0.5120
0.4742
0.6205
0.3989
0.6500
0.5590
0.4624
0.6052
0.4979
0.5023
0.5114
0.5430
0.5273
0.6087
0.5468
0.5942
0.6115
0.5333
0.6275
0.4818
0.5370
0.5765
0.6325
0.6001
0.6818
0.5453
0.5067
0.7214
0.6125
0.5508
0.5883
0.6808
0.6074
0.5531
0.3132
0.4915
0.4675
0.5503
0.5630
0.6055
0.5827
0.5988
0.5128
0.5816
0.6261
0.6241
0.5788
0.5939
0.6343
0.6059
0.5767
0.6478


==> plots/raw_data/ml1m/ml1m_index_least_frequent_20_-40_.txt <==
1477
1561
1634
1687
1732
2075
2127
2326
2359
20
228
588
749
1245
1695
1891
1969
2381
2465
84
380
456
483
905
1339
1355
1372
1615
1640
2004
2019
2276
2280
59
220
502
519
702
880
957
1025
1504
1535
1655
1701
1799
1821
1929
2035
2039
291
311
989
1085
1090
1554
1666
1869
2012
2076
2341
2406
4
852
1123
1278
1333
1515
1706
1781
1970
2116
2138
2260
2431
159
173
260
371
495
580
897
1465
1668
1750
2027
2044
2071
2225
2342
2364
2398
74
117
212
305
312
416
1061
1509
1643
1745
1804
1806
2030
2444
2450
56
602
720
856
1026
1111
1246
1269
1721
1816
1987
2192
2407
829
1065
1590
1662
2117
2331
2370
121
206
239
424
560
915
1157
1391
1768
2029
2379
2385
278
478
481
488
1921
1971
2123
2281
2363
2424
27
57
120
521
910
1008
1071
1255
1399
1518
1573
1609
1636
1917
2084
2183
12
85
100
283
303
433
857
928
1047
1092
1228
1253
1445
1496
1555
1601
1854
326
361
464
496
1189
1365
1403
1456
1598
1882
1887
1916
2158
2289
2304
2375
156
1016
1128
1141
1413
1618
1858
1968
2164
2350
2387
104
353
1396
1426
1587
1743
1752
1777
1822
1835
1941
2283
2397
131
164
313
407
427
734
927
1203
1270
1328
1334
1651
1731
1771
2040
165
338
543
1009
1014
1763
1867
2036
2091
2356
2448
155
346
367
637
1310
1492
1857
2274
2293
216
245
442
453
590
612
1244
1298
1346
1524
1776
2157
2332
2413
308
408
436
471
948
1405
1436
1790
1934
2266
102
1434
1519
1559
1626
1686
1707
2322
40
112
132
248
340
345
466
872
1067
1379
1389
1531
1564
1567
2165
2328
90
226
1150
1475
1597
2024
2090
2261
2400
54
61
66
218
644
1036
1087
1309
1521
2034
2250
36
147
374
586
1311
1444
1557
2122
2315
23
196
268
287
352
610
1064
1156
1627
1631
1648
2292
554
841
943
1285
1401
1711
1769
282
293
704
1129
1206
1252
1362
1749
1874
2058
2181
349
1352
1356
1605
1877
1912
341
552
1103
1154
1258
1368
1450
1472
2396
2421
130
507
523
608
1078
1815
2265
2411
123
179
515
601
1247
1357
1380
1864
2240
142
274
438
567
913
1225
1250
1467
1552
1669
1778
1948
2254
2425
233
615
693
1235
1820
2369
187
447
925
1099
1160
1393
1480
1482
1600
1802
1895
2105
309
413
1241
1429
1645
2234
16
895
1950
2119
2429
633
710
846
1528
1625
1865
1883
2095
2251
2445
354
692
1438
1523
1574
2025
2132
2460
589
854
1190
1755
2230
60
67
595
753
945
1127
1161
1439
1532
1675
1705
1935
2196
2372
17
674
837
1093
1782
2067
154
821
1075
1114
1461
1758
1837
2401
114
533
820


==> plots/raw_data/ml1m/ml1m_index_least_frequent_20_.txt <==
76
686
891
1074
1507
1570
1682
1733
1840
49
65
94
272
280
487
510
930
938
1012
1110
1316
1641
1785
1902
1981
2128
2303
2305
185
327
411
443
1052
1109
1212
1374
1446
1595
1599
1602
1761
1808
2072
2275
2394
2403
45
161
180
271
339
410
444
460
494
1056
1409
1481
1576
1654
1783
1833
2088
2100
2382
2415
2417
68
135
230
266
320
421
1049
1068
1208
1341
1723
1735
1762
2186
2216
2352
2365
2366
2405
2449
32
71
500
581
687
828
892
894
903
926
979
1070
1153
1201
1760
1813
1873
2129
2150
2414
215
357
432
514
517
587
638
873
1094
1130
1242
1337
1394
1395
1490
1591
1728
1793
1959
2070
2149
2264
2432
2438
2459
141
300
415
469
1066
1104
1113
1335
1657
1801
1979
2038
2358
2399
2441
83
434
463
467
596
845
906
911
939
1147
1315
1569
1667
1819
2221
2242
2244
2287
2301
2302
2360
89
198
286
501
824
951
1121
1620
1644
2031
2201
2217
2284
2285
2319
2320
2434
211
270
275
281
422
439
632
836
932
941
1046
1058
1198
1200
1295
1361
1407
1421
1529
1560
1575
1871
2014
2207
2347
24
204
437
976
1079
1116
1149
1280
1578
1692
1730
1963
2137
2154
2163
329
388
506
579
675
691
931
960
974
977
1033
1192
1199
1207
1537
1545
1617
1659
2074
2115
2136
2233
2306
2324
2327
50
306
403
490
499
516
950
996
1152
1205
1369
1664
1698
1741
1920
2246
2451
62
192
203
382
830
916
942
972
1039
1057
1107
1196
1462
1680
1982
2185
136
195
234
284
385
449
489
491
1003
1037
1397
1814
1818
1892
1894
2094
2148
2282
2410
2419
8
58
124
316
372
888
1089
1101
1227
1238
1286
1550
1649
1962
2188
224
273
426
457
459
485
486
901
1002
1546
1608
1656
1724
2037
2386
138
335
369
600
605
646
969
1378
1479
1556
2081
34
267
513
823
961
1006
1251
1338
1388
1432
1435
1635
1786
1901
1974
1980
2085
177
214
253
412
909
998
1210
1485
1526
1886
2033
2097
2257
2323
2393
2418
472
917
982
1349
1613
1844
2245
2268
2409
2440
73
174
221
241
503
522
599
1133
1193
1248
1382
1408
1510
1770
1872
2204
2389
370
386
562
855
904
1015
1191
1259
1592
1616
1653
1748
1773
1993
2089
2199
2223
2340
2439
167
176
289
384
435
597
639
770
831
848
922
1163
1195
1197
1747
1925
1973
1976
2144
2152
2189
2237
2343
2420
11
30
86
175
322
465
518
592
934
1011
1243
1345
1809
2118
2338
2462
51
166
242
269
402
446
970
992
1106
1204
1350
1400
1464
1500
1965
2009
2461
72
101
181
202
296
417
918
935
949
1146
1237
1289


==> plots/raw_data/ml1m/ml1m_index_most_frequent_20_-40_.txt <==
2427
119
277
360
796
862
1447
1740
1791
1795
1956
1042
1119
1166
1304
1371
1716
256
993
1807
783
1134
1672
1832
479
473
1725
98
801
1028
1951
78
745
1112
1501
1684
2103
2346
2361
2376
618
1650
2101
2218
2297
93
617
623
2392
342
1080
2053
160
169
2299
476
1098
1990
2307
2329
744
1451
2046
2384
1670
2430
1406
1621
2269
19
75
766
843
1547
1558
1674
145
559
1506
1708
2229
937
1307
2241
2348
2368
1900
333
987
1159
1850
257
908
1151
1729
1975
2013
988
1124
2114
2228
148
847
1017
70
683
729
2060
143
1063
1169
2064
2345
682
882
1754
2203
1303
2236
2290
2259
2055
2113
35
1226
1266
1637
2120
983
999
1102
1458
1996
2126
2454
52
1505
1746
347
1183
2032
2395
200
606
1088
2000
2371
1520
1905
2258
2311
290
779
362
736
1367
334
582
1623
1327
210
2428
301
585
1923
2010
1375
2187
484
2255
2354
363
1324
1789
2041
205
971
1992
364
700
955
1483
1736
2337
963
635
1138
1306
1317
2134
1418
299
568
1184
2325
870
401
1542
1866
7
92
1493
1718
2166
2169
332
643
1878
1931
1944
88
108
359
547
1836
2316
1870
2093
1220
2155
376
1031
1908
2057
709
1148
1308
1420
1549
1495
1890
2190
1319
1424
1533
1540
2011
2267
222
795
526
319
2171
2373
482
1831
2125
2066
2146
292
1318
1423
2383
758
813
966
2402
1428
2412
920
1588
565
634
1710
1880
2464
237
899
688
2082
2184
418
754
1539
455
1612
2286
641
818
1320
1511
2167
653
677
2294
792
1787
1325
1468
1681
1772
1881
178
2161
294
420
573
1679
508
667
844
1478
1497
1927
842
933
21
537
2059
2195
431
1137
118
2018
755
2061
2272
1942
1030
1288
1384
2021
44
650
1988
2043
760
1928
775
815
2210
2466
1313
1924
2079
390
676
694
919
1312
1899
2273
2314
2349
127
678
697
208
541
1249
1261
1491
1678
631
1885
2106
839
1254
2271
199
39
107
423
816
1140
812
2308
150
1040
1522
2408
355
1603
1943
2198
886
964
1043
1829
2390
672
564
1170
2
1164
2202
867
944
235
2423
1513
1824
2219
1652
82
1221
428
1586
2080
2197
2247
149
1175
1780
2063
1032
2344
735
1178
1930
658
1994
866
2056
493
1709
189
1685
860
2231
26
1624
1888
186
1940
2078
2298
1898
659
2226
825
1331
2022
2435
1290
1722
1021
531
399
553
789
1216
1224
1647
1713
232
1022
1487
1187
1998
1202
2220
231
477
1579
706
624
1131
1580
2446
229
406
834
1086
97
577
664
2178
348
578
798
381
1861
574
1279
1415
368
840
1215
2016
158
1323
1775
1805
772
535
705
441
2042
1470
551
1425
613


==> plots/raw_data/ml1m/ml1m_index_most_frequent_20_.txt <==
994
621
1909
558
48
227
924
414
1118
1402
1868
542
1694
1607
594
630
1792
317
1115
172
1234
2048
1952
2005
1097
1229
1751
742
2096
498
1300
616
826
1281
106
1176
902
2336
850
2087
776
874
2339
240
1179
1757
91
1486
377
2170
1663
46
1922
2175
298
2279
769
53
344
673
1218
1232
1827
555
2362
1120
1514
448
512
1440
2160
77
666
163
1742
1954
343
786
2388
973
1344
1516
1855
864
1915
1143
337
956
1949
811
1939
741
1326
1177
763
1960
2107
1263
1360
1363
1553
952
1001
548
2108
663
252
1677
730
475
1699
838
1165
1271
583
1907
947
1404
768
1348
1045
1466
1296
1330
14
1688
1589
1726
2426
1665
1273
1336
1958
807
2309
1543
1182
680
1911
2253
1050
1185
1223
219
454
1256
109
307
378
869
1853
194
799
2357
1180
1059
1562
225
528
1671
1411
2001
2121
1209
9
1020
771
914
480
1343
1798
1825
105
1633
708
1072
2151
1383
1459
1139
1955
2235
1484
2263
336
2124
524
861
2194
832
1611
540
1013
1172
790
1299
1697
1132
397
2443
1737
251
883
695
721
1417
1437
800
2463
1957
358
1797
2296
808
1986
1222
2143
656
1849
2212
746
784
787
1499
2200
1852
1293
1534
778
802
759
817
1219
1961
171
752
764
2262
468
642
649
1454
1060
1214
1231
1167
2110
1230
1913
703
157
1274
152
1660
748
1135
207
2026
1563
701
1938
576
2224
22
2191
391
627
458
525
814
777
1863
859
1455
671
733
1823
1260
1918
375
400
978
15
365
2313
761
990
1875
1211
297
1932
797
884
2312
6
995
719
2049
782
1646
1007
2232
1275
31
1305
1739
2051
1851
318
1173
1386
1023
1889
865
879
236
620
652
717
1053
2159
10
1811
536
2052
1676
1581
1412
1443
722
1430
398
1419
1018
190
2109
958
2111
2003
1398
529
2213
249
929
936
419
781
791
1995
665
18
244
1019
2355
1174
546
262
689
1488
1498
33
395
725
452
2437
849
765
773
997
940
2288
1414
1689
750
1353
1364
809
2139
962
1044
648
876
1693
584
41
1683
392
803
661
751
757
2141
539
724
2133
2353
259
738
549
726
530
470
1985
1144
851
1433
651
740
793
96
660
81
2180
863
394
767
144
679
1181
737
2380
762
1076
1759
747
2173
877
1188
28
1859
1766
1876
1622
1639
2002
743
534
1213
1828
819
1457
462
822
29
1826
1038
871
550
1753
980
806
1967
628
685
731
545
774
718
538
739
366
2243
712
1702
43
310
732
668
959
1
780
243
756
323
1884
191
986
1489
785
715
80
509
393
209
356
405
728
1738
1606
396
1239
716
714
168
1788


==> plots/raw_data/ml1m/xaixs.txt <==
0.0200	0.0200	0.0200	0.0200	0.0200
0.0400	0.0400	0.0400	0.0400	0.0400
0.0600	0.0600	0.0600	0.0600	0.0600
0.0800	0.0800	0.0800	0.0800	0.0800
0.1000	0.1000	0.1000	0.1000	0.1000
0.1200	0.1200	0.1200	0.1200	0.1200
0.1400	0.1400	0.1400	0.1400	0.1400
0.1600	0.1600	0.1600	0.1600	0.1600
0.1800	0.1800	0.1800	0.1800	0.1800
0.2000	0.2000	0.2000	0.2000	0.2000
0.2200	0.2200	0.2200	0.2200	0.2200
0.2400	0.2400	0.2400	0.2400	0.2400
0.2600	0.2600	0.2600	0.2600	0.2600
0.2800	0.2800	0.2800	0.2800	0.2800
0.3000	0.3000	0.3000	0.3000	0.3000
0.3200	0.3200	0.3200	0.3200	0.3200
0.3400	0.3400	0.3400	0.3400	0.3400
0.3600	0.3600	0.3600	0.3600	0.3600
0.3800	0.3800	0.3800	0.3800	0.3800
0.4000	0.4000	0.4000	0.4000	0.4000
0.4200	0.4200	0.4200	0.4200	0.4200
0.4400	0.4400	0.4400	0.4400	0.4400
0.4600	0.4600	0.4600	0.4600	0.4600
0.4800	0.4800	0.4800	0.4800	0.4800
0.5000	0.5000	0.5000	0.5000	0.5000
0.5200	0.5200	0.5200	0.5200	0.5200
0.5400	0.5400	0.5400	0.5400	0.5400
0.5600	0.5600	0.5600	0.5600	0.5600
0.5800	0.5800	0.5800	0.5800	0.5800
0.6000	0.6000	0.6000	0.6000	0.6000
0.6200	0.6200	0.6200	0.6200	0.6200
0.6400	0.6400	0.6400	0.6400	0.6400
0.6600	0.6600	0.6600	0.6600	0.6600
0.6800	0.6800	0.6800	0.6800	0.6800
0.7000	0.7000	0.7000	0.7000	0.7000
0.7200	0.7200	0.7200	0.7200	0.7200
0.7400	0.7400	0.7400	0.7400	0.7400
0.7600	0.7600	0.7600	0.7600	0.7600
0.7800	0.7800	0.7800	0.7800	0.7800
0.8000	0.8000	0.8000	0.8000	0.8000
0.8200	0.8200	0.8200	0.8200	0.8200
0.8400	0.8400	0.8400	0.8400	0.8400
0.8600	0.8600	0.8600	0.8600	0.8600
0.8800	0.8800	0.8800	0.8800	0.8800
0.9000	0.9000	0.9000	0.9000	0.9000
0.9200	0.9200	0.9200	0.9200	0.9200
0.9400	0.9400	0.9400	0.9400	0.9400
0.9600	0.9600	0.9600	0.9600	0.9600
0.9800	0.9800	0.9800	0.9800	0.9800
1.0000	1.0000	1.0000	1.0000	1.0000


==> plots/raw_data/ml1m/xaxis4all.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/xaxis4least_frequent_20_-40_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/xaxis4least_frequent_20_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/xaxis4most_frequent_20_-40_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/xaxis4most_frequent_20_.txt <==
0.0200
0.0400
0.0600
0.0800
0.1000
0.1200
0.1400
0.1600
0.1800
0.2000
0.2200
0.2400
0.2600
0.2800
0.3000
0.3200
0.3400
0.3600
0.3800
0.4000
0.4200
0.4400
0.4600
0.4800
0.5000
0.5200
0.5400
0.5600
0.5800
0.6000
0.6200
0.6400
0.6600
0.6800
0.7000
0.7200
0.7400
0.7600
0.7800
0.8000
0.8200
0.8400
0.8600
0.8800
0.9000
0.9200
0.9400
0.9600
0.9800
1.0000


==> plots/raw_data/ml1m/yaixs.txt <==
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	1.0000
1.0000	0.0000	0.0000	0.0000	1.0000
0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	1.0000	0.0000
4.0000	0.0000	0.0000	1.0000	3.0000
11.0000	2.0000	0.0000	2.0000	5.0000
24.0000	3.0000	3.0000	8.0000	7.0000
30.0000	3.0000	6.0000	7.0000	5.0000
46.0000	10.0000	5.0000	14.0000	14.0000
110.0000	17.0000	18.0000	31.0000	29.0000
148.0000	31.0000	31.0000	33.0000	24.0000
176.0000	37.0000	40.0000	36.0000	32.0000
220.0000	34.0000	50.0000	44.0000	46.0000
230.0000	50.0000	52.0000	39.0000	43.0000
238.0000	55.0000	39.0000	55.0000	34.0000
233.0000	37.0000	50.0000	48.0000	40.0000
234.0000	54.0000	52.0000	39.0000	42.0000
217.0000	51.0000	42.0000	40.0000	46.0000
164.0000	32.0000	29.0000	41.0000	25.0000
136.0000	23.0000	33.0000	23.0000	29.0000
93.0000	23.0000	12.0000	12.0000	23.0000
48.0000	15.0000	12.0000	6.0000	7.0000
46.0000	14.0000	11.0000	8.0000	10.0000
25.0000	2.0000	4.0000	2.0000	13.0000
9.0000	1.0000	4.0000	0.0000	3.0000
15.0000	1.0000	0.0000	3.0000	5.0000
5.0000	0.0000	0.0000	1.0000	4.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	1.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000


==> plots/raw_data/ml1m/yaxis4all.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
0.0000
1.0000
4.0000
11.0000
24.0000
30.0000
46.0000
110.0000
148.0000
176.0000
220.0000
230.0000
238.0000
233.0000
234.0000
217.0000
164.0000
136.0000
93.0000
48.0000
46.0000
25.0000
9.0000
15.0000
5.0000
0.0000
0.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/ml1m/yaxis4least_frequent_20_-40_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
2.0000
8.0000
7.0000
14.0000
31.0000
33.0000
36.0000
44.0000
39.0000
55.0000
48.0000
39.0000
40.0000
41.0000
23.0000
12.0000
6.0000
8.0000
2.0000
0.0000
3.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/ml1m/yaxis4least_frequent_20_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
1.0000
1.0000
0.0000
0.0000
3.0000
5.0000
7.0000
5.0000
14.0000
29.0000
24.0000
32.0000
46.0000
43.0000
34.0000
40.0000
42.0000
46.0000
25.0000
29.0000
23.0000
7.0000
10.0000
13.0000
3.0000
5.0000
4.0000
0.0000
0.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/ml1m/yaxis4most_frequent_20_-40_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
3.0000
6.0000
5.0000
18.0000
31.0000
40.0000
50.0000
52.0000
39.0000
50.0000
52.0000
42.0000
29.0000
33.0000
12.0000
12.0000
11.0000
4.0000
4.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> plots/raw_data/ml1m/yaxis4most_frequent_20_.txt <==
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
2.0000
3.0000
3.0000
10.0000
17.0000
31.0000
37.0000
34.0000
50.0000
55.0000
37.0000
54.0000
51.0000
32.0000
23.0000
23.0000
15.0000
14.0000
2.0000
1.0000
1.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000
0.0000


==> results/AImpr.txt <==
CUT@5
Caser,SASRec,HGN,HAM
0.316101,0.139239,0.128335,0.0310945

CUT@10
Caser,SASRec,HGN,HAM
0.269489,0.098957,0.108347,0.0238674

CUS@5
Caser,SASRec,HGN,HAM
0.465633,0.123841,0.118738,0.0316379

CUS@10
Caser,SASRec,HGN,HAM
0.450621,0.0870946,0.104445,0.0254768

LOS@5
Caser,SASRec,HGN,HAM
0.333805,0.898736,0.104912,0.0185355
exceptCom,0.019610

LOS@10
Caser,SASRec,HGN,HAM
0.281983,0.637937,0.0928649,0.0148799
exceptCom,-0.002023


==> results/CUS10.txt <==
0.0438,0.0624,0.0616,0.0659,0.0696,0.0687
0.0400,0.0869,0.0671,0.0774,0.0777,0.0835
0.1589,0.1939,0.2013,0.2063,0.2078,0.2111
0.2102,0.3372,0.3188,0.3190,0.3243,0.3278
0.1858,0.1839,0.1685,0.1678,0.1825,0.1878
0.1933,0.2113,0.2065,0.2077,0.2145,0.2221


==> results/CUS10NDCG.txt <==
0.0313,0.0458,0.0452,0.0489,0.0514,0.0509
0.0361,0.0680,0.0508,0.0604,0.0597,0.0644
0.1156,0.1526,0.1556,0.1603,0.1605,0.1640
0.1645,0.2927,0.2623,0.2609,0.2683,0.2724
0.1322,0.1297,0.1203,0.1212,0.1321,0.1365
0.1405,0.1498,0.1454,0.1486,0.1550,0.1608


==> results/CUS5.txt <==
0.0271,0.0398,0.0395,0.0433,0.0449,0.0442
0.0306,0.0589,0.0438,0.0517,0.0511,0.0555
0.1001,0.1360,0.1404,0.1446,0.1436,0.1483
0.1510,0.2689,0.2484,0.2454,0.2528,0.2563
0.1119,0.1097,0.1022,0.1032,0.1133,0.1166
0.1209,0.1293,0.1243,0.1274,0.1307,0.1364


==> results/CUS5NDCG.txt <==
0.0239,0.0357,0.0354,0.0389,0.0403,0.0400
0.0274,0.0554,0.0403,0.0489,0.0476,0.0518
0.0890,0.1263,0.1281,0.1323,0.1314,0.1355
0.1376,0.2615,0.2302,0.2273,0.2356,0.2398
0.0989,0.0963,0.0904,0.0921,0.1006,0.1044
0.1077,0.1128,0.1083,0.1109,0.1172,0.1221


==> results/CUT10.txt <==
0.0381,0.0567,0.0536,0.0598,0.0621,0.0615
0.0383,0.0654,0.0496,0.0574,0.0587,0.0630
0.1174,0.1230,0.1322,0.1361,0.1390,0.1393
0.1662,0.1890,0.1900,0.1898,0.1906,0.1945
0.1340,0.1337,0.1271,0.1259,0.1357,0.1389
0.1379,0.1253,0.1252,0.1266,0.1287,0.1330


==> results/CUT10NDCG.txt <==
0.0327,0.0470,0.0469,0.0517,0.0534,0.0528
0.0383,0.0663,0.0505,0.0590,0.0593,0.0649
0.1305,0.1371,0.1467,0.1517,0.1532,0.1559
0.2157,0.2468,0.2436,0.2408,0.2434,0.2507
0.1573,0.1587,0.1473,0.1433,0.1584,0.1635
0.1904,0.1727,0.1763,0.1719,0.1778,0.1875


==> results/CUT5.txt <==
0.0237,0.0356,0.0337,0.0384,0.0401,0.0397
0.0231,0.0433,0.0317,0.0380,0.0380,0.0412
0.0757,0.0806,0.0866,0.0897,0.0905,0.0921
0.1169,0.1344,0.1355,0.1330,0.1354,0.1385
0.0781,0.0784,0.0751,0.0751,0.0816,0.0838
0.0823,0.0713,0.0727,0.0739,0.0759,0.0793


==> results/CUT5NDCG.txt <==
0.0277,0.0392,0.0401,0.0440,0.0458,0.0452 
0.0345,0.0614,0.0467,0.0549,0.0547,0.0606 
0.1254,0.1330,0.1425,0.1476,0.1479,0.1523 
0.2283,0.2631,0.2585,0.2527,0.2572,0.2662 
0.1473,0.1489,0.1381,0.1350,0.1496,0.1552 
0.1890,0.1690,0.1742,0.1666,0.1757,0.1863 


==> results/LOS10.txt <==
0.0456,0.0621,0.0600,0.0629,0.0669,0.0662
0.0437,0.0958,0.0665,0.0725,0.0783,0.0798 
0.1280,0.1503,0.1497,0.1544,0.1575,0.1588 
0.2198,0.0597,0.2445,0.2460,0.2484,0.2564 
0.1591,0.1660,0.1487,0.1473,0.1586,0.1612 
0.1910,0.1822,0.1790,0.1794,0.1854,0.1898 


==> results/LOS10NDCG.txt <==
0.0342,0.0453,0.0444,0.0471,0.0499,0.0499
0.0318,0.0758,0.0518,0.0566,0.0605,0.0615
0.0980,0.1201,0.1155,0.1208,0.1246,0.1246
0.1881,0.0445,0.2094,0.2094,0.2121,0.2217
0.1136,0.1185,0.1063,0.1069,0.1156,0.1176
0.1391,0.1302,0.1299,0.1302,0.1346,0.1387


==> results/LOS5.txt <==
0.0289,0.0385,0.0389,0.0401,0.0437,0.0430 
0.0264,0.0653,0.0440,0.0483,0.0520,0.0528
0.0860,0.1055,0.1021,0.1069,0.1100,0.1110 
0.1726,0.0374,0.1933,0.1933,0.1957,0.2033 
0.0963,0.0998,0.0899,0.0910,0.0982,0.1002 
0.1191,0.1095,0.1119,0.1097,0.1148,0.1198 


==> results/LOS5NDCG.txt <==
0.0267,0.0346,0.0342,0.0367,0.0394,0.0394
0.0240,0.0620,0.0416,0.0456,0.0486,0.0493
0.0790,0.0999,0.0940,0.0994,0.1030,0.1030
0.1666,0.0344,0.1862,0.1854,0.1881,0.1975
0.0850,0.0886,0.0797,0.0815,0.0882,0.0900
0.1067,0.0974,0.0996,0.0987,0.1026,0.1070


==> results/tRel.txt <==
CUT:
R5:  0.021 0.039 0.009 0.001 0.014
R10: 0.029 0.054 0.022 0.001 0.033
N5:  0.025 0.048 0.034 0.002 0.015
N10: 0.024 0.052 0.033 0.001 0.019

CUS:
R5:  0.063 0.533 0.443 0.001 0.012
R10: 0.039 0.329 0.262 0.001 0.018
N5:  0.063 0.858 0.773 0.001 0.006
N10: 0.053 0.740 0.660 0.001 0.009

LOS:
R5:  0.022 0.694 0.084 0.000 0.093
R10: 0.029 0.980 0.294 0.000 0.069
N5:  0.022 0.757 0.075 0.000 0.129
N10: 0.025 0.910 0.119 0.000 0.123


==> results/wilcoxon.txt <==
CUT:
R5:  0.046 0.046 0.043 0.028 0.028
R10: 0.058 0.046 0.043 0.028 0.074
N5:  0.046 0.046 0.043 0.028 0.046
N10: 0.046 0.046 0.043 0.028 0.046

CUS:
R5:  0.028 0.463 0.500 0.028 0.046
R10: 0.028 0.249 0.225 0.028 0.046
N5:  0.028 0.463 0.500 0.028 0.046
N10: 0.028 0.463 0.500 0.028 0.046

LOS:
R5:  0.028 0.500 0.068 0.028 0.046
R10: 0.046 0.893 0.273 0.028 0.046
N5:  0.028 0.500 0.068 0.028 0.068
N10: 0.046 0.686 0.144 0.028 0.068 

